Artificial Replay: A Meta-Algorithm for Harnessing Historical Data in Bandits

Most real-world deployments of bandit algorithms exist somewhere in between the offline and online set-up, where some historical data is available upfront and additional data is collected dynamically online. How best to incorporate historical data to "warm start" bandit algorithms is an open question: naively initializing reward estimates using all historical samples can suffer from spurious data and imbalanced data coverage, leading to data inefficiency (amount of historical data used) - particularly for continuous action spaces. To address these challenges, we propose ArtificialReplay, a meta-algorithm for incorporating historical data into any arbitrary base bandit algorithm. We show that ArtificialReplay uses only a fraction of the historical data compared to a full warm-start approach, while still achieving identical regret for base algorithms that satisfy independence of irrelevant data (IIData), a novel and broadly applicable property that we introduce. We complement these theoretical results with experiments on K-armed bandits and continuous combinatorial bandits, on which we model green security domains using real poaching data. Our results show the practical benefits of ArtificialReplay for improving data efficiency, including for base algorithms that do not satisfy IIData.

==> data/adaptive_n_regions.csv <==
frac_vals,adaptive_ignorant,adaptive_ignorant_sem,adaptive_historical,adaptive_historical_sem,adaptive_artificial_replay,adaptive_artificial_replay_sem
0.1,313.6666667,2.666666667,688.3333333,1.333333333,445.6666667,4.807401701
0.5,313.6666667,2.666666667,640.3333333,11.39200499,404.3333333,1.333333333
0.7,313.6666667,2.666666667,616.3333333,7.05533683,352.3333333,5.811865258
0.9,313.6666667,2.666666667,613.6666667,3.527668415,356.3333333,1.333333333

==> data/adaptive_regret.csv <==
frac_vals,adaptive_ignorant,adaptive_ignorant_sem,adaptive_historical,adaptive_historical_sem,adaptive_artificial_replay,adaptive_artificial_replay_sem,regression,regression_sem
0.1,276.560338,3.385078092,141.3200517,1.41054726,158.4205097,0.848754826,512.9087756,363.829418
0.5,276.560338,3.385078092,134.0582975,5.906183159,155.5736241,0.217695413,349.2514742,31.99827272
0.7,276.560338,3.385078092,157.533913,1.923384162,180.8222812,0.358337479,244.1581686,77.8310756
0.9,276.560338,3.385078092,174.8878681,1.07568637,215.5574866,5.175881692,558.1186264,202.9422868

==> data/adaptive_runtime.csv <==
frac_vals,adaptive_ignorant,adaptive_ignorant_sem,adaptive_historical,adaptive_historical_sem,adaptive_artificial_replay,adaptive_artificial_replay_sem,regression,regression_sem
0.1,13.83868965,0.592746018,32.28264062,1.250011658,98.0179263,1.934076954,164.1442729,15.30378975
0.5,13.35819332,0.463943781,39.95710524,1.491802101,73.22213864,0.893473924,168.6843991,11.35537561
0.7,13.455386,0.230246233,32.76703795,0.699774944,52.40832432,1.742079273,177.0700452,6.852174389
0.9,13.09031375,0.613583638,32.26321959,0.310379662,32.54737465,0.131249562,177.6358811,3.677381828

==> data/adaptive_unused_h.csv <==
frac_vals,adaptive_ignorant,adaptive_ignorant_sem,adaptive_historical,adaptive_historical_sem,adaptive_artificial_replay,adaptive_artificial_replay_sem,regression,regression_sem
0.1,10000,0,0,0,2818,13,10000,0
0.5,10000,0,0,0,4417.333333,18.26046123,10000,0
0.7,10000,0,0,0,6189.333333,30.94259919,10000,0
0.9,10000,0,0,0,8115,33.60059523,10000,0

==> data/adaptive_unused_h_frac.csv <==
frac_vals,adaptive_ignorant,adaptive_ignorant_sem,adaptive_historical,adaptive_historical_sem,adaptive_artificial_replay,adaptive_artificial_replay_sem,regression,regression_sem
0.1,100,0,0,0,28.18,0.13,100,0
0.5,100,0,0,0,44.1733333,0.1826046,100,0
0.7,100,0,0,0,61.8933333,0.309426,100,0
0.9,100,0,0,0,81.15,0.336006,100,0

==> data/avg_regret_pwl-adaptive_n5_b2_eps0.03125_H300_effort3.csv <==
t,adaptive_ignorant,adaptive_ignorant_sem,adaptive_historical,adaptive_historical_sem,adaptive_artificial_replay,adaptive_artificial_replay_sem,regression,regression_sem,optimal,optimal_sem
0,0,0,0,0,0,0,0,0,0,0
1,1.983870968,0,0.211100245,0.008330661,0.265054706,0.03926344,1.336021505,0.324000014,0,0
2,3.967741935,0,0.463216719,0.004199911,0.49729374,0.047681149,2.672043011,0.648000027,0,0
3,4.796902813,0.090253245,0.714148543,0.024630245,0.731890979,0.052198448,4.008064516,0.972000041,0,0
4,5.822216661,0.128463746,0.926388079,0.022931989,0.962684189,0.03839127,5.344086022,1.296000054,0,0
5,6.69730998,0.170011601,1.147352505,0.007072797,1.303238532,0.05234522,6.680107527,1.620000068,0,0
6,7.524634198,0.231648827,1.492158245,0.061984852,1.54007816,0.074460019,8.016129032,1.944000081,0,0
7,8.259104954,0.381541559,1.68096929,0.07811222,1.805347295,0.087555045,9.352150538,2.268000095,0,0
8,9.113734155,0.385086264,1.950433692,0.083123667,2.046775394,0.109495134,10.68817204,2.592000108,0,0
9,9.991528267,0.341185027,2.238580093,0.120891395,2.372925955,0.189747604,12.02419355,2.916000122,0,0
10,10.6540363,0.358380637,2.575018045,0.194379484,2.826360439,0.18175426,13.36021505,3.240000136,0,0
11,11.3904992,0.418567784,2.808871665,0.184592428,3.027975766,0.173545555,14.69623656,3.564000149,0,0
12,12.13006378,0.393595603,3.07721356,0.204689051,3.378020825,0.136315425,16.03225806,3.888000163,0,0
13,13.14932623,0.29552693,3.411449436,0.171818804,3.648949526,0.091119264,17.36827957,4.212000176,0,0
14,14.30098045,0.153649496,3.702155022,0.144123538,3.993533675,0.037656494,18.70430108,4.53600019,0,0
15,15.28972079,0.136776901,3.96422778,0.156237571,4.397004719,0.113065449,20.04032258,4.860000203,0,0
16,16.16411435,0.273576149,4.241270198,0.122082778,4.742448014,0.06751387,21.37634409,5.184000217,0,0
17,16.7734041,0.223740963,4.631758459,0.136796289,5.076600317,0.037110818,22.71236559,5.508000231,0,0
18,17.49505515,0.231271724,4.881120277,0.138359957,5.370957502,0.085346623,24.0483871,5.832000244,0,0
19,18.2780897,0.305650764,5.183569251,0.12508085,5.816210913,0.076694862,25.3844086,6.156000258,0,0
20,19.07069587,0.275476305,5.592839499,0.06792456,6.242178411,0.089674699,26.72043011,6.480000271,0,0
21,19.92487905,0.257020113,5.828243361,0.057537891,6.65506012,0.07034972,28.05645161,6.804000285,0,0
22,20.67702648,0.280067876,6.151046337,0.105044053,7.091465208,0.135148261,29.39247312,7.128000298,0,0
23,21.30390641,0.196214915,6.420860773,0.098823098,7.485481382,0.176206598,30.72849462,7.452000312,0,0
24,22.07033088,0.207458128,6.792101736,0.21563462,7.870282623,0.242457007,32.06451613,7.776000325,0,0
25,22.71901161,0.125845197,7.180193806,0.315802458,8.204516473,0.287846401,33.40053763,8.100000339,0,0
26,23.51315687,0.268127655,7.556620905,0.359030164,8.556660116,0.369005947,34.73655914,8.424000353,0,0
27,24.25143768,0.307225231,7.883561319,0.3783779,8.907702149,0.414811678,36.07258065,8.748000366,0,0
28,24.76867975,0.345607298,8.206056904,0.397311822,9.281823454,0.48126801,37.40860215,9.07200038,0,0
29,25.49156942,0.469264826,8.575115785,0.416708701,9.631597455,0.509840198,38.74462366,9.396000393,0,0
30,26.09782231,0.462785469,8.892961145,0.465336173,9.929289344,0.531751315,40.08064516,9.720000407,0,0
31,27.05204257,0.72593604,9.189546998,0.450023593,10.23527556,0.555902249,41.41666667,10.04400042,0,0
32,27.73085752,0.757192932,9.515008895,0.488049787,10.59348061,0.560246174,42.75268817,10.36800043,0,0
33,28.33474657,0.813700885,9.821078498,0.526822276,10.86672573,0.569313606,44.08870968,10.69200045,0,0
34,29.00962505,0.915731363,10.12114555,0.556789224,11.14399017,0.530316507,45.42473118,11.01600046,0,0
35,29.66242461,1.055592887,10.36557024,0.566191962,11.37571837,0.507147636,46.76075269,11.34000047,0,0
36,30.11250196,0.958456837,10.63397355,0.611963859,11.63866313,0.475240522,48.09677419,11.66400049,0,0
37,30.98313005,1.049273249,10.85435658,0.621025576,11.89516438,0.457164194,49.4327957,11.9880005,0,0
38,31.66207297,1.181872805,11.13251078,0.590811912,12.21308169,0.486977652,50.7688172,12.31200052,0,0
39,32.23061558,1.234904698,11.38989097,0.596850467,12.54907402,0.498676363,52.10483871,12.63600053,0,0
40,32.96542657,1.316429617,11.67147011,0.629888994,12.85967328,0.481415018,53.44086022,12.96000054,0,0
41,33.44202093,1.375912797,11.92835706,0.671365857,13.18908163,0.496080899,54.77688172,13.28400056,0,0
42,33.84426387,1.499760954,12.19565205,0.689178562,13.52798723,0.515778821,56.11290323,13.60800057,0,0
43,34.29109981,1.521663626,12.45619953,0.727856101,13.82318148,0.523864153,57.44892473,13.93200058,0,0
44,34.69352813,1.612583258,12.68519363,0.742675565,14.14524583,0.536131025,58.78494624,14.2560006,0,0
45,35.15452106,1.646274007,12.96060205,0.772206051,14.44255717,0.519300978,60.12096774,14.58000061,0,0
46,35.58859682,1.70525257,13.17741555,0.782109191,14.72699989,0.512811982,61.45698925,14.90400062,0,0
47,36.22551524,1.662896837,13.43409826,0.841443659,14.94923285,0.524142349,62.79301075,15.22800064,0,0
48,36.67928042,1.683138279,13.68655665,0.862763059,15.19303062,0.544089457,64.12903226,15.55200065,0,0
49,37.17374823,1.704735905,13.95715524,0.914209123,15.44995276,0.557167733,65.46505376,15.87600066,0,0
50,37.62272102,1.793693852,14.19696534,0.920179456,15.69651915,0.576630444,66.80107527,16.20000068,0,0
51,37.98641282,1.820803427,14.45580167,0.944519752,15.95772695,0.591568995,68.13709677,16.52400069,0,0
52,38.48307971,1.930374305,14.71880036,0.970066234,16.18231647,0.624526773,69.47311828,16.84800071,0,0
53,39.11502194,1.643742145,14.98071664,0.942029509,16.41711338,0.660328505,70.79569892,17.17847272,0,0
54,39.62812078,1.604141707,15.22346986,0.942956685,16.69427651,0.640406968,72.11827957,17.5089525,0,0
55,40.03036084,1.654600388,15.54187268,0.930482438,16.95581346,0.627697954,73.44086022,17.83943963,0,0
56,40.4957455,1.740349496,15.80191299,0.93908381,17.21248998,0.634414627,74.76344086,18.16993371,0,0
57,40.82333678,1.697719052,16.01194231,0.932089617,17.49990945,0.703423427,76.08602151,18.50043435,0,0
58,41.26566866,1.753432378,16.19386903,0.946264588,17.76193665,0.668594354,77.40860215,18.83094122,0,0
59,41.74471177,1.780457085,16.403438,0.93633236,18.0301907,0.667707942,78.7311828,19.161454,0,0
60,42.17987746,1.854106939,16.68036461,0.888859244,18.21748844,0.665192677,80.05376344,19.49197237,0,0
61,42.57658927,1.890410941,16.96721299,0.906904007,18.43125658,0.662586734,81.37634409,19.82249607,0,0
62,43.09865003,1.983314389,17.27828182,0.928089915,18.6505496,0.666534367,82.69892473,20.15302483,0,0
63,43.4857022,2.050705231,17.50114264,0.940107988,18.88067984,0.662476966,84.02150538,20.4835584,0,0
64,43.83954912,2.098356677,17.70817675,0.970417011,19.13565838,0.657898778,85.34408602,20.81409656,0,0
65,44.1519827,2.114839051,17.9085089,1.018806363,19.34913475,0.64321735,86.66666667,21.1446391,0,0
66,44.50022695,2.098850759,18.10501513,1.029057443,19.56027723,0.627908579,87.98924731,21.4751858,0,0
67,44.9308807,2.212737552,18.29229048,1.0341122,19.7996644,0.645451817,89.31182796,21.80573648,0,0
68,45.29999618,2.246491972,18.47828414,1.089755574,20.06151908,0.656274314,90.6344086,22.13629096,0,0
69,45.67622127,2.276352537,18.65771818,1.116074681,20.29353977,0.632381428,91.95698925,22.46684908,0,0
70,46.05933248,2.308015376,18.82811991,1.141198459,20.50222619,0.642626429,93.27956989,22.79741067,0,0
71,46.31879774,2.297730918,19.0455056,1.187276028,20.71205196,0.664788803,94.60215054,23.12797559,0,0
72,46.73166289,2.422810924,19.27086676,1.224256237,20.87885937,0.655180285,95.92473118,23.45854369,0,0
73,47.28735116,2.489824113,19.47801898,1.244789698,21.08215034,0.658025916,97.24731183,23.78911485,0,0
74,47.75889333,2.473598559,19.69776956,1.253653826,21.31107816,0.673559876,98.56989247,24.11968893,0,0
75,48.22157704,2.449064273,19.90044898,1.263005102,21.50773457,0.682993698,99.89247312,24.45026582,0,0
76,48.57514192,2.492678154,20.1057228,1.276875078,21.73997846,0.676917316,101.2150538,24.78084541,0,0
77,48.88807725,2.527263097,20.36743831,1.286065169,21.87758264,0.664072384,102.5376344,25.11142759,0,0
78,49.19461731,2.505043982,20.60528924,1.311070439,22.09952702,0.652492801,103.8602151,25.44201226,0,0
79,49.6204975,2.536849385,20.80321548,1.311555409,22.40971716,0.66997768,105.1827957,25.77259932,0,0
80,50.02986097,2.586336701,20.99492706,1.317111359,22.76087544,0.802130271,106.5053763,26.10318869,0,0
81,50.51865011,2.700518459,21.17200977,1.323997762,23.00159795,0.771800961,107.827957,26.43378027,0,0
82,50.78022614,2.71410358,21.40972618,1.298418646,23.19973482,0.779669489,109.1505376,26.76437398,0,0
83,51.0305786,2.720094977,21.72170422,1.328287882,23.39505447,0.776210256,110.4731183,27.09496975,0,0
84,51.2490357,2.766445076,21.95177447,1.37246634,23.62763124,0.795902146,111.7956989,27.4255675,0,0
85,51.68637218,2.818029152,22.24024823,1.459519964,23.81518331,0.802629633,113.1182796,27.75616716,0,0
86,51.95313567,2.888755884,22.43052631,1.512577645,24.02768787,0.838937971,114.4408602,28.08676867,0,0
87,52.47153258,2.894415556,22.57849534,1.498627789,24.17992831,0.875707912,115.7634409,28.41737195,0,0
88,52.83002942,2.867960515,22.76751566,1.500786307,24.37682849,0.89863977,117.0860215,28.74797695,0,0
89,53.40042008,2.95030399,22.91923826,1.506608751,24.60134725,0.888460668,118.4086022,29.07858361,0,0
90,53.70523512,2.951197195,23.13370885,1.517810296,24.80478736,0.902350843,119.7311828,29.40919187,0,0
91,54.00510626,2.984609498,23.29407645,1.518794584,24.96478504,0.933851397,121.0537634,29.73980168,0,0
92,54.28595428,3.005502506,23.44477065,1.527651352,25.14584634,0.948203421,122.3763441,30.07041299,0,0
93,54.49935541,3.035732981,23.63310904,1.531418426,25.36282605,0.976713895,123.6989247,30.40102575,0,0
94,55.17773273,3.044714626,23.78894629,1.514170683,25.58451358,1.006823708,125.0215054,30.73163991,0,0
95,56.35264634,3.271213168,23.9671808,1.522123324,25.76991966,1.046186867,126.344086,31.06225543,0,0
96,56.71281531,3.313452622,24.15565562,1.524789914,25.93903257,1.02523239,127.6666667,31.39287227,0,0
97,57.13444728,3.372383862,24.31961551,1.517162673,26.07650832,1.039769008,128.9892473,31.72349038,0,0
98,57.61442571,3.469502172,24.50490515,1.541780468,26.22397909,1.015165932,130.311828,32.05410972,0,0
99,57.85634983,3.463876306,24.70047596,1.548669184,26.37617309,1.003090421,131.6344086,32.38473026,0,0
100,58.12841446,3.47984172,24.90398766,1.538124251,26.59123881,0.986444605,132.9569892,32.71535196,0,0
101,58.38876867,3.5050993,25.131179,1.498134953,26.76269083,1.007733338,134.2795699,33.04597478,0,0
102,58.67123166,3.533814697,25.35410357,1.473459051,27.02345879,0.972782173,135.6021505,33.3765987,0,0
103,58.95406582,3.547791738,25.5919716,1.465261847,27.24597476,1.009602253,136.9247312,33.70722368,0,0
104,59.22380921,3.571202919,25.81936414,1.513380468,27.47704869,0.98827982,138.2473118,34.03784968,0,0
105,59.49070044,3.573323514,26.03202275,1.509640009,27.65449635,0.973698024,139.3575269,34.18039294,0,0
106,59.75952672,3.60048891,26.24008584,1.546057358,27.89203863,0.954680558,140.4677419,34.32294572,0,0
107,60.02160009,3.635677682,26.59320734,1.577729869,28.12090044,0.93808388,141.577957,34.4655079,0,0
108,60.27582176,3.657578218,26.82269697,1.581652508,28.2693798,0.916307685,142.688172,34.60807938,0,0
109,60.56790624,3.659572788,27.09704766,1.654152489,28.44504897,0.92871148,143.7983871,34.75066003,0,0
110,60.87053011,3.666020943,27.32158675,1.735894709,28.63724212,0.96169565,144.9086022,34.89324974,0,0
111,61.11031248,3.701310369,27.45599415,1.737606768,28.82185751,0.970733783,146.0188172,35.0358484,0,0
112,61.33270916,3.721964442,27.61618242,1.762251909,28.97248542,0.969966723,147.1290323,35.17845591,0,0
113,61.6182295,3.725232433,27.78889828,1.766083549,29.13380361,0.995662246,148.2392473,35.32107215,0,0
114,61.85107766,3.73707709,27.94155265,1.768299961,29.25874834,1.006645857,149.3494624,35.46369702,0,0
115,62.06398552,3.748444547,28.11339413,1.750636294,29.42045955,1.008795648,150.4596774,35.60633042,0,0
116,62.38273255,3.737766127,28.30610913,1.767806829,29.57780296,1.028858619,151.5698925,35.74897224,0,0
117,63.02655751,3.458985107,28.51646824,1.793469255,29.74792872,1.007998576,152.6801075,35.89162238,0,0
118,63.48488245,3.460113075,28.70498266,1.797154416,29.89698175,0.997073536,153.7903226,36.03428075,0,0
119,63.87149474,3.523358688,28.88889186,1.820183674,30.02383569,1.00144113,154.9005376,36.17694725,0,0
120,64.26411088,3.336477525,29.08241155,1.83812517,30.17955573,0.997547664,156.0107527,36.31962178,0,0
121,64.76868263,3.006537116,29.26220229,1.812456521,30.32101465,1.002311806,157.1209677,36.46230425,0,0
122,65.22109079,2.777071241,29.4252242,1.789325176,30.50650913,1.021845893,158.2311828,36.60499457,0,0
123,65.45635232,2.77721237,29.60334391,1.832704769,30.70047076,1.028680493,159.3413978,36.74769263,0,0
124,65.70219583,2.821723328,29.85555628,1.805331539,30.82384401,1.047012826,160.4516129,36.89039836,0,0
125,65.94114041,2.842339037,30.08701072,1.802782716,31.0496367,1.056153561,161.561828,37.03311167,0,0
126,66.1750679,2.885062813,30.25112909,1.789896879,31.4848803,1.255247511,162.672043,37.17583246,0,0
127,66.41196651,2.898174323,30.47091716,1.804966215,31.85009215,1.262761905,163.7822581,37.31856066,0,0
128,66.67849657,2.917016422,30.62222738,1.794179577,32.05680401,1.330419662,164.8924731,37.46129617,0,0
129,66.87303306,2.930016992,30.78779488,1.825911646,32.28196454,1.400749696,166.0026882,37.60403892,0,0
130,67.08168426,2.976017743,31.02874952,1.847363698,32.44391056,1.408461209,167.1129032,37.74678882,0,0
131,67.30816244,2.997084877,31.23417299,1.9003146,32.58830308,1.402357768,168.2231183,37.88954578,0,0
132,67.52958486,3.021301774,31.40965231,1.923000117,32.76411687,1.405753166,169.3333333,38.03230975,0,0
133,67.72931508,3.031405565,31.56916763,1.93641104,32.93897937,1.414070293,170.4435484,38.17508062,0,0
134,67.93893403,3.062108945,31.72939642,1.942423144,33.08786254,1.413333845,171.5537634,38.31785833,0,0
135,68.13454153,3.087604139,31.89777246,1.957028958,33.24549334,1.413463056,172.6639785,38.4606428,0,0
136,68.3482022,3.097741418,32.05610788,1.967249192,33.40371415,1.417266142,173.7741935,38.60343395,0,0
137,68.65520894,3.042448538,32.21807516,1.985219169,33.54804721,1.416888669,174.8844086,38.74623171,0,0
138,68.86842519,3.059419408,32.36659692,1.972391822,33.71587896,1.427568993,175.9946237,38.88903602,0,0
139,69.2859651,3.159026342,32.52303213,1.95911233,33.87966126,1.459383546,177.1048387,39.03184678,0,0
140,69.47848072,3.195798421,32.67759008,1.968129239,34.03819287,1.483041299,178.2150538,39.17466395,0,0
141,69.8161339,3.242096859,32.81548847,1.962905723,34.16937392,1.485286644,179.3252688,39.31748743,0,0
142,70.05434126,3.247191219,32.96970835,1.965063442,34.31229151,1.483566744,180.4354839,39.46031718,0,0
143,70.34526575,3.09403027,33.10967628,1.958848129,34.47677995,1.496043987,181.5456989,39.60315312,0,0
144,70.57818321,2.989465753,33.26866647,1.961912734,34.63793153,1.513875552,182.655914,39.74599517,0,0
145,70.7607453,2.994663324,33.38726666,1.950004105,34.82055412,1.530343466,183.766129,39.88884329,0,0
146,70.93382162,3.002149751,33.59291116,1.9245537,34.97874071,1.564511241,184.8763441,40.03169739,0,0
147,71.13597016,3.000349132,33.7236967,1.93034931,35.16998142,1.554285348,185.9865591,40.17455743,0,0
148,71.33532209,2.990262931,33.85445055,1.922590566,35.39382324,1.507666866,187.0967742,40.31742333,0,0
149,71.48393855,2.991033906,33.98586954,1.921687725,35.51524685,1.513347853,188.2069892,40.46029503,0,0
150,71.62891498,2.995713378,34.10414856,1.940829876,35.64681542,1.505351742,189.3172043,40.60317247,0,0
151,71.80909168,2.987453643,34.26764966,1.935262496,35.87528592,1.512178749,190.4274194,40.7460556,0,0
152,71.99700915,2.978744037,34.44036837,1.913334066,36.05757152,1.511464012,191.5376344,40.88894434,0,0
153,72.12541759,2.981675221,34.66619271,1.824631273,36.18488431,1.512283552,192.6478495,41.03183865,0,0
154,72.34631314,2.978560831,34.7916395,1.836436148,36.33779126,1.517308081,193.7580645,41.17473847,0,0
155,72.51289084,2.986476191,34.92915625,1.845506133,36.49778786,1.512983873,194.8682796,41.31764373,0,0
156,72.75167871,2.93585059,35.07641098,1.844875749,36.65032253,1.531480672,195.9784946,41.46055438,0,0
157,72.96931877,2.897597855,35.20286465,1.842615062,36.79751538,1.540800903,196.9247312,41.43955029,0,0
158,73.18423184,2.837277395,35.3367217,1.850112181,36.96080432,1.552171669,197.8709677,41.41855508,0,0
159,73.36286724,2.820696895,35.45511535,1.845475457,37.13321932,1.576693528,198.8172043,41.39756877,0,0
160,73.59436234,2.80926223,35.60223431,1.836119639,37.27150208,1.581238436,199.7634409,41.37659139,0,0
161,73.77317929,2.793192624,35.73374286,1.83505504,37.41774185,1.598088696,200.7096774,41.35562293,0,0
162,74.09163286,2.839391328,35.86619602,1.840353456,37.55013759,1.607701431,201.655914,41.33466341,0,0
163,74.64309985,3.021647432,36.00950902,1.845991226,37.70108212,1.617011987,202.6021505,41.31371285,0,0
164,74.97250927,3.060737279,36.15214069,1.848812086,37.82816457,1.614708396,203.5483871,41.29277126,0,0
165,75.21725201,3.078508776,36.30638573,1.853641102,37.95882079,1.621923017,204.4946237,41.27183866,0,0
166,75.62308954,2.838889275,36.47038821,1.846069361,38.09812436,1.62421579,205.4408602,41.25091505,0,0
167,76.04222757,2.574131125,36.63454637,1.843373154,38.24617431,1.613354984,206.3870968,41.23000046,0,0
168,76.25113486,2.52105514,36.825562,1.822333668,38.37939943,1.621869817,207.3333333,41.20909489,0,0
169,76.41675617,2.518564399,37.02690854,1.809705105,38.5220609,1.61992742,208.2795699,41.18819836,0,0
170,76.58440867,2.507716511,37.17289293,1.791552574,38.64203543,1.634622337,209.2258065,41.16731088,0,0
171,76.73540067,2.516357856,37.31309742,1.792559138,38.82330127,1.619313182,210.172043,41.14643247,0,0
172,76.92755324,2.537586631,37.46009507,1.806904996,38.97999703,1.66272511,211.1182796,41.12556314,0,0
173,77.10583551,2.550431942,37.58323527,1.80438806,39.26435516,1.658076619,212.0645161,41.1047029,0,0
174,77.28487597,2.559534535,37.71868481,1.831137987,39.54932022,1.657827871,213.0107527,41.08385177,0,0
175,77.43868668,2.564921051,37.91711047,1.754619272,39.67880733,1.664196189,213.9569892,41.06300977,0,0
176,77.60703278,2.571020483,38.13877225,1.838037844,39.82235503,1.653441585,214.9032258,41.0421769,0,0
177,77.73425998,2.575812899,38.33838795,1.886476458,39.95822171,1.652650337,215.8494624,41.02135318,0,0
178,77.86996843,2.580355424,38.46483336,1.881250584,40.08588638,1.653439997,216.7956989,41.00053862,0,0
179,77.9998638,2.569809983,38.61343091,1.873012968,40.22101264,1.652224862,217.7419355,40.97973324,0,0
180,78.16365452,2.590675609,38.74958574,1.871602866,40.38023142,1.654711818,218.688172,40.95893705,0,0
181,78.33307856,2.60445578,38.89456272,1.876581578,40.534149,1.652753244,219.6344086,40.93815007,0,0
182,78.47551241,2.584991799,39.02957242,1.871765105,40.6855034,1.646832217,220.5806452,40.9173723,0,0
183,78.61390481,2.576748772,39.17016844,1.861614649,40.81905301,1.64648392,221.5268817,40.89660377,0,0
184,78.75877772,2.567556024,39.29607666,1.852297645,40.97039027,1.650053226,222.4731183,40.87584449,0,0
185,78.95035793,2.590510275,39.44834189,1.85580822,41.10738509,1.640773333,223.4193548,40.85509447,0,0
186,79.33436556,2.716407493,39.59802647,1.857373451,41.25047021,1.640520886,224.3655914,40.83435373,0,0
187,79.53353167,2.764540929,39.72646029,1.859541822,41.36105469,1.638818518,225.311828,40.81362228,0,0
188,79.98849164,2.933940429,39.85918756,1.858958963,41.48782299,1.648146062,226.2580645,40.79290013,0,0
189,80.39372456,3.10757215,39.98311108,1.858433096,41.6186729,1.651374528,227.2043011,40.77218729,0,0
190,80.56616851,3.167791051,40.11806665,1.859235362,41.76979356,1.649609647,228.1505376,40.7514838,0,0
191,80.67929341,3.171866782,40.2128473,1.874730563,41.87580875,1.661615706,229.0967742,40.73078965,0,0
192,80.84777709,3.162630153,40.38996494,1.870631806,42.02182809,1.652111989,230.0430108,40.71010485,0,0
193,81.00746977,3.165531825,40.53735111,1.888730453,42.28053652,1.586217683,230.9892473,40.68942944,0,0
194,81.15019832,3.169762295,40.66456365,1.894096868,42.53564147,1.587937213,231.9354839,40.66876342,0,0
195,81.3004395,3.15891099,40.79048569,1.902284464,42.67810879,1.588445196,232.8817204,40.64810679,0,0
196,81.43856345,3.166437362,40.88677039,1.921901729,42.84935291,1.569708361,233.827957,40.62745959,0,0
197,81.57250816,3.176409771,41.14119784,1.843088896,43.00463057,1.579945941,234.7741935,40.60682182,0,0
198,81.73064411,3.178773227,41.30502469,1.878162392,43.13323794,1.575660884,235.7204301,40.5861935,0,0
199,81.86507628,3.182010293,41.45186168,1.927696057,43.28290685,1.572665943,236.6666667,40.56557464,0,0
200,82.00091032,3.182039742,41.60428966,1.966376602,43.42673567,1.572171575,237.6129032,40.54496525,0,0
201,82.12622946,3.179519333,41.90167996,2.141374524,43.57559601,1.577193703,238.5591398,40.52436536,0,0
202,82.256745,3.180371901,42.02763497,2.147625079,43.72846676,1.579593832,239.5053763,40.50377497,0,0
203,82.40899746,3.184556174,42.15982709,2.15452266,43.86650547,1.5725995,240.4516129,40.4831941,0,0
204,82.55458435,3.19029958,42.30328894,2.160653699,44.01679132,1.575934235,241.3978495,40.46262276,0,0
205,82.69314756,3.175336883,42.4316636,2.158602958,44.14350738,1.563465791,242.344086,40.44206098,0,0
206,82.81272394,3.175175611,42.55670461,2.170110546,44.28461096,1.563734386,243.2903226,40.42150875,0,0
207,82.96025677,3.178531101,42.67682087,2.184226187,44.4226133,1.566003149,244.2365591,40.4009661,0,0
208,83.10398167,3.182054464,42.81216499,2.183585909,44.57411785,1.569070309,245.1827957,40.38043305,0,0
209,83.22582539,3.171807356,42.95078791,2.196433555,44.73587368,1.56631516,245.5268817,40.22496715,0,0
210,83.39564203,3.192509188,43.07725158,2.205694382,44.86392516,1.56269571,245.8709677,40.07185274,0,0
211,83.82442454,3.323996459,43.19503712,2.217468791,44.9974108,1.56718157,246.2150538,39.92111686,0,0
212,84.13971298,3.35072968,43.31611499,2.226148326,45.13468695,1.565399614,246.5591398,39.77278658,0,0
213,84.55001618,3.089277451,43.50354409,2.219568568,45.28129296,1.575368673,246.9032258,39.62688888,0,0
214,84.6985505,3.10036392,43.65972306,2.205353796,45.40852983,1.578720451,247.2473118,39.48345076,0,0
215,84.83014141,3.091139296,43.77939776,2.201073685,45.5563446,1.5705228,247.5913978,39.34249909,0,0
216,84.97779146,3.092498567,43.90418442,2.221626652,45.70182837,1.572540498,247.9354839,39.20406072,0,0
217,85.11528505,3.089875235,44.02480702,2.224844717,46.02385638,1.581651308,248.2795699,39.06816234,0,0
218,85.24467626,3.091148028,44.11162641,2.23296658,46.22155055,1.58591248,248.6236559,38.93483057,0,0
219,85.38329818,3.08325303,44.22240864,2.2399419,46.40748478,1.609076862,248.9677419,38.80409185,0,0
220,85.52921581,3.096273956,44.39751496,2.198597969,46.53756642,1.60746859,249.311828,38.67597248,0,0
221,85.67845419,3.096022902,44.6843737,2.148029449,46.67803339,1.601533559,249.655914,38.55049858,0,0
222,85.80958588,3.101320255,44.91011951,2.186036934,46.8194574,1.602983683,250,38.42769607,0,0
223,85.94183323,3.087668456,45.06602946,2.243430427,46.96012329,1.606250189,250.344086,38.30759063,0,0
224,86.05730633,3.085978841,45.19251748,2.244054361,47.10357389,1.605205071,250.688172,38.1902077,0,0
225,86.20180933,3.080856787,45.28754267,2.25905188,47.23485798,1.613984817,251.0322581,38.07557248,0,0
226,86.33264728,3.071293666,45.38144735,2.247038822,47.3853376,1.610650211,251.3763441,37.96370984,0,0
227,86.46890267,3.064390658,45.48475111,2.238033674,47.5213583,1.607219107,251.7204301,37.85464438,0,0
228,86.61240041,3.073023127,45.57020699,2.240618333,47.63829126,1.618099649,252.0645161,37.74840033,0,0
229,86.76038346,3.070923847,45.67309485,2.241103731,47.74867217,1.630598967,252.4086022,37.64500158,0,0
230,86.90834619,3.078667144,45.76115961,2.235038159,47.86935039,1.626073388,252.7526882,37.54447165,0,0
231,87.03995943,3.082764048,45.85970579,2.245727071,47.98147295,1.65000875,253.0967742,37.44683363,0,0
232,87.13290669,3.076679347,45.94657278,2.245924341,48.10129202,1.666685331,253.4408602,37.3521102,0,0
233,87.30555028,3.078050618,46.05829172,2.239587533,48.22008466,1.67812091,253.7849462,37.2603236,0,0
234,87.4524764,3.084267793,46.14075471,2.258226412,48.32633116,1.706767953,254.1290323,37.17149557,0,0
235,87.88240651,3.147238612,46.29598496,2.244103616,48.44115715,1.708205927,254.4731183,37.08564739,0,0
236,88.04168824,3.205994907,46.49538681,2.221618147,48.57063331,1.711737853,254.8172043,37.00279978,0,0
237,88.22545558,3.178075371,46.67573436,2.221160587,48.68072813,1.728372534,255.1612903,36.92297295,0,0
238,88.43209664,3.112233168,46.79351823,2.222499252,48.80125353,1.724991997,255.5053763,36.84618653,0,0
239,88.58306281,3.121826932,46.89138224,2.207554796,48.96254085,1.721706738,255.8494624,36.77245956,0,0
240,88.73235747,3.123560385,47.00094909,2.207695799,49.19756912,1.755828797,256.1935484,36.70181048,0,0
241,88.88279962,3.11995599,47.11300727,2.210661917,49.37215729,1.773369999,256.5376344,36.63425711,0,0
242,89.01158206,3.109763818,47.27335079,2.178457659,49.55551329,1.743983166,256.8817204,36.56981659,0,0
243,89.14874025,3.106485717,47.42213624,2.156211682,49.67898268,1.737851039,257.2258065,36.50850542,0,0
244,89.29001358,3.097430809,47.53560544,2.166290781,49.80147085,1.755183481,257.5698925,36.45033937,0,0
245,89.44065523,3.102902706,47.86650578,2.381237637,49.92052968,1.747126054,257.9139785,36.39533353,0,0
246,89.55022057,3.106838056,47.97647341,2.388441285,50.02529829,1.744410131,258.2580645,36.34350225,0,0
247,89.68025359,3.11478545,48.14176863,2.447527364,50.1452541,1.741283802,258.6021505,36.29485914,0,0
248,89.80885889,3.120418226,48.23796654,2.4510235,50.24967783,1.735406113,258.9462366,36.24941701,0,0
249,89.9393389,3.134733066,48.34737413,2.450360273,50.36894846,1.730174498,259.2903226,36.20718793,0,0
250,90.0747713,3.133299655,48.4518444,2.454057041,50.45713147,1.731496028,259.6344086,36.16818315,0,0
251,90.20411975,3.143377768,48.56912251,2.470152274,50.56370474,1.730919613,259.9784946,36.13241312,0,0
252,90.32530461,3.163977007,48.66895468,2.47033015,50.6503724,1.721096297,260.3225806,36.09988744,0,0
253,90.45035315,3.182553694,48.75639385,2.481231273,50.73650505,1.723551144,260.6666667,36.07061489,0,0
254,90.59237316,3.192471187,48.83825459,2.482342876,50.84122749,1.723213283,261.0107527,36.04460341,0,0
255,90.75168166,3.209097687,48.96375018,2.490556273,50.97088502,1.718029502,261.3548387,36.02186005,0,0
256,90.92882689,3.217273945,49.06629382,2.496621363,51.08384588,1.733478492,261.6989247,36.00239101,0,0
257,91.75073528,3.565104544,49.15790071,2.493062774,51.17471344,1.726535374,262.0430108,35.98620161,0,0
258,92.02484156,3.522021522,49.27228469,2.510409269,51.28918543,1.707223425,262.3870968,35.97329626,0,0
259,92.39462769,3.695282842,49.40868336,2.513945025,51.40490271,1.703595052,262.7311828,35.96367851,0,0
260,92.52186784,3.708128072,49.5497474,2.510922063,51.54040754,1.682379849,263.0752688,35.95735099,0,0
261,92.66250087,3.722996448,49.6539742,2.517418307,51.67194123,1.667844112,263.4086022,35.95436047,0,0
262,92.78495304,3.724748793,49.77654992,2.513689816,51.84197803,1.611317308,263.7419355,35.95446015,0,0
263,92.91684471,3.737456499,49.89799911,2.506425278,52.09549531,1.661515946,264.0752688,35.95765003,0,0
264,93.06496007,3.735538522,49.9830538,2.49533662,52.20464689,1.642295064,264.4086022,35.96392927,0,0
265,93.19825673,3.750298153,50.14603921,2.456793702,52.28906131,1.65745852,264.7419355,35.97329626,0,0
266,93.31572989,3.764450558,50.25673105,2.464177006,52.39627003,1.649804462,265.0752688,35.98574858,0,0
267,93.46522744,3.779712338,50.34870705,2.457762934,52.52313873,1.647827264,265.4086022,36.00128304,0,0
268,93.59080006,3.794358824,50.48934751,2.508162342,52.63321588,1.641173963,265.7419355,36.01989565,0,0
269,93.7294144,3.79986202,50.66129827,2.559782204,52.74335324,1.656049683,266.0752688,36.04158163,0,0
270,93.86093836,3.818739805,50.76853703,2.555877506,52.86030285,1.653489699,266.4086022,36.06633545,0,0
271,93.99462575,3.815743484,50.8756772,2.553509096,52.96056926,1.646852183,266.7419355,36.09415079,0,0
272,94.12957942,3.815447442,50.99380923,2.567593375,53.07045151,1.639688914,267.0752688,36.12502058,0,0
273,94.24927064,3.826029825,51.1015501,2.574210447,53.19415301,1.640235546,267.4086022,36.158937,0,0
274,94.36821028,3.836395069,51.1969755,2.575733692,53.29716199,1.63507654,267.7419355,36.19589148,0,0
275,94.50610671,3.849274396,51.30711723,2.570056954,53.41464704,1.641009606,268.0752688,36.23587473,0,0
276,94.64387106,3.867959152,51.42112848,2.565621667,53.52303117,1.648795819,268.4086022,36.27887673,0,0
277,94.78101031,3.88310337,51.51589856,2.573073817,53.61836976,1.641981518,268.7419355,36.32488677,0,0
278,94.9777409,3.923873915,51.61692248,2.582333797,53.71798557,1.639244114,269.0752688,36.37389342,0,0
279,95.17122986,3.932518737,51.73052076,2.584811105,53.82323012,1.63005167,269.4086022,36.4258846,0,0
280,95.35098255,3.995796072,51.83060896,2.593394089,53.92964191,1.622954015,269.7419355,36.48084754,0,0
281,95.8976086,4.136762452,52.03848203,2.574458842,54.03699434,1.611002499,270.0752688,36.53876883,0,0
282,96.10229777,4.044751437,52.1557469,2.576009206,54.15227224,1.611606008,270.4086022,36.59963444,0,0
283,96.23122531,4.059912591,52.27323526,2.563846096,54.35531491,1.538682295,270.7419355,36.66342968,0,0
284,96.33907238,4.059900763,52.39210539,2.550433533,54.57672269,1.546361795,271.0752688,36.7301393,0,0
285,96.4544677,4.074070818,52.50980379,2.564423302,54.7338341,1.585821894,271.4086022,36.79974746,0,0
286,96.57745246,4.070228505,52.62514778,2.566399451,54.8560407,1.57377996,271.7419355,36.87223772,0,0
287,96.70800913,4.083397599,52.77971977,2.545630891,54.93839928,1.570200851,272.0752688,36.94759314,0,0
288,96.82914614,4.093911971,52.97460496,2.472619731,55.08747908,1.560816317,272.4086022,37.02579621,0,0
289,96.95032804,4.097741619,53.13849105,2.435063307,55.20746063,1.559548954,272.7419355,37.10682893,0,0
290,97.06386737,4.099323086,53.34881213,2.536193473,55.31846697,1.563212319,273.0752688,37.19067281,0,0
291,97.17876241,4.114807454,53.66090138,2.7246932,55.4174271,1.571704284,273.4086022,37.27730888,0,0
292,97.29418008,4.122182485,53.77149837,2.730129364,55.54832113,1.567925487,273.7419355,37.36671771,0,0
293,97.39966885,4.115430335,53.8681901,2.733359995,55.6530083,1.560498112,274.0752688,37.45887945,0,0
294,97.52807955,4.12064567,53.97104477,2.730205708,55.78409083,1.547070608,274.4086022,37.55377383,0,0
295,97.65029952,4.128231098,54.06503519,2.733353547,55.89132057,1.531428125,274.7419355,37.6513802,0,0
296,97.76782363,4.135084627,54.17014967,2.744277572,55.98974864,1.542415288,275.0752688,37.75167751,0,0
297,97.88619699,4.143589351,54.26611506,2.731781969,56.09900819,1.53538297,275.4086022,37.85464438,0,0
298,98.01052282,4.148279839,54.37223211,2.740721021,56.21186748,1.533447819,275.7419355,37.96025908,0,0
299,98.12031034,4.145111676,54.4697078,2.743097202,56.30643275,1.534508378,276.0752688,38.06849958,0,0
300,98.23750146,4.154687796,54.56940935,2.747659393,56.39420565,1.52612393,276.4086022,38.17934354,0,0
301,98.33738321,4.150986618,54.6759957,2.747611699,56.4879034,1.522620564,276.7419355,38.29276835,0,0
302,98.4966806,4.171675757,54.76824511,2.767728549,56.59225377,1.512557404,277.0752688,38.40875116,0,0
303,98.7815194,4.153769145,54.91308988,2.760183097,56.6986312,1.512063376,277.4086022,38.52726885,0,0
304,98.9538645,4.127834862,55.11657088,2.734687559,56.80325959,1.518409907,277.7419355,38.64829811,0,0
305,99.08352642,4.138554638,55.22319715,2.738640449,56.90441101,1.51439626,278.0752688,38.77181542,0,0
306,99.17781221,4.134119032,55.30996505,2.75113029,57.2730848,1.435895406,278.4086022,38.89779707,0,0
307,99.29057224,4.134494328,55.41084035,2.764152555,57.53776853,1.555969501,278.7419355,39.02621921,0,0
308,99.40331596,4.13819891,55.50124123,2.777878954,57.84854969,1.516130866,279.0752688,39.15705781,0,0
309,99.50886493,4.132536532,55.58596709,2.780872417,58.019261,1.498926397,279.4086022,39.29028874,0,0
310,99.63404288,4.131464704,55.75195938,2.727943828,58.11537187,1.496629713,279.7419355,39.42588774,0,0
311,99.72631294,4.133857037,55.8446171,2.739835676,58.20062606,1.492990424,280.0752688,39.56383047,0,0
312,99.85444326,4.13457379,55.93340073,2.735490734,58.33241401,1.488653664,280.4086022,39.7040925,0,0
313,99.95874069,4.133404374,56.1068254,2.822338911,58.43111022,1.474786572,280.7419355,39.84664933,0,0
314,100.070574,4.134294736,56.24924139,2.871762976,58.53766827,1.464161325,281.0752688,39.99147643,0,0
315,100.1730145,4.140372361,56.35301569,2.887606551,58.64240844,1.472755568,281.4086022,40.13854922,0,0
316,100.2903546,4.148452103,56.46478159,2.889587172,58.74701576,1.462176051,281.7419355,40.2878431,0,0
317,100.4200026,4.145927881,56.56176034,2.900575422,58.84272972,1.470086008,282.0752688,40.43933348,0,0
318,100.5207871,4.144477606,56.66557104,2.891920089,58.95647917,1.467964952,282.4086022,40.59299577,0,0
319,100.6409468,4.145154898,56.74957292,2.897335241,59.07331708,1.464664804,282.7419355,40.74880539,0,0
320,100.7476882,4.149028617,56.8550215,2.902322343,59.17965513,1.460835308,283.0752688,40.9067378,0,0
321,100.8584942,4.135320431,56.95730577,2.922311329,59.29881036,1.479919013,283.4086022,41.06676853,0,0
322,100.9734405,4.131351477,57.06064094,2.918191942,59.38944733,1.483338614,283.7419355,41.22887313,0,0
323,101.0818904,4.141138892,57.1310765,2.921749263,59.48187423,1.498312843,284.0752688,41.39302723,0,0
324,101.201294,4.134589105,57.21257605,2.90698302,59.57689363,1.506717984,284.4086022,41.55920655,0,0
325,101.4996961,4.153712173,57.28657589,2.895302866,59.68786364,1.499440141,284.7419355,41.7273869,0,0
326,101.7795625,4.213688383,57.39585071,2.886502607,59.79633047,1.501138336,285.0752688,41.89754418,0,0
327,101.9529925,4.142016444,57.55630324,2.864143713,59.91103482,1.505799829,285.4086022,42.0696544,0,0
328,102.3747663,3.842104829,57.65916998,2.860402849,60.01080583,1.505716566,285.7419355,42.24369369,0,0
329,102.4785095,3.837104588,57.76753753,2.846953106,60.22229477,1.447731684,286.0752688,42.41963831,0,0
330,102.5868982,3.838175452,57.85341498,2.847633346,60.39844689,1.395390276,286.4086022,42.59746464,0,0
331,102.6953319,3.848481667,57.97840416,2.813912907,60.57219334,1.390499781,286.7419355,42.77714922,0,0
332,102.8050298,3.840578333,58.12576717,2.765703373,60.76076128,1.39982321,287.0752688,42.95866873,0,0
333,102.9100783,3.846137407,58.24645642,2.744105768,60.85857347,1.415451027,287.4086022,43.14200002,0,0
334,103.0279942,3.838506115,58.3643158,2.716745907,60.95441464,1.427078643,287.7419355,43.32712008,0,0
335,103.1403372,3.83839548,58.4602255,2.722124786,61.05865079,1.439173385,288.0752688,43.51400608,0,0
336,103.2372707,3.836951323,58.59501438,2.787764581,61.13140555,1.436480538,288.4086022,43.70263536,0,0
337,103.3391309,3.844212902,58.81730229,2.889508648,61.21516955,1.447637994,288.7419355,43.89298546,0,0
338,103.4555267,3.848951892,58.90255398,2.890900226,61.32068344,1.458375999,289.0752688,44.08503408,0,0
339,103.5561528,3.851472059,58.98062075,2.87951171,61.41064148,1.465632235,289.4086022,44.27875913,0,0
340,103.653681,3.853215542,59.04920263,2.866771655,61.50309646,1.474355211,289.7419355,44.47413868,0,0
341,103.7517917,3.867710492,59.10724108,2.88042615,61.61505711,1.483880477,290.0752688,44.67115104,0,0
342,103.8346077,3.879650088,59.19280356,2.880583863,61.71882374,1.487780445,290.4086022,44.8697747,0,0
343,103.936095,3.895924365,59.27113191,2.876340795,61.81898014,1.514461297,290.7419355,45.06998835,0,0
344,104.0500454,3.909702843,59.34311965,2.861908545,61.91225255,1.518324998,291.0752688,45.2717709,0,0
345,104.1442167,3.919164723,59.42331745,2.865051952,62.01328142,1.521709471,291.4086022,45.47510147,0,0
346,104.2309206,3.928256678,59.50970393,2.856608686,62.09506892,1.531551962,291.7419355,45.67995938,0,0
347,104.3094719,3.941519233,59.58348,2.842544364,62.20374582,1.539823909,292.0752688,45.88632417,0,0
348,104.5323598,4.016436845,59.66955051,2.842279204,62.30316206,1.562647245,292.4086022,46.09417562,0,0
349,105.1092955,3.663051132,59.77062391,2.826436981,62.38005226,1.57420014,292.7419355,46.30349369,0,0
350,105.3298014,3.564003979,59.99490075,2.802151786,62.48272949,1.581838857,293.0752688,46.51425858,0,0
351,105.430795,3.569201446,60.06051665,2.789826307,62.57206714,1.590549394,293.4086022,46.72645073,0,0
352,105.5503671,3.569856135,60.13806122,2.797645438,62.70227535,1.55286917,293.7419355,46.94005077,0,0
353,105.6435279,3.57705382,60.22283458,2.804243549,62.90263038,1.572726849,294.0752688,47.15503957,0,0
354,105.7482599,3.600029615,60.2965253,2.795098888,63.08126039,1.618470751,294.4086022,47.37139823,0,0
355,105.8210416,3.624061757,60.45442602,2.721207999,63.23361677,1.603912581,294.7419355,47.58910805,0,0
356,105.9114542,3.643384359,60.57647994,2.677828048,63.32852223,1.612191338,295.0752688,47.80815058,0,0
357,106.0085366,3.663368558,60.64650512,2.68579283,63.4030693,1.629886209,295.4086022,48.0285076,0,0
358,106.0971263,3.66326683,60.72476763,2.675971182,63.48762504,1.633791202,295.7419355,48.25016107,0,0
359,106.1822876,3.68306506,60.85695474,2.73031963,63.56942094,1.646131377,296.0752688,48.47309323,0,0
360,106.2712235,3.690783237,60.93326106,2.720003505,63.6575656,1.665527144,296.4086022,48.69728652,0,0
361,106.3631958,3.705400794,61.00877103,2.71022661,63.75061431,1.68019876,296.7419355,48.92272358,0,0
362,106.4518829,3.721954713,61.08801154,2.714772843,63.83396624,1.693667389,297.0752688,49.14938731,0,0
363,106.5588647,3.738334181,61.14739271,2.720497905,63.9300116,1.70148716,297.4086022,49.37726082,0,0
364,106.6674932,3.75194036,61.21067685,2.726401053,64.00501212,1.716120199,297.7419355,49.60632743,0,0
365,106.7786093,3.758946109,61.2900525,2.727147845,64.07550555,1.71509386,298.0752688,49.83657069,0,0
366,106.8926435,3.77612371,61.36586197,2.718019247,64.19159963,1.723880123,298.4086022,50.06797438,0,0
367,106.9904947,3.793253568,61.45855313,2.725622616,64.28793276,1.739627743,298.7419355,50.30052246,0,0
368,107.0862722,3.807124341,61.52432684,2.731276654,64.36668947,1.745102078,299.0752688,50.53419915,0,0
369,107.2962578,3.876662347,61.60147648,2.729821174,64.45338017,1.750018193,299.4086022,50.76898886,0,0
370,107.499852,3.930031444,61.69006602,2.733633115,64.53775809,1.758956482,299.7419355,51.00487622,0,0
371,107.6325919,3.970335384,61.81633822,2.721271767,64.64288235,1.772372807,300.0752688,51.24184608,0,0
372,107.7088608,3.986850205,61.97134986,2.719629225,64.73571559,1.784805442,300.4086022,51.47988347,0,0
373,107.8770652,3.909119248,62.03447774,2.725693709,64.80847294,1.784014082,300.7419355,51.71897367,0,0
374,107.9677523,3.924090618,62.1038206,2.718694044,65.12844828,1.809518041,301.0752688,51.95910213,0,0
375,108.060694,3.932398653,62.19988166,2.723558516,65.20839546,1.807185538,301.4086022,52.20025454,0,0
376,108.1528763,3.936409279,62.27783281,2.724851027,65.41756055,1.743793414,301.7419355,52.44241676,0,0
377,108.2392581,3.945045419,62.48324179,2.603883222,65.5655457,1.718555895,302.0752688,52.68557488,0,0
378,108.3190121,3.968799324,62.67541262,2.511235518,65.65242413,1.720120114,302.4086022,52.92971515,0,0
379,108.412312,3.980348421,62.76400161,2.514119042,65.73420446,1.716452256,302.7419355,53.17482407,0,0
380,108.5296733,3.984257364,62.94202209,2.617268892,65.82719372,1.716435549,303.0752688,53.42088829,0,0
381,108.6308774,4.004014833,63.10199775,2.691380824,65.893945,1.706260844,303.4086022,53.66789467,0,0
382,108.7316604,4.002787951,63.17948282,2.697264707,65.96551644,1.703004465,303.7419355,53.91583027,0,0
383,108.8246054,4.020658486,63.26533636,2.686063015,66.04865615,1.696332167,304.0752688,54.16468232,0,0
384,108.9091411,4.044645611,63.3278241,2.685121522,66.13783688,1.695164295,304.4086022,54.41443825,0,0
385,109.006896,4.049782155,63.42830812,2.689440552,66.23246469,1.691375524,304.7419355,54.66508568,0,0
386,109.1221783,4.057544392,63.50127568,2.691912663,66.29915445,1.682766296,305.0752688,54.91661239,0,0
387,109.2400707,4.064298351,63.57460689,2.687596858,66.37904253,1.692652387,305.4086022,55.16900636,0,0
388,109.3212944,4.073110109,63.64962485,2.692930149,66.46149513,1.691552247,305.7419355,55.42225574,0,0
389,109.4023766,4.079431242,63.71391273,2.699548569,66.52712233,1.695697282,306.0752688,55.67634885,0,0
390,109.4773822,4.079856573,63.79995337,2.696115018,66.6156966,1.698733643,306.4086022,55.93127421,0,0
391,109.6153344,4.09789553,63.88376507,2.701893094,66.69031191,1.702486347,306.7419355,56.18702047,0,0
392,110.0594327,4.239351733,63.97820928,2.70056643,66.75800669,1.707749263,307.0752688,56.44357649,0,0
393,110.4862982,4.383001732,64.04650587,2.701886623,66.81974264,1.705536217,307.4086022,56.70093127,0,0
394,110.5759779,4.387751556,64.17674677,2.707050424,66.89015502,1.696511584,307.7419355,56.95907398,0,0
395,110.7434806,4.292885221,64.24560622,2.709952461,66.95976579,1.701555357,308.0752688,57.21799396,0,0
396,110.9364372,4.189904969,64.31964051,2.717093032,67.03274755,1.706970748,308.4086022,57.4776807,0,0
397,111.0163607,4.196014695,64.40355405,2.729988465,67.21714714,1.661392202,308.7419355,57.73812386,0,0
398,111.1019098,4.207243354,64.48730968,2.735259844,67.37646331,1.726380349,309.0752688,57.99931325,0,0
399,111.1669825,4.207568615,64.58956488,2.714025227,67.55619551,1.68778857,309.4086022,58.26123883,0,0
400,111.2567215,4.195193058,64.71023045,2.685471095,67.61498607,1.688194433,309.7419355,58.52389073,0,0
401,111.3240425,4.201777455,64.82429816,2.674290329,67.67410607,1.686656937,310.0752688,58.78725919,0,0
402,111.3951491,4.206917525,64.89815487,2.657495044,67.75724069,1.689486353,310.4086022,59.05133464,0,0
403,111.4754524,4.210662441,64.96944763,2.651557631,67.86009117,1.683473224,310.7419355,59.31610763,0,0
404,111.5586746,4.210928364,65.22404658,2.758042941,67.94860715,1.683001663,311.0752688,59.58156886,0,0
405,111.6386272,4.209640973,65.31550442,2.75141527,68.05627232,1.685516192,311.4086022,59.84770918,0,0
406,111.6936296,4.209292483,65.40491536,2.76085228,68.12439456,1.678585589,311.7419355,60.11451957,0,0
407,111.7530276,4.225414466,65.47665298,2.767838937,68.20168707,1.677800978,312.0752688,60.38199114,0,0
408,111.8370236,4.228720848,65.55525443,2.776899792,68.27777394,1.67469466,312.4086022,60.65011514,0,0
409,111.9103477,4.2122186,65.6297193,2.775996761,68.35466121,1.673886,312.7419355,60.91888297,0,0
410,111.9937868,4.212708703,65.69291897,2.783791474,68.43114456,1.677232612,313.0752688,61.18828613,0,0
411,112.0540544,4.215561117,65.76540729,2.784200905,68.53461529,1.675836921,313.4086022,61.45831627,0,0
412,112.1215115,4.224002732,65.85234487,2.771021346,68.59504692,1.692548361,313.7419355,61.72896517,0,0
413,112.1753287,4.225425553,65.95834615,2.758295737,68.67483641,1.69064421,314.0752688,62.00022471,0,0
414,112.2514457,4.228227057,66.0828022,2.751874281,68.77026965,1.690368332,314.4086022,62.27208693,0,0
415,112.4644205,4.304452703,66.19969713,2.761057714,68.86800819,1.69748851,314.7419355,62.54454396,0,0
416,112.7379804,4.42300534,66.35796837,2.745614101,68.94544601,1.692100786,315.0752688,62.81758806,0,0
417,112.8791385,4.447529146,66.47178162,2.762786683,69.02318498,1.677992791,315.3978495,63.08237608,0,0
418,113.09139,4.388696595,66.56711393,2.760585572,69.09519509,1.676919401,315.7204301,63.34769996,0,0
419,113.157364,4.375374109,66.65609674,2.750857285,69.33941811,1.771742873,316.0430108,63.613553,0,0
420,113.242288,4.36989872,66.80605936,2.804763305,69.46485926,1.843736286,316.3655914,63.87992859,0,0
421,113.3147045,4.383014134,66.89308988,2.800164745,69.58797702,1.819727713,316.688172,64.14682023,0,0
422,113.3984341,4.394425419,66.99609626,2.780543286,69.72069251,1.796622627,317.0107527,64.41422149,0,0
423,113.4707046,4.392788453,67.09443456,2.749934557,69.78891686,1.793556868,317.3333333,64.68212605,0,0
424,113.5576928,4.393130373,67.24293553,2.715181096,69.86723472,1.788246143,317.655914,64.9505277,0,0
425,113.6440711,4.395560724,67.31394169,2.710148258,69.96333072,1.769267382,317.9784946,65.21942029,0,0
426,113.7186849,4.395358784,67.4752071,2.778639641,70.06212647,1.751769296,318.3010753,65.48879777,0,0
427,113.8082444,4.395600886,67.59956222,2.795698422,70.14709455,1.741269291,318.6236559,65.75865419,0,0
428,113.8948591,4.382772909,67.76495202,2.767433589,70.22752774,1.740971502,318.9462366,66.02898368,0,0
429,113.944076,4.375721214,67.82849411,2.757653244,70.2947116,1.741699006,319.2688172,66.29978043,0,0
430,114.0418423,4.379127505,67.93076785,2.749964578,70.3590387,1.743385385,319.5913978,66.57103877,0,0
431,114.115279,4.385158476,68.02782909,2.744683038,70.49630365,1.725967485,319.9139785,66.84275306,0,0
432,114.2277624,4.33207399,68.14827672,2.758286251,70.60162213,1.707642874,320.2365591,67.11491776,0,0
433,114.313739,4.32465921,68.24684971,2.741917299,70.68236201,1.703809098,320.5591398,67.38752743,0,0
434,114.3919532,4.326551573,68.35788539,2.723445029,70.83454156,1.645437468,320.8817204,67.66057668,0,0
435,114.4571127,4.325804428,68.4202717,2.730565733,70.8976415,1.637927013,321.2043011,67.93406021,0,0
436,114.5400969,4.321477055,68.49135778,2.722994089,70.984494,1.644815163,321.5268817,68.20797279,0,0
437,114.6508769,4.330831984,68.56731089,2.726037361,71.0737437,1.637866507,321.8494624,68.48230929,0,0
438,115.1843774,4.573637948,68.69344563,2.729030295,71.22418782,1.610801751,322.172043,68.75706462,0,0
439,115.6110288,4.729128363,68.81482983,2.75258819,71.39614529,1.547728518,322.4946237,69.03223378,0,0
440,115.8857298,4.571819876,68.90287518,2.761213247,71.48021766,1.53529753,322.8172043,69.30781185,0,0
441,115.9696052,4.564677374,68.98731433,2.756375309,71.62721043,1.518102926,323.1397849,69.58379396,0,0
442,116.0549635,4.563650469,69.06496593,2.760816975,71.84200732,1.564641505,323.4623656,69.86017533,0,0
443,116.1326933,4.577895399,69.15476747,2.755099112,72.00473463,1.581235552,323.7849462,70.13695124,0,0
444,116.2200099,4.58744378,69.23581584,2.751833597,72.08577367,1.574518105,324.1075269,70.41411704,0,0
445,116.2822227,4.588709174,69.39664747,2.71009176,72.16855725,1.572482781,324.4301075,70.69166813,0,0
446,116.3661941,4.594258788,69.51818055,2.69893025,72.26384333,1.558914091,324.7526882,70.96960001,0,0
447,116.4347581,4.596273271,69.64225851,2.668789327,72.39178307,1.530247559,325.0752688,71.24790821,0,0
448,116.4915936,4.587799116,69.7700045,2.712526628,72.47294029,1.559168544,325.3978495,71.52658833,0,0
449,116.5742418,4.583309347,69.9365589,2.793419887,72.65853505,1.549274197,325.7204301,71.80563606,0,0
450,116.6839283,4.581605194,70.10791239,2.881828919,72.73232985,1.546460132,326.0430108,72.08504712,0,0
451,116.7849409,4.56379687,70.17898331,2.882878798,72.81528335,1.544631811,326.3655914,72.3648173,0,0
452,116.8515087,4.561135551,70.26092238,2.872692419,72.90530084,1.555371523,326.688172,72.64494245,0,0
453,116.8989095,4.559761661,70.35231009,2.871424745,72.98925283,1.561508949,327.0107527,72.92541848,0,0
454,116.9905299,4.553360424,70.42616397,2.863042244,73.08131363,1.586803084,327.3333333,73.20624137,0,0
455,117.0607415,4.547717957,70.53725783,2.910932505,73.17409753,1.607936314,327.655914,73.48740712,0,0
456,117.1276255,4.543331166,70.63153093,2.912923486,73.22254792,1.619122689,327.9784946,73.76891183,0,0
457,117.1918932,4.553056816,70.69512737,2.913236731,73.2992644,1.618127812,328.3010753,74.05075163,0,0
458,117.2613149,4.558874561,70.77055912,2.908400005,73.40124427,1.614335785,328.6236559,74.3329227,0,0
459,117.3376977,4.560034057,70.83078127,2.907279418,73.46071221,1.611136766,328.9462366,74.61542129,0,0
460,117.418473,4.551303123,70.97736843,2.884171771,73.52516369,1.615285532,329.2688172,74.89824369,0,0
461,117.5793551,4.586566724,71.14008813,2.856892652,73.58851965,1.620239176,329.5913978,75.18138624,0,0
462,117.8136222,4.600938932,71.24545803,2.85332464,73.69879363,1.609226643,329.9139785,75.46484535,0,0
463,117.9667169,4.603240312,71.31361884,2.849321326,73.80672504,1.589177431,330.2365591,75.74861746,0,0
464,118.321632,4.709809521,71.38438568,2.856244699,74.05384089,1.510059781,330.5591398,76.03269906,0,0
465,118.400794,4.710522338,71.46317838,2.868696897,74.29493685,1.513333063,330.8817204,76.3170867,0,0
466,118.5382776,4.667204151,71.53091917,2.866634678,74.37895838,1.524853892,331.2043011,76.60177697,0,0
467,118.6114741,4.669654544,71.60706151,2.875166564,74.50021457,1.523144244,331.5268817,76.88676651,0,0
468,118.6992714,4.659225677,71.68889708,2.855397273,74.64121511,1.545844412,331.8494624,77.172052,0,0
469,118.7808881,4.668126891,71.80428575,2.820724326,74.72822641,1.54412905,332.172043,77.45763017,0,0
470,118.8599625,4.674420737,71.87077839,2.811134899,74.78438772,1.54065634,332.4946237,77.74349781,0,0
471,118.9383333,4.668575895,71.94516555,2.812844662,74.86033484,1.537094913,332.8172043,78.02965171,0,0
472,119.0080697,4.671217308,72.0357022,2.801812196,74.97377489,1.509655797,333.1397849,78.31608876,0,0
473,119.0968795,4.675876533,72.16123197,2.835805001,75.07642289,1.549598942,333.4623656,78.60280585,0,0
474,119.170893,4.671803103,72.28383581,2.872135931,75.15575112,1.538190352,333.7849462,78.88979992,0,0
475,119.2705738,4.65643539,72.36249171,2.876300729,75.23698903,1.531611131,334.1075269,79.17706798,0,0
476,119.3467321,4.657192382,72.46686532,2.831316499,75.33586131,1.51165396,334.4301075,79.46460704,0,0
477,119.4370094,4.654350349,72.55190358,2.835359916,75.4379836,1.501021833,334.7526882,79.75241417,0,0
478,119.5280326,4.626780165,72.63453355,2.833677941,75.50962453,1.501433838,335.0752688,80.04048649,0,0
479,119.6220087,4.618095782,72.70261649,2.836040046,75.5956542,1.487263154,335.3978495,80.32882114,0,0
480,119.686095,4.625014715,72.76621515,2.836019006,75.67709988,1.486474999,335.7204301,80.6174153,0,0
481,119.7774831,4.629914812,72.859681,2.838323348,75.75118557,1.482302608,336.0430108,80.9062662,0,0
482,119.8573704,4.621706163,72.92151532,2.833327118,75.86241798,1.473448457,336.3655914,81.1953711,0,0
483,120.0878731,4.671371555,73.03364481,2.821414469,75.94386654,1.469745426,336.688172,81.48472729,0,0
484,120.2028776,4.693497647,73.13621915,2.810509752,76.08700922,1.536976796,337.0107527,81.77433211,0,0
485,120.3860354,4.727000474,73.22440529,2.817679669,76.19133978,1.577135429,337.3333333,82.06418292,0,0
486,120.5207076,4.668701667,73.32372929,2.821432632,76.27055317,1.615615463,337.655914,82.35427714,0,0
487,120.6521626,4.630996108,73.39655151,2.821616295,76.4213574,1.586238195,337.9784946,82.64461218,0,0
488,120.7435337,4.651795518,73.47281729,2.833665441,76.60319913,1.608983801,338.3010753,82.93518553,0,0
489,120.8306119,4.656978184,73.55156737,2.837753008,76.71810239,1.65317257,338.6236559,83.22599469,0,0
490,120.9730404,4.685381528,73.62911351,2.852920974,76.9481052,1.819917604,338.9462366,83.5170372,0,0
491,121.0557303,4.682272278,73.69654706,2.853274451,77.10932264,1.879222238,339.2688172,83.80831062,0,0
492,121.1868991,4.689938075,73.76802412,2.855024921,77.18843478,1.875119122,339.5913978,84.09981255,0,0
493,121.2665011,4.686155077,73.90829132,2.851152819,77.25860084,1.868732072,339.9139785,84.39154064,0,0
494,121.3634733,4.688087087,73.98252701,2.843609515,77.34838085,1.855336606,340.2365591,84.68349253,0,0
495,121.450369,4.6829267,74.06091059,2.848797357,77.43456303,1.862613886,340.5591398,84.97566592,0,0
496,121.5136536,4.679724986,74.16785957,2.892619772,77.48350251,1.862061298,340.8817204,85.26805855,0,0
497,121.6046206,4.671558245,74.2812449,2.921090267,77.54763628,1.86576144,341.2043011,85.56066815,0,0
498,121.681766,4.662758847,74.4007927,2.976386063,77.66274654,1.840984422,341.5268817,85.85349251,0,0
499,121.766938,4.662697368,74.57526884,2.989923549,77.76962757,1.824482994,341.8494624,86.14652944,0,0
500,121.8310293,4.675079058,74.7003549,2.988106775,77.83619816,1.818631379,342.172043,86.43977678,0,0
501,121.9365269,4.662900128,74.81300443,2.985650707,77.90942519,1.808878877,342.4946237,86.73323239,0,0
502,122.0210684,4.654109553,74.91096534,2.982420726,77.99096852,1.804149139,342.8172043,87.02689418,0,0
503,122.1079289,4.663338553,74.99408685,2.988410203,78.13497575,1.881249937,343.1397849,87.32076004,0,0
504,122.2024835,4.663926703,75.05677446,2.990119837,78.21942227,1.87882786,343.4623656,87.61482795,0,0
505,122.3123031,4.690675101,75.15176445,2.988215292,78.29630602,1.885190931,343.7849462,87.90909585,0,0
506,122.4734156,4.722639506,75.27467005,2.99682364,78.38401997,1.884272434,344.1075269,88.20356177,0,0
507,122.6450982,4.745076669,75.43067777,3.011994625,78.4787898,1.877377223,344.4301075,88.49822371,0,0
508,122.7432884,4.737643765,75.59372682,3.013274505,78.53978145,1.868286156,344.7526882,88.79307973,0,0
509,122.8507281,4.764960284,75.72496023,3.028985323,78.64271218,1.860066995,345.0752688,89.08812789,0,0
510,123.0585334,4.675705831,75.79634386,3.036617149,78.83476509,1.817626389,345.3978495,89.3833663,0,0
511,123.1517434,4.648717222,75.8811729,3.045226744,79.00833097,1.878063707,345.7204301,89.67879308,0,0
512,123.3783187,4.524510163,75.95727914,3.047504195,79.17967949,1.852754341,346.0430108,89.97440638,0,0
513,123.4775027,4.48476455,76.01269401,3.068093079,79.3036938,1.899099832,346.3655914,90.27020435,0,0
514,123.6385868,4.405781172,76.14124955,3.035587415,79.38752167,1.896284854,346.688172,90.56618519,0,0
515,123.707912,4.405925908,76.21339505,3.017377353,79.45347407,1.878270659,347.0107527,90.86234712,0,0
516,123.7802527,4.41620722,76.32009712,2.997601507,79.53986192,1.879014886,347.3333333,91.15868836,0,0
517,123.8403646,4.423686548,76.38949493,3.011141831,79.59515278,1.872785527,347.655914,91.45520718,0,0
518,123.9149697,4.429747549,76.47377692,3.017156471,79.65903574,1.874007494,347.9784946,91.75190185,0,0
519,123.9796156,4.418212738,76.57452977,3.050993125,79.72369911,1.874763249,348.3010753,92.04877067,0,0
520,124.0335674,4.421027898,76.68069525,3.067289205,79.7911034,1.85925684,348.6236559,92.34581197,0,0
521,124.1339396,4.412176229,76.77226967,3.076135566,79.87313821,1.857974803,348.9462366,92.64302408,0,0
522,124.2118169,4.414927355,76.86940499,3.088434081,79.94208089,1.857371888,349.2688172,92.94040537,0,0
523,124.290233,4.418581548,76.93672569,3.080224833,80.00702323,1.852892588,349.5913978,93.23795421,0,0
524,124.3689897,4.431241826,76.98863653,3.077583447,80.06878603,1.860289131,349.9139785,93.53566902,0,0
525,124.4361319,4.418206108,77.0769898,3.077992935,80.19367434,1.893981645,350.2365591,93.8335482,0,0
526,124.5025477,4.427360645,77.14718709,3.08154279,80.27855424,1.89215174,350.5591398,94.13159019,0,0
527,124.5704811,4.433965367,77.20876517,3.080737723,80.34541808,1.889746403,350.8817204,94.42979347,0,0
528,124.6792052,4.41277587,77.27472816,3.076659842,80.41402673,1.892843392,351.2043011,94.72815649,0,0
529,124.8788938,4.483853402,77.32585703,3.076020305,80.49813543,1.877536688,351.5268817,95.02667777,0,0
530,125.0700845,4.548522144,77.38497841,3.069176186,80.57391612,1.877556314,351.8494624,95.32535581,0,0
531,125.2797276,4.587176123,77.44466879,3.067526804,80.62982216,1.889921133,352.172043,95.62418913,0,0
532,125.4341718,4.514218867,77.51139254,3.066018976,80.77919155,1.849582255,352.4946237,95.9231763,0,0
533,125.539322,4.508236201,77.58416601,3.065534807,80.91235321,1.814443935,352.8172043,96.22231588,0,0
534,125.6748794,4.462486574,77.64370259,3.072243113,81.02677404,1.800466512,353.1397849,96.52160645,0,0
535,125.7493271,4.465323067,77.70418169,3.065870252,81.14116269,1.801960183,353.4623656,96.8210466,0,0
536,125.8231058,4.475109796,77.80466117,3.036832971,81.32775872,1.80605319,353.7849462,97.12063497,0,0
537,125.8991871,4.475624466,77.89025617,3.016255232,81.39220665,1.810867433,354.1075269,97.42037017,0,0
538,125.9723531,4.478785025,78.15486693,2.839360208,81.46090681,1.823156052,354.4301075,97.72025086,0,0
539,126.045845,4.48415302,78.35440357,2.715104587,81.51955875,1.815285644,354.7526882,98.0202757,0,0
540,126.1166189,4.484753644,78.41025749,2.722676235,81.60704633,1.80876035,355.0752688,98.32044337,0,0
541,126.2065874,4.505601208,78.47561845,2.720225196,81.67222391,1.809682712,355.3978495,98.62075258,0,0
542,126.2692769,4.511320413,78.53635236,2.717103472,81.73456429,1.813154391,355.7204301,98.92120202,0,0
543,126.3389739,4.520539184,78.60587484,2.712794292,81.78711579,1.807665772,356.0430108,99.22179043,0,0
544,126.4570001,4.552236396,78.65300142,2.708437938,81.85333022,1.811589608,356.3655914,99.52251654,0,0
545,126.5221148,4.561617574,78.72673708,2.703669905,81.94809176,1.831613792,356.688172,99.82337912,0,0
546,126.5884708,4.558457726,78.7818051,2.706306052,82.017767,1.837574415,357.0107527,100.1243769,0,0
547,126.657977,4.556582281,78.84202814,2.709183214,82.08540954,1.850287219,357.3333333,100.4255087,0,0
548,126.7492686,4.57362043,78.90928389,2.711449611,82.15771492,1.856772948,357.655914,100.7267734,0,0
549,126.8270976,4.579661673,78.96807404,2.716855612,82.23181439,1.861652709,357.9784946,101.0281696,0,0
550,126.9123199,4.591810089,79.02223721,2.723071773,82.30548651,1.875817185,358.3010753,101.3296964,0,0
551,126.9899258,4.602706131,79.07927941,2.723402984,82.38078216,1.887376975,358.6236559,101.6313524,0,0
552,127.131503,4.650268625,79.13097111,2.724752578,82.45299329,1.895767077,358.9462366,101.9331365,0,0
553,127.250854,4.673051394,79.24673743,2.723882248,82.50974878,1.887141601,359.2688172,102.2350477,0,0
554,127.3104075,4.667219487,79.30526241,2.726232075,82.57046078,1.889625256,359.5913978,102.5370847,0,0
555,127.3649636,4.685442853,79.3712049,2.728650848,82.7183311,1.867531623,359.9139785,102.8392465,0,0
556,127.4598461,4.696039182,79.4332963,2.732568205,82.78893104,1.8617475,360.2365591,103.141532,0,0
557,127.556436,4.711725745,79.49838893,2.733332784,82.86078192,1.875193769,360.5591398,103.4439401,0,0
558,127.658458,4.724552844,79.55882207,2.731105245,82.96480303,1.912759834,360.8817204,103.7464697,0,0
559,127.7435629,4.740637479,79.64852171,2.71321894,83.03660538,1.936917416,361.2043011,104.0491198,0,0
560,127.8213326,4.752746529,79.70702133,2.717011567,83.09859822,1.937363917,361.5268817,104.3518893,0,0
561,127.9662057,4.790259601,79.77001798,2.712520408,83.18417919,1.944505566,361.8494624,104.6547772,0,0
562,128.0477118,4.795513186,79.83098667,2.713851664,83.24103081,1.944380876,362.172043,104.9577824,0,0
563,128.1417383,4.810838737,79.89260394,2.715617153,83.29709306,1.943990756,362.4946237,105.260904,0,0
564,128.2094866,4.814744001,79.94533742,2.703070419,83.35863322,1.956436377,362.8172043,105.5641409,0,0
565,128.274486,4.819389905,80.09334175,2.773878372,83.43046834,1.964015715,363.1397849,105.8674921,0,0
566,128.3321831,4.819376657,80.1677606,2.78429326,83.50057279,1.978988538,363.4623656,106.1709567,0,0
567,128.4038008,4.829929013,80.30348805,2.853285572,83.56905786,1.982622247,363.7849462,106.4745338,0,0
568,128.4720087,4.834180975,80.37225058,2.846455115,83.6356382,1.980059009,364.1075269,106.7782222,0,0
569,128.542334,4.836522137,80.43140867,2.841734991,83.69144286,1.984586358,364.4301075,107.0820212,0,0
570,128.6064968,4.839586981,80.48913471,2.845210895,83.75137071,1.987988053,364.7526882,107.3859297,0,0
571,128.6758637,4.846666919,80.55689782,2.84294028,83.81889597,1.986263912,365.0752688,107.6899468,0,0
572,128.7444654,4.854099136,80.62103669,2.836680744,83.89671683,1.999650349,365.3978495,107.9940716,0,0
573,128.8427845,4.869709599,80.69654182,2.840352113,83.96104039,1.997434023,365.7204301,108.2983033,0,0
574,128.9116742,4.870898851,80.82923214,2.834466331,84.01598643,2.0007644,366.0430108,108.6026408,0,0
575,129.0838533,4.927939271,80.91888013,2.83540055,84.07979653,1.993236536,366.3655914,108.9070833,0,0
576,129.2521093,4.973406183,80.96413251,2.832975178,84.13718938,1.98985346,366.688172,109.21163,0,0
577,129.3738527,5.005781527,81.15339464,2.837774903,84.21669513,1.971788244,367.0107527,109.51628,0,0
578,129.5116849,4.931180445,81.21900776,2.840351144,84.36415622,1.925666573,367.3333333,109.8210324,0,0
579,129.6001001,4.939604107,81.27905467,2.837168973,84.50658888,1.885828871,367.655914,110.1258863,0,0
580,129.6815405,4.940304144,81.34155787,2.837043217,84.69518497,1.892611061,367.9784946,110.4308409,0,0
581,129.752673,4.938946089,81.4084437,2.832949931,84.87091499,1.882516216,368.3010753,110.7358955,0,0
582,129.9563196,5.018629721,81.52527341,2.792051863,84.93607399,1.882430526,368.6236559,111.0410491,0,0
583,130.0398177,5.029342,81.60669641,2.786475797,84.99607273,1.885515157,368.9462366,111.3463009,0,0
584,130.1418156,5.040411979,81.71060985,2.762030536,85.05776582,1.885773251,369.2688172,111.6516502,0,0
585,130.2019276,5.04142549,81.79596368,2.729874568,85.11705388,1.888233393,369.5913978,111.9570961,0,0
586,130.271939,5.039575365,81.85958981,2.728652614,85.17158666,1.886195979,369.9139785,112.2626379,0,0
587,130.3414591,5.041811385,81.92106957,2.730226759,85.23307541,1.887227633,370.2365591,112.5682748,0,0
588,130.3983171,5.0404612,82.03609034,2.772546612,85.29463025,1.882335144,370.5591398,112.8740059,0,0
589,130.4525039,5.034715944,82.21802261,2.866795752,85.36223698,1.881769908,370.8817204,113.1798307,0,0
590,130.5150836,5.04232115,82.28784864,2.869421935,85.42081774,1.872839216,371.2043011,113.4857481,0,0
591,130.5738528,5.044201452,82.35055944,2.861792184,85.481553,1.875806277,371.5268817,113.7917577,0,0
592,130.6398058,5.037486695,82.41693941,2.856197353,85.54654383,1.870847396,371.8494624,114.0978585,0,0
593,130.6971703,5.039011346,82.48023151,2.855437558,85.60288739,1.86864997,372.172043,114.4040499,0,0
594,130.7621773,5.039303458,82.54912807,2.856760328,85.66399252,1.865081642,372.4946237,114.7103311,0,0
595,130.8345396,5.03950414,82.61563963,2.857887406,85.71370919,1.866703471,372.8172043,115.0167014,0,0
596,130.8969489,5.037652765,82.67663416,2.852709209,85.77051916,1.8668168,373.1397849,115.3231601,0,0
597,130.9537763,5.040150801,82.76310972,2.854112319,85.83768486,1.869479481,373.4623656,115.6297066,0,0
598,131.0157862,5.042787847,82.87542337,2.855927983,85.89900457,1.871375801,373.7849462,115.93634,0,0
599,131.072462,5.039602576,82.93526234,2.856628424,85.96784807,1.862623886,374.1075269,116.2430598,0,0
600,131.1406417,5.02835427,83.00352645,2.853610131,86.02227665,1.864837407,374.4301075,116.5498652,0,0
601,131.2041203,5.03474589,83.069199,2.860091408,86.42077376,1.703583657,374.7526882,116.8567556,0,0
602,131.3098162,4.992876488,83.13451727,2.857553095,86.70387264,1.810844947,375.0752688,117.1637303,0,0
603,131.3841685,4.992220508,83.20180135,2.861282919,86.97925906,1.783862552,375.3978495,117.4707886,0,0
604,131.4423199,4.987723045,83.2568414,2.857834259,87.07059346,1.812333313,375.7204301,117.7779299,0,0
605,131.5090706,4.990349221,83.32780968,2.854203179,87.1303338,1.812661273,376.0430108,118.0851535,0,0
606,131.5713883,4.986273365,83.44034299,2.807130266,87.18519406,1.814233735,376.3655914,118.3924588,0,0
607,131.6317633,4.984433602,83.49808714,2.805528782,87.26524408,1.815651262,376.688172,118.6998452,0,0
608,131.7043555,4.982908362,83.56382122,2.810629664,87.32619131,1.817628229,377.0107527,119.007312,0,0
609,131.7678343,4.988361322,83.62515241,2.815606077,87.38049098,1.81408952,377.3333333,119.3148587,0,0
610,131.8395952,4.986780133,83.69643323,2.827546773,87.44863688,1.81270712,377.655914,119.6224845,0,0
611,131.9021101,4.986851592,83.94911151,2.985503148,87.51073123,1.813776093,377.9784946,119.9301889,0,0
612,131.957214,4.987514345,84.08067081,3.03855051,87.57008451,1.810170406,378.3010753,120.2379713,0,0
613,132.0275091,4.982526995,84.14062884,3.047882,87.64132335,1.808398172,378.6236559,120.545831,0,0
614,132.0953324,4.986964098,84.2126776,3.049228529,87.70217594,1.80587223,378.9462366,120.8537676,0,0
615,132.1549608,4.992128675,84.27105157,3.047620909,87.76827247,1.807653896,379.2688172,121.1617803,0,0
616,132.2227341,4.984005191,84.33843654,3.047183458,87.83088994,1.807644046,379.5913978,121.4698687,0,0
617,132.2873029,4.986413678,84.40366865,3.052283345,87.90110069,1.805460066,379.9139785,121.7780322,0,0
618,132.386378,5.012849121,84.46071582,3.048709983,87.95792358,1.800271388,380.2365591,122.0862701,0,0
619,132.4601424,5.022416258,84.51783991,3.048694002,88.02879368,1.798822285,380.5591398,122.394582,0,0
620,132.7375078,5.123099546,84.63935862,3.047335281,88.09572502,1.797674868,380.8817204,122.7029672,0,0
621,132.8847669,5.168202005,84.70229543,3.043717028,88.15623141,1.802457365,381.2043011,123.0114252,0,0
622,133.1394128,5.291668752,84.77790516,3.041554949,88.21256778,1.802918616,381.5268817,123.3199555,0,0
623,133.2540844,5.239581861,84.87312688,3.043000691,88.27198277,1.804415463,381.8494624,123.6285575,0,0
624,133.4185445,5.141497152,84.93792184,3.04310844,88.4023444,1.760344705,382.172043,123.9372307,0,0
625,133.4795597,5.143060764,85.01001245,3.038883928,88.53399431,1.728092065,382.4946237,124.2459746,0,0
626,133.546946,5.147001109,85.06749635,3.036445377,88.64547447,1.704769107,382.8172043,124.5547886,0,0
627,133.6042016,5.148158895,85.17288994,3.00191863,88.72966796,1.718728012,383.1397849,124.8636722,0,0
628,133.661432,5.14961875,85.31363702,2.928746099,88.8620022,1.774599326,383.4623656,125.1726249,0,0
629,133.72472,5.157650643,85.39311661,2.915952493,88.91933891,1.775582766,383.7849462,125.4816462,0,0
630,133.7818485,5.162623865,85.48849173,2.8813356,88.97412592,1.773762324,384.1075269,125.7907356,0,0
631,133.8372971,5.163348374,85.55780112,2.877303449,89.03394008,1.769312358,384.4301075,126.0998926,0,0
632,133.894812,5.163657512,85.6207562,2.883943511,89.1023126,1.771226921,384.7526882,126.4091166,0,0
633,133.952047,5.166836407,85.68075806,2.889920777,89.16573744,1.773702389,385.0752688,126.7184073,0,0
634,134.0149759,5.166095126,85.75135623,2.888826327,89.23097347,1.77024802,385.3978495,127.027764,0,0
635,134.0780973,5.170364824,85.89822793,2.958189777,89.28841945,1.774558724,385.7204301,127.3371864,0,0
636,134.1289033,5.162299511,85.97659545,2.974561197,89.3524969,1.780321339,386.0430108,127.646674,0,0
637,134.1875209,5.160295111,86.08688791,3.022940674,89.41398773,1.78379634,386.3655914,127.9562262,0,0
638,134.2514356,5.158789717,86.14830737,3.020640866,89.48406878,1.782369729,386.688172,128.2658426,0,0
639,134.3127069,5.150547421,86.2087179,3.020194925,89.55321488,1.781173634,387.0107527,128.5755227,0,0
640,134.3709144,5.15350399,86.27019115,3.013051131,89.61613946,1.78028866,387.3333333,128.8852662,0,0
641,134.4311286,5.146736809,86.3302857,3.009020012,89.67296543,1.774895702,387.655914,129.1950725,0,0
642,134.5445042,5.16564359,86.39629457,3.011878256,89.73723008,1.776873574,387.9784946,129.5049411,0,0
643,134.6819401,5.215040297,86.46504126,3.007297612,89.79949038,1.778801549,388.3010753,129.8148717,0,0
644,134.8482549,5.271910437,86.52346728,3.012667514,89.8671988,1.777284392,388.6236559,130.1248638,0,0
645,135.0289192,5.235416877,86.65474513,3.012073786,89.92539075,1.77423,388.9462366,130.4349169,0,0
646,135.0778066,5.246848794,86.76653334,3.011339417,90.03958395,1.749063701,389.2688172,130.7450306,0,0
647,135.1584898,5.231510296,86.82699682,3.010693644,90.20042667,1.703267277,389.5913978,131.0552046,0,0
648,135.2029264,5.234366003,86.89014502,3.007650244,90.29074606,1.687868473,389.9139785,131.3654383,0,0
649,135.2635875,5.240507253,86.95198349,3.002345512,90.43042331,1.739380045,390.2365591,131.6757313,0,0
650,135.3197123,5.241678611,87.00854266,2.996680766,90.54980581,1.783381848,390.5591398,131.9860832,0,0
651,135.3804151,5.239355958,87.06179331,2.996010305,90.60790805,1.789120344,390.8817204,132.2964937,0,0
652,135.4449283,5.245511038,87.25344191,2.877278462,90.66722347,1.788287467,391.2043011,132.6069622,0,0
653,135.5008973,5.244977685,87.39828467,2.809734368,90.73489949,1.789477565,391.5268817,132.9174884,0,0
654,135.5659665,5.243711089,87.46160051,2.813647701,90.7966173,1.782868729,391.8494624,133.228072,0,0
655,135.6222993,5.240984232,87.5527464,2.801480134,90.85858578,1.779398994,392.172043,133.5387124,0,0
656,135.6820384,5.240708264,87.61218455,2.799221503,90.9304266,1.780297117,392.4946237,133.8494092,0,0
657,135.7472683,5.244649529,87.66348624,2.789161798,90.99750848,1.776537064,392.8172043,134.1601622,0,0
658,135.8057883,5.238857968,87.74657947,2.808643217,91.05683364,1.768785834,393.1397849,134.4709709,0,0
659,135.865459,5.23405793,87.79960227,2.811860345,91.12446127,1.767042402,393.4623656,134.7818349,0,0
660,135.928243,5.235493595,87.86455975,2.808900328,91.18614746,1.770276677,393.7849462,135.0927539,0,0
661,135.9887481,5.236071876,87.9254682,2.810976221,91.24158219,1.767548213,394.1075269,135.4037274,0,0
662,136.0573647,5.23644391,87.98766334,2.810242377,91.30562685,1.760095941,394.4301075,135.7147551,0,0
663,136.1414929,5.243349522,88.05347874,2.809534918,91.36634573,1.758117764,394.7526882,136.0258366,0,0
664,136.2977607,5.278983057,88.10820321,2.804037045,91.4289162,1.757874742,395.0752688,136.3369715,0,0
665,136.4654198,5.325675647,88.17526677,2.810484009,91.50059644,1.762642592,395.3978495,136.6481595,0,0
666,136.5582604,5.336679345,88.27178266,2.809587117,91.5571321,1.755678684,395.7204301,136.9594003,0,0
667,136.6188199,5.331386672,88.38745403,2.805308402,91.61447467,1.758021803,396.0430108,137.2706934,0,0
668,136.6719263,5.33477007,88.4539761,2.803164465,91.67936222,1.757056694,396.3655914,137.5820385,0,0
669,136.7317998,5.338002884,88.5166775,2.803762812,91.74285985,1.762539452,396.688172,137.8934353,0,0
670,136.8764958,5.250458447,88.58123149,2.810005124,91.97683221,1.706086783,397.0107527,138.2048833,0,0
671,137.0324088,5.142063534,88.6459026,2.81013378,92.20606631,1.618051782,397.3333333,138.5163824,0,0
672,137.0895531,5.14026734,88.71938578,2.813341427,92.29956147,1.624742613,397.655914,138.827932,0,0
673,137.1531018,5.14216804,88.78270733,2.808502733,92.41469263,1.676938704,397.9784946,139.1395319,0,0
674,137.2143873,5.139928702,88.83767979,2.811583664,92.49620261,1.69587014,398.3010753,139.4511818,0,0
675,137.2801366,5.141199303,88.96028956,2.755826688,92.55695001,1.700464698,398.6236559,139.7628812,0,0
676,137.3355308,5.140617161,89.02105934,2.755611194,92.62469859,1.711628502,398.9462366,140.0746299,0,0
677,137.3988508,5.145741128,89.0792104,2.756451306,92.68405302,1.712231169,399.2688172,140.3864276,0,0
678,137.4586515,5.144999936,89.14033535,2.754104985,92.75066191,1.720663523,399.5913978,140.6982739,0,0
679,137.523092,5.143857426,89.22775905,2.769427192,92.8105065,1.713219184,399.9139785,141.0101685,0,0
680,137.587855,5.145172177,89.28989273,2.767017371,92.86416475,1.709333159,400.2365591,141.322111,0,0
681,137.6506216,5.147666877,89.41543268,2.823327833,92.93162193,1.70812111,400.5591398,141.6341013,0,0
682,137.7142835,5.149018596,89.47631243,2.823546915,92.9972204,1.70842119,400.8817204,141.9461388,0,0
683,137.7705202,5.144560897,89.53864916,2.822125208,93.06032828,1.705015782,401.2043011,142.2582234,0,0
684,137.8349647,5.143369511,89.60821694,2.82887914,93.12573241,1.706699799,401.5268817,142.5703547,0,0
685,137.8962181,5.143112491,89.66641579,2.835152237,93.19120419,1.70269182,401.8494624,142.8825325,0,0
686,137.9547864,5.140966631,89.74027009,2.832138507,93.25024176,1.70400126,402.172043,143.1947563,0,0
687,138.0186891,5.138670421,89.79288775,2.826218022,93.31519395,1.710723486,402.4946237,143.507026,0,0
688,138.0986272,5.146333823,89.85526951,2.82829782,93.38218499,1.709539818,402.8172043,143.8193412,0,0
689,138.1853854,5.160902498,89.9268161,2.830644365,93.4407067,1.712521575,403.1397849,144.1317016,0,0
690,138.6102483,5.32629533,90.07180064,2.82920196,93.49881085,1.711597157,403.4623656,144.4441069,0,0
691,138.7744323,5.339395173,90.12773217,2.833048749,93.5621083,1.711803891,403.7849462,144.7565568,0,0
692,138.8380615,5.337605375,90.18507847,2.838083153,93.65844087,1.693213352,404.1075269,145.0690511,0,0
693,139.1871673,5.041140064,90.2432616,2.840566934,93.8730036,1.620049307,404.4301075,145.3815895,0,0
694,139.2650833,5.02676936,90.30490109,2.833873164,93.9478707,1.609769372,404.7526882,145.6941716,0,0
695,139.3357316,5.031116161,90.36782298,2.82950517,94.00028921,1.613400445,405.0752688,146.0067973,0,0
696,139.4017835,5.023204036,90.43007953,2.821387787,94.13872162,1.689578849,405.3978495,146.3194661,0,0
697,139.4608439,5.029162157,90.50920857,2.798707128,94.1995546,1.689661824,405.7204301,146.6321779,0,0
698,139.52574,5.032293394,90.57479999,2.791756848,94.26001825,1.69501348,406.0430108,146.9449324,0,0
699,139.5785271,5.035716934,90.68768347,2.738659749,94.31902971,1.691543384,406.3655914,147.2577293,0,0
700,139.6371624,5.032196803,90.75308436,2.743303195,94.37957724,1.683595536,406.688172,147.5705682,0,0
701,139.6980122,5.032744307,90.82023854,2.746661519,94.44651013,1.686861625,407.0107527,147.8834491,0,0
702,139.7656118,5.033583044,91.00078505,2.847780279,94.50832499,1.681147132,407.3333333,148.1963715,0,0
703,139.8322666,5.035274591,91.07987304,2.864246852,94.57133969,1.682725205,407.655914,148.5093353,0,0
704,139.8934855,5.038476834,91.1645829,2.891272568,94.63652564,1.685218361,407.9784946,148.8223401,0,0
705,139.9612213,5.042931878,91.24283921,2.902223425,94.69731753,1.682696875,408.3010753,149.1353857,0,0
706,140.0173704,5.049674918,91.29834285,2.902851574,94.75161342,1.68014584,408.6236559,149.4484719,0,0
707,140.0828845,5.042627741,91.35951018,2.900388364,94.81034165,1.67876093,408.9462366,149.7615984,0,0
708,140.152181,5.053727884,91.41656259,2.894610003,94.86490655,1.678321876,409.2688172,150.074765,0,0
709,140.2155331,5.053129688,91.4725584,2.895141176,94.92006573,1.676677941,409.5913978,150.3879713,0,0
710,140.2746734,5.054005395,91.53166654,2.898815106,94.97751381,1.674454473,409.9139785,150.7012172,0,0
711,140.4606142,5.123920362,91.58232329,2.901628763,95.04130894,1.675295522,410.2365591,151.0145024,0,0
712,140.6796147,5.192580705,91.63784913,2.900579539,95.1050166,1.677993596,410.5591398,151.3278266,0,0
713,140.7588495,5.207070141,91.84855885,2.89584637,95.17305594,1.678732342,410.8817204,151.6411897,0,0
714,140.8232407,5.201963173,91.92133551,2.893853361,95.24666318,1.681272663,411.2043011,151.9545913,0,0
715,141.049629,5.032113609,92.11135072,2.898437006,95.40655128,1.63727867,411.5268817,152.2680313,0,0
716,141.2090144,4.935304153,92.17323228,2.897531006,95.5816915,1.585058435,411.8494624,152.5815094,0,0
717,141.4965559,4.708407721,92.23763023,2.899451242,95.81385183,1.753251112,412.172043,152.8950253,0,0
718,141.5601642,4.709130488,92.29257168,2.897503987,95.88953114,1.744642187,412.4946237,153.2085789,0,0
719,141.6256118,4.716395815,92.35017341,2.893688257,96.04558012,1.855201523,412.8172043,153.5221699,0,0
720,141.6903269,4.717825203,92.40564311,2.891537475,96.10994188,1.855198111,413.1397849,153.8357981,0,0
721,141.7556165,4.713073699,92.60568222,2.778904804,96.17182978,1.852690892,413.4623656,154.1494632,0,0
722,141.8128764,4.705991548,92.79286258,2.661811179,96.23424651,1.857083368,413.7849462,154.463165,0,0
723,141.8822407,4.708232232,92.85115582,2.665085246,96.29020005,1.854150778,414.1075269,154.7769034,0,0
724,141.9392063,4.713826075,92.91635634,2.661895624,96.35803377,1.852231664,414.4301075,155.090678,0,0
725,141.9943032,4.711035814,92.9817879,2.66442351,96.41484863,1.848497703,414.7526882,155.4044887,0,0
726,142.0551713,4.710881827,93.04470076,2.663513184,96.48241366,1.848322911,415.0752688,155.7183352,0,0
727,142.1238721,4.712600282,93.2430437,2.780082749,96.54252005,1.847148832,415.3978495,156.0322173,0,0
728,142.1843886,4.71045167,93.3008444,2.777442497,96.60534169,1.852747214,415.7204301,156.3461349,0,0
729,142.2443058,4.707966783,93.36052976,2.776383973,96.66752962,1.852159256,416.0430108,156.6600876,0,0
730,142.305378,4.702029204,93.42241401,2.770480352,96.72593293,1.850474101,416.3655914,156.9740753,0,0
731,142.3700238,4.704036313,93.48357607,2.771171796,96.78897147,1.843547873,416.688172,157.2880979,0,0
732,142.4372783,4.700889622,93.54103253,2.76929082,96.85438524,1.843416642,417.0107527,157.6021549,0,0
733,142.491925,4.699716083,93.59329533,2.76860113,96.91628336,1.842211033,417.3333333,157.9162464,0,0
734,142.575492,4.709654389,93.66321332,2.769363481,96.98736546,1.837395112,417.655914,158.230372,0,0
735,142.7973587,4.785455811,93.7440369,2.774460517,97.04748806,1.836668363,417.9784946,158.5445315,0,0
736,142.9010252,4.808807707,93.92483168,2.769873084,97.10358338,1.840142278,418.3010753,158.8587249,0,0
737,142.961506,4.80684677,93.9812208,2.769181696,97.17286742,1.842013793,418.6236559,159.1729517,0,0
738,143.0341629,4.807249365,94.0332819,2.772086308,97.23239694,1.84229368,418.9462366,159.4872119,0,0
739,143.1734066,4.739483437,94.08945914,2.767545231,97.3188114,1.833033833,419.2688172,159.8015053,0,0
740,143.2317286,4.748100521,94.15965436,2.767611222,97.53412172,1.761703754,419.5913978,160.1158317,0,0
741,143.3751548,4.660378393,94.22909738,2.76481821,97.65281426,1.799674934,419.9139785,160.4301908,0,0
742,143.4385747,4.660029395,94.29106359,2.764906548,97.71720258,1.805909715,420.2365591,160.7445825,0,0
743,143.4994985,4.661366849,94.37778212,2.744486865,97.77542883,1.802881975,420.5591398,161.0590065,0,0
744,143.5559157,4.661588789,94.57619713,2.625399814,97.83454586,1.800356844,420.8817204,161.3734628,0,0
745,143.6203818,4.65788536,94.67998961,2.582472063,97.89801992,1.801182376,421.2043011,161.6879511,0,0
746,143.685701,4.657521538,94.73929559,2.580097965,97.96430415,1.801012934,421.5268817,162.0024712,0,0
747,143.7463411,4.6542333,94.80579473,2.581813669,98.02999125,1.802721557,421.8494624,162.3170229,0,0
748,143.8187773,4.658838089,94.86433147,2.574552899,98.09351759,1.80582041,422.172043,162.6316061,0,0
749,143.8805721,4.664247643,94.99706278,2.637559431,98.14945691,1.803515564,422.4946237,162.9462206,0,0
750,143.9537592,4.66466455,95.13259903,2.702964298,98.21392748,1.802919014,422.8172043,163.2608662,0,0
751,144.0274744,4.664869978,95.21835516,2.720874481,98.27424552,1.798284655,423.1397849,163.5755426,0,0
752,144.084044,4.6652236,95.2795583,2.722920055,98.33387893,1.806753069,423.4623656,163.8902498,0,0
753,144.1460048,4.662534206,95.34085507,2.717979845,98.38992636,1.800865307,423.7849462,164.2049876,0,0
754,144.1958738,4.664637189,95.40227819,2.716804635,98.44426494,1.803290628,424.1075269,164.5197557,0,0
755,144.2523706,4.662421916,95.45881294,2.719320302,98.4967067,1.803235786,424.4301075,164.8345541,0,0
756,144.3231363,4.662403037,95.51706087,2.728877821,98.55914749,1.806585491,424.7526882,165.1493825,0,0
757,144.430736,4.682933207,95.57919906,2.72617856,98.61425757,1.813676077,425.0752688,165.4642407,0,0
758,144.6376713,4.757474425,95.69229213,2.718136342,98.67746348,1.813947384,425.3978495,165.7791287,0,0
759,144.7866293,4.793183932,95.83278942,2.721903055,98.74711048,1.815256937,425.7204301,166.0940461,0,0
760,145.2859459,5.006385319,95.89107541,2.721609528,98.84536337,1.797140663,426.0430108,166.408993,0,0
761,145.3558725,5.008567987,95.95404855,2.725190389,99.02619335,1.73924436,426.3655914,166.723969,0,0
762,145.7015235,4.710831378,96.01126728,2.727119822,99.18753743,1.685354825,426.688172,167.038974,0,0
763,145.8239801,4.660892875,96.07450558,2.729545238,99.35733617,1.633156909,427.0107527,167.3540079,0,0
764,145.9328926,4.613861659,96.12710894,2.732909943,99.48418136,1.703780056,427.3333333,167.6690705,0,0
765,145.9904405,4.615106647,96.18506172,2.727189282,99.59023592,1.741200555,427.655914,167.9841617,0,0
766,146.0496867,4.616776069,96.24074668,2.73104804,99.66674959,1.753919789,427.9784946,168.2992812,0,0
767,146.1079142,4.616519499,96.32020416,2.722125656,99.71990337,1.750133504,428.3010753,168.6144289,0,0
768,146.174497,4.622652769,96.46060187,2.662645733,99.7951347,1.745856118,428.6236559,168.9296047,0,0
769,146.2419198,4.626632052,96.51614757,2.659169899,99.84685499,1.744690006,428.9462366,169.2448084,0,0
770,146.3076849,4.623526748,96.57305533,2.655057899,99.90595269,1.74333768,429.2688172,169.5600399,0,0
771,146.3720841,4.626640828,96.64031417,2.654200604,99.9724785,1.7350901,429.5913978,169.8752989,0,0
772,146.4356136,4.63008787,96.75664823,2.695792492,100.0271065,1.731955862,429.9139785,170.1905854,0,0
773,146.4916091,4.634406862,96.88823698,2.769071296,100.08626,1.737528126,430.2365591,170.5058992,0,0
774,146.5472208,4.639245616,96.94159926,2.77808445,100.1506306,1.741888414,430.5591398,170.8212401,0,0
775,146.6073856,4.646788626,97.00238746,2.776972742,100.2120521,1.743864905,430.8817204,171.136608,0,0
776,146.6830371,4.640802938,97.05812812,2.779549507,100.2691882,1.740057165,431.2043011,171.4520027,0,0
777,146.7501213,4.640528602,97.11087583,2.788875785,100.3289139,1.734664361,431.5268817,171.7674241,0,0
778,146.8096505,4.638059617,97.16760928,2.792505673,100.3948194,1.738211699,431.8494624,172.0828721,0,0
779,146.8812251,4.637449225,97.22734926,2.795470716,100.4547353,1.735022001,432.172043,172.3983464,0,0
780,146.9431905,4.635612362,97.29236064,2.802594983,100.5114465,1.734661325,432.4946237,172.713847,0,0
781,147.1121883,4.689420713,97.35793669,2.803848369,100.5748441,1.728698033,432.8172043,173.0293738,0,0
782,147.2607673,4.737229106,97.44618647,2.802070751,100.6383749,1.73175618,433.1397849,173.3449264,0,0
783,147.320609,4.736708644,97.49992294,2.799420774,100.7013629,1.732124919,433.4623656,173.6605049,0,0
784,147.3772805,4.739054994,97.57025152,2.802811279,100.8102133,1.708340628,433.7849462,173.9761091,0,0
785,147.5212846,4.657958039,97.61871132,2.815865721,100.9718599,1.666268676,434.1075269,174.2917389,0,0
786,147.6551292,4.59079264,97.66752458,2.825188271,101.0981299,1.661725889,434.4301075,174.607394,0,0
787,147.7459684,4.563598744,97.71657972,2.829088097,101.2462194,1.756237464,434.7526882,174.9230744,0,0
788,147.8316298,4.542156014,97.77417754,2.827120131,101.3146952,1.759647789,435.0752688,175.23878,0,0
789,147.8974365,4.543609937,97.92338724,2.763456104,101.380783,1.762422918,435.3978495,175.5545105,0,0
790,147.9647075,4.542245067,98.00390681,2.754217272,101.4492894,1.765141841,435.7204301,175.8702659,0,0
791,148.0280927,4.549307127,98.0664785,2.75742269,101.506701,1.767502973,436.0430108,176.1860461,0,0
792,148.0941227,4.554364322,98.1356146,2.751991246,101.5669018,1.766219908,436.3655914,176.5018508,0,0
793,148.1614971,4.558965585,98.19585083,2.755242892,101.6375933,1.762569263,436.688172,176.81768,0,0
794,148.2230001,4.558161326,98.26229922,2.756884582,101.6961696,1.763596153,437.0107527,177.1335335,0,0
795,148.299653,4.555423055,98.32180349,2.763345481,101.7642709,1.75584791,437.3333333,177.4494113,0,0
796,148.3637771,4.555438381,98.3746954,2.773448559,101.8375638,1.756966215,437.655914,177.7653131,0,0
797,148.4234945,4.554668621,98.42323195,2.780533765,101.8986224,1.757112788,437.9784946,178.0812388,0,0
798,148.4832373,4.553128501,98.47017839,2.787469584,101.966706,1.75438948,438.3010753,178.3971884,0,0
799,148.538104,4.560522413,98.5309973,2.783117965,102.03018,1.752514585,438.6236559,178.7131617,0,0
800,148.6019252,4.564761992,98.58875918,2.790784928,102.0970848,1.747792752,438.9462366,179.0291585,0,0
801,148.6667026,4.562266111,98.63757403,2.794994707,102.1648772,1.746348515,439.2688172,179.3451788,0,0
802,148.7327355,4.566813829,98.70074538,2.798945092,102.2401273,1.746825198,439.5913978,179.6612223,0,0
803,148.8953106,4.613769184,98.74995027,2.800772321,102.312236,1.749396256,439.9139785,179.9772891,0,0
804,149.0428362,4.656392729,98.80778775,2.808754475,102.3747698,1.748779723,440.2365591,180.293379,0,0
805,149.2690374,4.755821392,98.9118509,2.804359124,102.4431898,1.742246256,440.5591398,180.6094918,0,0
806,149.3470403,4.757364264,99.00183793,2.804868415,102.5120067,1.740287409,440.8817204,180.9256275,0,0
807,149.3988035,4.760163881,99.05922958,2.810787529,102.5962012,1.72941068,441.2043011,181.2417858,0,0
808,149.4550139,4.758031176,99.11858147,2.811777986,102.8733691,1.638449557,441.5268817,181.5579668,0,0
809,149.5154048,4.756020159,99.17099501,2.816579229,103.0597276,1.647754642,441.8494624,181.8741702,0,0
810,149.6419913,4.695233532,99.22264822,2.822383605,103.2666488,1.731064227,442.172043,182.190396,0,0
811,149.7071091,4.6947152,99.28415312,2.831225041,103.3313141,1.726602281,442.4946237,182.506644,0,0
812,149.7724587,4.698134391,99.41113287,2.776504463,103.3890068,1.721892905,442.8172043,182.8229142,0,0
813,149.832326,4.700284619,99.52802726,2.742809619,103.4450645,1.721699746,443.1397849,183.1392063,0,0
814,149.8972786,4.699560254,99.58833575,2.745958898,103.5017841,1.714461697,443.4623656,183.4555204,0,0
815,149.9615287,4.694841962,99.64359986,2.758646558,103.5676413,1.708984577,443.7849462,183.7718563,0,0
816,150.0285287,4.698710961,99.69962437,2.768074794,103.6318407,1.708089785,444.1075269,184.0882138,0,0
817,150.0976389,4.697710279,99.79699346,2.811037938,103.6864248,1.698206424,444.4301075,184.4045929,0,0
818,150.154009,4.696723747,99.90799497,2.858065704,103.7488132,1.69832732,444.7526882,184.7209934,0,0
819,150.2191948,4.696685137,100.0415813,2.929668579,103.8120922,1.696297676,445.0752688,185.0374153,0,0
820,150.2791637,4.699473172,100.2107245,3.026681795,103.8726455,1.694955839,445.3978495,185.3538584,0,0
821,150.3398283,4.697979023,100.3096242,3.071162999,103.9255797,1.694421954,445.7204301,185.6703227,0,0
822,150.3903462,4.696035254,100.3666007,3.076545905,103.9876169,1.695995345,446.0430108,185.9868079,0,0
823,150.4520689,4.68909741,100.4180943,3.08343025,104.0451429,1.693964591,446.3655914,186.3033141,0,0
824,150.5094303,4.688367117,100.4689407,3.079296715,104.1104027,1.697055164,446.688172,186.6198411,0,0
825,150.5749829,4.687319222,100.5224828,3.082481801,104.1709986,1.689843449,447.0107527,186.9363887,0,0
826,150.7071851,4.723630597,100.5802848,3.087982585,104.2379576,1.692096241,447.3333333,187.252957,0,0
827,150.8652029,4.770649666,100.7398437,3.088780719,104.297118,1.695405296,447.655914,187.5695457,0,0
828,150.9566598,4.791068632,100.8271069,3.092149566,104.3602756,1.687127533,447.9784946,187.8861549,0,0
829,151.0871845,4.825292914,100.8838297,3.098965116,104.4274072,1.686176114,448.3010753,188.2027843,0,0
830,151.1378658,4.833909134,100.9358793,3.112328537,104.4978412,1.675112948,448.6236559,188.5194339,0,0
831,151.1965094,4.828804497,100.9922466,3.116635174,104.6758107,1.606724424,448.9462366,188.8361035,0,0
832,151.359055,4.725709253,101.0506863,3.127851052,104.7339236,1.59417594,449.2688172,189.1527932,0,0
833,151.4153842,4.723019827,101.1077565,3.12665674,104.8399943,1.63561567,449.4327957,189.3137847,0,0
834,151.4781449,4.720872825,101.1611933,3.122318932,104.9542054,1.685912673,449.5967742,189.4747814,0,0
835,151.5384143,4.720642196,101.2903541,3.059584052,105.0109207,1.687584618,449.7607527,189.6357831,0,0
836,151.6022835,4.72474502,101.4167096,2.999901467,105.0727445,1.684457283,449.9247312,189.79679,0,0
837,151.6623671,4.723058939,101.4669405,2.996837091,105.1380055,1.681854147,450.0887097,189.9578019,0,0
838,151.72162,4.725068891,101.5253234,2.993232163,105.2018201,1.680274859,450.2526882,190.1188189,0,0
839,151.7860865,4.723781468,101.5826723,2.990197865,105.2718436,1.6839192,450.4166667,190.279841,0,0
840,151.8431871,4.729531782,101.6416789,2.997466529,105.3361262,1.682116262,450.5806452,190.4408681,0,0
841,151.904282,4.73563537,101.7547651,3.056037747,105.3951702,1.682190107,450.7446237,190.6019003,0,0
842,151.9538485,4.744613211,101.8261474,3.073358707,105.4484596,1.682941585,450.9086022,190.7629374,0,0
843,152.0086801,4.747598922,101.8728345,3.075314859,105.5112463,1.686228749,451.0725806,190.9239796,0,0
844,152.0645465,4.751572077,101.9309724,3.076212436,105.5845682,1.685069071,451.2365591,191.0850268,0,0
845,152.124125,4.751715194,101.982823,3.073667935,105.6457664,1.680394763,451.4005376,191.2460789,0,0
846,152.1809008,4.753527057,102.0368925,3.073694855,105.7028915,1.683158512,451.5645161,191.407136,0,0
847,152.2409109,4.75909638,102.0920557,3.0711283,105.7564708,1.686906165,451.7284946,191.5681981,0,0
848,152.2921804,4.763762287,102.1374281,3.071114097,105.8106032,1.69867996,451.8924731,191.7292651,0,0
849,152.418576,4.796073579,102.2032032,3.067841499,105.8649868,1.698539741,452.0564516,191.8903371,0,0
850,152.6472997,4.888502655,102.2929448,3.073856869,105.9204316,1.698459266,452.2204301,192.051414,0,0
851,152.695985,4.885719577,102.3560068,3.070311827,105.970033,1.703793772,452.3844086,192.2124957,0,0
852,152.8474471,4.926851331,102.451491,3.074057267,106.0751618,1.674093189,452.5483871,192.3735824,0,0
853,152.9112242,4.915956173,102.5023691,3.078379664,106.2791221,1.611772415,452.7123656,192.534674,0,0
854,153.0417357,4.841950808,102.5540985,3.081317796,106.4111406,1.572548567,452.8763441,192.6957704,0,0
855,153.1139488,4.834786076,102.6080071,3.085021304,106.5827078,1.598842597,453.0403226,192.8568717,0,0
856,153.1608011,4.842530539,102.6636137,3.079334025,106.6866932,1.639249806,453.2043011,193.0179778,0,0
857,153.2085065,4.846306078,102.7157854,3.080173513,106.7456848,1.641894935,453.3682796,193.1790888,0,0
858,153.2654516,4.84982631,102.7687633,3.078150444,106.8100039,1.649821839,453.5322581,193.3402046,0,0
859,153.3134924,4.853554197,102.8085674,3.07536067,106.8637762,1.663451684,453.6962366,193.5013252,0,0
860,153.3732228,4.860955028,102.9179239,3.02715763,106.9296733,1.65869229,453.8602151,193.6624506,0,0
861,153.4266046,4.86750979,102.9855779,3.00647924,107.0002995,1.665032776,454.0241935,193.8235807,0,0
862,153.4845718,4.870586561,103.0565026,2.986871345,107.049039,1.666849097,454.188172,193.9847157,0,0
863,153.5419131,4.873683213,103.0998532,2.984768149,107.1060266,1.665369616,454.3521505,194.1458554,0,0
864,153.6036972,4.879591862,103.1957805,3.023295497,107.1548437,1.669611643,454.516129,194.3069999,0,0
865,153.6520204,4.886746444,103.2454911,3.022942436,107.2159702,1.673553898,454.6801075,194.4681491,0,0
866,153.7176736,4.89934294,103.2962586,3.017764357,107.2777079,1.672336987,454.844086,194.629303,0,0
867,153.776598,4.903562048,103.3427012,3.022071319,107.3292365,1.673127822,455.0080645,194.7904616,0,0
868,153.8343343,4.908101423,103.3817069,3.017405656,107.3844451,1.672046984,455.172043,194.951625,0,0
869,153.8871313,4.918079203,103.4277257,3.016687666,107.4389599,1.667204401,455.3360215,195.112793,0,0
870,153.9438506,4.92146521,103.4665341,3.017977881,107.4931948,1.671019915,455.5,195.2739657,0,0
871,153.9938649,4.927464557,103.5040672,3.012317551,107.5496911,1.669078857,455.6639785,195.4351431,0,0
872,154.147287,4.975292385,103.5442958,3.012380178,107.6104595,1.674222002,455.827957,195.5963252,0,0
873,154.413129,5.084688793,103.5900218,3.019181151,107.6700639,1.677856611,455.9919355,195.7575119,0,0
874,154.5164154,5.115849621,103.7701676,3.029173155,107.7115852,1.68405299,456.155914,195.9187032,0,0
875,154.5732267,5.127195594,103.8258054,3.033771309,107.7566884,1.693319209,456.3198925,196.0798991,0,0
876,154.6343568,5.133734313,103.8733324,3.02883936,107.9118207,1.651617772,456.483871,196.2410997,0,0
877,154.6887028,5.136977227,103.9183034,3.024858666,108.0068729,1.65677132,456.6478495,196.4023048,0,0
878,154.8151298,5.066373505,103.958449,3.026037359,108.1084404,1.714897912,456.811828,196.5635146,0,0
879,154.8917642,5.044025481,104.0017597,3.024901127,108.1789897,1.735363723,456.9758065,196.7247289,0,0
880,154.9510427,5.048417174,104.0487804,3.022387894,108.2352311,1.746800486,457.1397849,196.8859478,0,0
881,155.0096409,5.053276658,104.0955003,3.023159881,108.2955147,1.746407633,457.3037634,197.0471712,0,0
882,155.0617322,5.057473889,104.2447687,2.93031086,108.3485521,1.750982134,457.4677419,197.2083992,0,0
883,155.1147361,5.06414354,104.2849841,2.934792701,108.4051987,1.7559677,457.6317204,197.3696317,0,0
884,155.1655901,5.071315988,104.324324,2.940676727,108.4568392,1.759469666,457.7956989,197.5308687,0,0
885,155.2218243,5.081257003,104.3722932,2.940482732,108.5057944,1.770198907,457.8010753,197.5361553,0,0
886,155.2785767,5.090684974,104.4180243,2.937155942,108.5562672,1.770072366,457.8064516,197.5414418,0,0
887,155.3398066,5.093083371,104.5782853,3.034372142,108.6122705,1.773172341,457.811828,197.5467283,0,0
888,155.3944067,5.093815422,104.6351346,3.042303282,108.6576258,1.775013561,457.8172043,197.5520149,0,0
889,155.4464187,5.102087321,104.6745649,3.047521277,108.7260354,1.785610222,457.8225806,197.5573015,0,0
890,155.4971337,5.109516536,104.7255831,3.047785106,108.7827585,1.793462472,457.827957,197.562588,0,0
891,155.5554156,5.116633403,104.7788508,3.051559758,108.8322516,1.798941165,457.8333333,197.5678746,0,0
892,155.6101875,5.121250609,104.8205385,3.048558476,108.8777879,1.805736212,457.8387097,197.5731611,0,0
893,155.6698975,5.126567818,104.8698991,3.055741379,108.921456,1.811639713,457.844086,197.5784477,0,0
894,155.7753026,5.145417644,104.9222338,3.053807648,108.9809892,1.817891695,457.8494624,197.5837343,0,0
895,155.8582517,5.174245789,104.9983076,3.064232591,109.0250644,1.820672336,457.8548387,197.5890209,0,0
896,155.9242591,5.18237388,105.0996429,3.076702773,109.0784579,1.827899602,457.8602151,197.5943075,0,0
897,155.9823773,5.177809706,105.1375209,3.07178855,109.1662125,1.807785503,457.8655914,197.5995941,0,0
898,156.0360835,5.190745133,105.1803323,3.070916511,109.3545382,1.742488166,457.8709677,197.6048807,0,0
899,156.0785038,5.201736766,105.2282788,3.075444086,109.4830654,1.706804489,457.8763441,197.6101673,0,0
900,156.1429983,5.199261584,105.2770845,3.072185485,109.6462117,1.704655321,457.8817204,197.6154539,0,0
901,156.2317355,5.162025195,105.3144508,3.077943134,109.7321548,1.691429573,457.8870968,197.6207405,0,0
902,156.2816347,5.162520743,105.3561694,3.082476646,109.817741,1.731183931,457.8924731,197.6260271,0,0
903,156.3321703,5.165915914,105.4053692,3.081165234,109.8597992,1.745967848,457.8978495,197.6313137,0,0
904,156.3903776,5.171228988,105.5270435,3.02295474,109.9111522,1.755895413,457.9032258,197.6366004,0,0
905,156.4403327,5.170094517,105.5676423,3.023775759,109.9664964,1.764156832,457.9086022,197.641887,0,0
906,156.4949688,5.174401197,105.6058968,3.02720073,110.0202033,1.770933147,457.9139785,197.6471736,0,0
907,156.5403524,5.182473441,105.6572938,3.02422798,110.0779967,1.778440062,457.9193548,197.6524603,0,0
908,156.5894918,5.183561655,105.699319,3.024874374,110.1290906,1.77869666,457.9247312,197.6577469,0,0
909,156.6338907,5.182187191,105.7665925,3.039546904,110.1791729,1.787252443,457.9301075,197.6630336,0,0
910,156.6879764,5.185915387,105.8330606,3.055968246,110.2287063,1.797655509,457.9354839,197.6683202,0,0
911,156.7380913,5.18617142,105.9478225,3.106296812,110.2685965,1.799550028,457.9408602,197.6736069,0,0
912,156.7889162,5.189330559,105.9916207,3.10910652,110.3225462,1.796243803,457.9462366,197.6788936,0,0
913,156.8452809,5.188486903,106.0429569,3.102891803,110.3702038,1.808636236,457.9516129,197.6841802,0,0
914,156.8962966,5.186109453,106.0913386,3.111334763,110.4153733,1.812639659,457.9569892,197.6894669,0,0
915,156.947663,5.193109029,106.1451121,3.110271896,110.4714145,1.81995864,457.9623656,197.6947536,0,0
916,157.0024191,5.198546924,106.1875901,3.110686925,110.5308269,1.826312164,457.9677419,197.7000403,0,0
917,157.1326024,5.226945958,106.2428042,3.104960875,110.5812936,1.827660825,457.9731183,197.705327,0,0
918,157.2276501,5.251098672,106.3693325,3.107178233,110.633594,1.834240331,457.9784946,197.7106137,0,0
919,157.5236727,5.376853834,106.4562481,3.117095843,110.6807669,1.837813596,457.983871,197.7159004,0,0
920,157.654608,5.426353678,106.5904008,3.124368944,110.7408876,1.838662462,457.9892473,197.7211871,0,0
921,157.7073971,5.418843281,106.632793,3.129168117,110.8513808,1.802002212,457.9946237,197.7264738,0,0
922,157.8245193,5.366949814,106.6791124,3.133145331,110.9895895,1.750370016,458,197.7317605,0,0
923,157.9781788,5.265278754,106.7156011,3.1274462,111.126043,1.717788522,458.0053763,197.7370472,0,0
924,158.1038951,5.197204966,106.7571501,3.128277569,111.2235863,1.777049509,458.0107527,197.742334,0,0
925,158.244972,5.119833136,106.7969109,3.124316181,111.3664282,1.870242277,458.016129,197.7476207,0,0
926,158.300921,5.120669196,106.8414946,3.12429505,111.4151404,1.872069094,458.0215054,197.7529074,0,0
927,158.3503493,5.119125754,106.9536531,3.069324611,111.4764356,1.871241409,458.0268817,197.7581942,0,0
928,158.406895,5.123331109,107.0809237,3.007775837,111.5389577,1.873667052,458.0322581,197.7634809,0,0
929,158.4593388,5.126479438,107.1994131,2.950000066,111.5883007,1.884179093,458.0376344,197.7687677,0,0
930,158.5121101,5.130106062,107.2474517,2.952264978,111.640746,1.893718715,458.0430108,197.7740544,0,0
931,158.5516918,5.130719776,107.3336872,2.989038176,111.6898008,1.897049677,458.0483871,197.7793412,0,0
932,158.590399,5.128811002,107.513487,3.110210206,111.73654,1.899778406,458.0537634,197.7846279,0,0
933,158.6286855,5.13143661,107.5515795,3.116470965,111.7784011,1.913189074,458.0591398,197.7899147,0,0
934,158.6709822,5.137780441,107.5940088,3.108540267,111.8306982,1.916120248,458.0645161,197.7952015,0,0
935,158.7218503,5.140158238,107.6359681,3.106438926,111.8727785,1.922569161,458.0698925,197.8004883,0,0
936,158.7643959,5.134799883,107.6831452,3.108198555,111.9208196,1.917573384,458.0752688,197.805775,0,0
937,158.8095687,5.137186459,107.7297108,3.109942543,111.969989,1.920087968,458.0806452,197.8110618,0,0
938,158.8514626,5.140016971,107.7775168,3.115298649,112.0268583,1.915627501,458.0860215,197.8163486,0,0
939,158.8960234,5.14265669,107.8194145,3.116619278,112.0720611,1.91964115,458.0913978,197.8216354,0,0
940,158.9345945,5.135908275,107.8653371,3.109529716,112.1154361,1.91936022,458.0967742,197.8269222,0,0
941,159.1492499,5.216648354,107.906143,3.112113279,112.1707588,1.913687595,458.1021505,197.832209,0,0
942,159.249733,5.242577743,108.0481624,3.115297626,112.2169716,1.909443183,458.1075269,197.8374958,0,0
943,159.3245478,5.263051344,108.1958875,3.118223593,112.2612635,1.912088593,458.1129032,197.8427827,0,0
944,159.3690453,5.259146657,108.2400481,3.107772309,112.3106845,1.906932581,458.1182796,197.8480695,0,0
945,159.4119952,5.257623448,108.2886793,3.102548579,112.4197919,1.869004191,458.1236559,197.8533563,0,0
946,159.5658646,5.156416212,108.3366295,3.099205663,112.6914912,1.818621784,458.1290323,197.8586431,0,0
947,159.6524166,5.111912594,108.3929296,3.099658366,112.8438129,1.886590719,458.1344086,197.86393,0,0
948,159.7036326,5.116217857,108.4503537,3.096679223,112.8929274,1.885705424,458.1397849,197.8692168,0,0
949,159.7517656,5.114032095,108.4866716,3.106818018,112.9423072,1.889325928,458.1451613,197.8745037,0,0
950,159.7997957,5.113834696,108.5168756,3.110960659,112.9850648,1.888236792,458.1505376,197.8797905,0,0
951,159.8528673,5.109255789,108.7843509,2.916025792,113.0268117,1.886364812,458.155914,197.8850774,0,0
952,159.9025838,5.109352127,108.9377761,2.823895533,113.0763204,1.888698838,458.1612903,197.8903642,0,0
953,159.9535967,5.108599313,108.9902939,2.826724497,113.1154484,1.888093107,458.1666667,197.8956511,0,0
954,160.0057123,5.10863011,109.0317161,2.823630018,113.1677559,1.888039682,458.172043,197.900938,0,0
955,160.0377296,5.103799385,109.1106567,2.841650472,113.2205293,1.88824703,458.1774194,197.9062248,0,0
956,160.0906533,5.106032808,109.2349266,2.914537655,113.2618715,1.883260908,458.1827957,197.9115117,0,0
957,160.1327916,5.108260762,109.3387678,2.958264618,113.3190727,1.881225207,458.188172,197.9167986,0,0
958,160.1754834,5.106472373,109.3944138,2.958906111,113.3736932,1.882802876,458.1935484,197.9220855,0,0
959,160.2130847,5.106935233,109.4475161,2.960958825,113.4250378,1.881014255,458.1989247,197.9273724,0,0
960,160.2583035,5.106824219,109.4939842,2.959626072,113.4725141,1.876931871,458.2043011,197.9326593,0,0
961,160.3086803,5.113712813,109.5342541,2.962855714,113.5178194,1.879808309,458.2096774,197.9379462,0,0
962,160.3517278,5.116359774,109.5807414,2.965734928,113.5623469,1.877018613,458.2150538,197.9432331,0,0
963,160.4005968,5.120499274,109.6314125,2.965829156,113.6105456,1.878174395,458.2204301,197.94852,0,0
964,160.520214,5.16052197,109.6925676,2.96474969,113.6545735,1.876842732,458.2258065,197.9538069,0,0
965,160.6521263,5.198962845,109.7290266,2.96265332,113.6953211,1.876429748,458.2311828,197.9590939,0,0
966,160.7139419,5.210435699,109.8182267,2.966436425,113.7336288,1.872055832,458.2365591,197.9643808,0,0
967,160.7649109,5.206311009,109.8706941,2.96758616,113.8594528,1.825656912,458.2419355,197.9696677,0,0
968,160.8073971,5.20538277,109.9024332,2.969074548,113.9963339,1.777342578,458.2473118,197.9749546,0,0
969,160.9064886,5.142079399,109.9469312,2.970902896,114.0901056,1.815941264,458.2526882,197.9802416,0,0
970,161.0053974,5.085215482,110.0006844,2.971244766,114.2049704,1.869208156,458.2580645,197.9855285,0,0
971,161.0555193,5.081609418,110.0518043,2.966500968,114.2542568,1.872001075,458.2634409,197.9908155,0,0
972,161.0966636,5.086107644,110.1011731,2.951211864,114.3018855,1.877299051,458.2688172,197.9961024,0,0
973,161.1525339,5.082640309,110.2648303,2.850875908,114.3407733,1.877087455,458.2741935,198.0013894,0,0
974,161.199349,5.085832325,110.3090693,2.849889376,114.387576,1.878103636,458.2795699,198.0066764,0,0
975,161.2339152,5.084700732,110.3534298,2.846467125,114.4288848,1.880549075,458.2849462,198.0119633,0,0
976,161.2755022,5.086426387,110.4023542,2.849829217,114.4723222,1.88270621,458.2903226,198.0172503,0,0
977,161.3167526,5.087920878,110.4509138,2.845759238,114.5114145,1.882652019,458.2956989,198.0225373,0,0
978,161.3701341,5.092723595,110.5079429,2.856675782,114.5604162,1.879692929,458.3010753,198.0278243,0,0
979,161.414046,5.093948588,110.571644,2.870346684,114.6039156,1.87903858,458.3064516,198.0331113,0,0
980,161.4547515,5.094367937,110.6763229,2.919512298,114.6558806,1.878137463,458.311828,198.0383983,0,0
981,161.5048507,5.096390594,110.7199233,2.912046976,114.6918323,1.879966915,458.3172043,198.0436853,0,0
982,161.5529954,5.09446485,110.7659813,2.908911661,114.7374259,1.880228164,458.3225806,198.0489723,0,0
983,161.6054084,5.094848483,110.8102447,2.912542502,114.7846797,1.881029854,458.327957,198.0542593,0,0
984,161.6398116,5.095346591,110.8521878,2.912867532,114.827442,1.884068168,458.3333333,198.0595463,0,0
985,161.6870068,5.103303591,110.8915896,2.916170113,114.8716186,1.881615953,458.3387097,198.0648333,0,0
986,161.7326075,5.098411343,110.9421026,2.916666751,114.9219145,1.874973436,458.344086,198.0701203,0,0
987,161.9766894,5.202407173,110.992908,2.919280842,114.971429,1.869643879,458.3494624,198.0754074,0,0
988,162.0825475,5.244839504,111.0778817,2.919292281,115.0177646,1.874735764,458.3548387,198.0806944,0,0
989,162.1319809,5.247378417,111.1243534,2.918529454,115.0701763,1.877040637,458.3602151,198.0859814,0,0
990,162.1686321,5.241525145,111.1646572,2.917298173,115.2253837,1.821247086,458.3655914,198.0912685,0,0
991,162.2089561,5.240910737,111.2096643,2.921357309,115.3027092,1.812007457,458.3709677,198.0965555,0,0
992,162.2513268,5.246953752,111.2569517,2.923762109,115.4970958,1.816200085,458.3763441,198.1018426,0,0
993,162.3193224,5.237926288,111.3031061,2.923771932,115.622988,1.89298125,458.3817204,198.1071297,0,0
994,162.3575551,5.234932716,111.3536772,2.922876528,115.6900435,1.912944165,458.3870968,198.1124167,0,0
995,162.4051943,5.23126358,111.3989659,2.926433197,115.727876,1.910150419,458.3924731,198.1177038,0,0
996,162.4591238,5.233180852,111.5197315,2.870984297,115.7741518,1.906837117,458.3978495,198.1229909,0,0
997,162.5008501,5.227329991,111.5895041,2.853108577,115.8179544,1.915430249,458.4032258,198.1282779,0,0
998,162.5451091,5.222252535,111.6367521,2.859281078,115.8796112,1.912172017,458.4086022,198.133565,0,0
999,162.584562,5.222930493,111.7557253,2.803836755,115.9253029,1.911933639,458.4139785,198.1388521,0,0

==> data/avg_regret_pwl-fixed_n5_b2_eps0.2_H300_effort3.csv <==
t,fixed_ignorant,fixed_ignorant_sem,fixed_historical,fixed_historical_sem,fixed_artificial_replay,fixed_artificial_replay_sem,regression,regression_sem,optimal,optimal_sem
0,0,0,0,0,0,0,0,0,0,0
1,1.875,0,0.446875,0.027183309,0.448958333,0.030098549,1.428125,0.063006861,0,0
2,3.75,0,0.851041667,0.04593494,0.847916667,0.047314131,2.85625,0.126013721,0,0
3,5.625,0,1.163541667,0.049895983,1.161458333,0.049389182,4.284375,0.189020582,0,0
4,7.5,0,1.448958333,0.058797306,1.476041667,0.059387388,5.7125,0.252027443,0,0
5,9.375,0,1.757291667,0.06308154,1.790625,0.065210048,7.140625,0.315034303,0,0
6,11.25,0,2.096875,0.070926093,2.122916667,0.073200617,8.56875,0.378041164,0,0
7,13.125,0,2.391666667,0.074142739,2.453125,0.078533536,9.996875,0.441048025,0,0
8,15,0,2.673958333,0.078876564,2.735416667,0.080225872,11.425,0.504054886,0,0
9,16.875,0,2.935416667,0.079917179,3.055208333,0.082940791,12.853125,0.567061746,0,0
10,18.75,0,3.225,0.080058352,3.334375,0.085388995,14.28125,0.630068607,0,0
11,20.25,0,3.546875,0.083544379,3.683333333,0.094539597,15.709375,0.693075468,0,0
12,21.75,0,3.825,0.086250154,3.9875,0.099431204,17.1375,0.756082328,0,0
13,22,0,4.145833333,0.092865016,4.296875,0.103165653,18.565625,0.819089189,0,0
14,22.25,0,4.521875,0.098763375,4.671875,0.109364911,19.99375,0.88209605,0,0
15,22.5,0,4.875,0.110272998,4.982291667,0.110832865,21.421875,0.94510291,0,0
16,22.75,0,5.161458333,0.107540268,5.313541667,0.113551385,22.85,1.008109771,0,0
17,23.0625,0,5.436458333,0.108807209,5.602083333,0.109338086,24.278125,1.071116632,0,0
18,23.5625,0,5.754166667,0.1132339,5.922916667,0.114353905,25.70625,1.134123493,0,0
19,24.0625,0,6.076041667,0.115789666,6.214583333,0.115084932,27.134375,1.197130353,0,0
20,24.8125,0,6.375,0.120642627,6.497916667,0.119834723,28.5625,1.260137214,0,0
21,25.5625,0,6.672916667,0.121175303,6.813541667,0.124358272,29.990625,1.323144075,0,0
22,26.375,0,6.955208333,0.121690762,7.065625,0.125541069,31.41875,1.386150935,0,0
23,27.375,0,7.255208333,0.121110858,7.320833333,0.127875357,32.846875,1.449157796,0,0
24,28.25,0,7.545833333,0.125729393,7.61875,0.127523088,34.275,1.512164657,0,0
25,29.0625,0,7.85625,0.128510899,7.879166667,0.128524351,35.703125,1.575171517,0,0
26,30.25,0,8.161458333,0.128536585,8.194791667,0.130342163,37.13125,1.638178378,0,0
27,31.5,0,8.498958333,0.135386717,8.51875,0.137359488,38.559375,1.701185239,0,0
28,32,0,8.7875,0.135896856,8.811458333,0.139852845,39.9875,1.7641921,0,0
29,32.3125,0,9.078125,0.139094385,9.103125,0.13788487,41.415625,1.82719896,0,0
30,33.125,0,9.390625,0.137056496,9.369791667,0.141037661,42.84375,1.890205821,0,0
31,33.75,0,9.6875,0.140211453,9.647916667,0.14385487,44.271875,1.953212682,0,0
32,34,0,9.99375,0.14294481,9.935416667,0.144787666,45.7,2.016219542,0,0
33,34.75,0,10.30729167,0.147635343,10.25208333,0.147856975,47.128125,2.079226403,0,0
34,35.3125,0,10.609375,0.147720027,10.57708333,0.152402247,48.55625,2.142233264,0,0
35,35.75,0,10.88333333,0.150310609,10.84895833,0.154972117,49.984375,2.205240124,0,0
36,36.375,0,11.17916667,0.155818377,11.12395833,0.156341722,51.4125,2.268246985,0,0
37,36.8125,0,11.48958333,0.161375446,11.43229167,0.156396765,52.840625,2.331253846,0,0
38,37.3125,0,11.74270833,0.162064086,11.703125,0.155946917,54.26875,2.394260707,0,0
39,38.125,0,12.003125,0.164680242,11.98125,0.162500679,55.696875,2.457267567,0,0
40,38.25,0,12.25729167,0.167606976,12.240625,0.165465025,57.125,2.520274428,0,0
41,38.875,0,12.49583333,0.171355736,12.51770833,0.168454122,58.553125,2.583281289,0,0
42,40.625,0,12.74270833,0.168885903,12.78125,0.168692447,59.98125,2.646288149,0,0
43,42.375,0,12.98333333,0.16781604,13.03854167,0.169616105,61.409375,2.70929501,0,0
44,43.75,0,13.22083333,0.172597938,13.27291667,0.171633058,62.8375,2.772301871,0,0
45,45.125,0,13.484375,0.174481077,13.5375,0.175027742,64.265625,2.835308731,0,0
46,46.125,0,13.73645833,0.174097829,13.778125,0.174201321,65.69375,2.898315592,0,0
47,47.1875,0,13.975,0.174294887,14.03125,0.17687966,67.121875,2.961322453,0,0
48,48,0,14.19583333,0.180161638,14.28020833,0.182722151,68.55,3.024329314,0,0
49,48.375,0,14.41875,0.182551822,14.5,0.181349208,69.978125,3.087336174,0,0
50,48.875,0,14.634375,0.183369192,14.71875,0.180394435,71.40625,3.150343035,0,0
51,49.75,0,14.84375,0.188090525,14.92604167,0.182365502,72.834375,3.213349896,0,0
52,50,0,15.03854167,0.188948569,15.14583333,0.185355359,74.2625,3.276356756,0,0
53,50.875,0,15.26979167,0.19190616,15.37395833,0.187908522,75.665625,3.335346483,0,0
54,50.875,0,15.46770833,0.193748813,15.58125,0.190797857,77.06875,3.394580448,0,0
55,51.375,0,15.675,0.197613319,15.77083333,0.194738268,78.471875,3.454046088,0,0
56,51.5,0,15.87708333,0.20187901,15.99270833,0.201622631,79.875,3.513731639,0,0
57,51.625,0,16.075,0.204112252,16.184375,0.200212992,81.278125,3.573626082,0,0
58,51.75,0,16.26770833,0.205857955,16.375,0.201731558,82.68125,3.633719089,0,0
59,52.625,0,16.440625,0.210398093,16.546875,0.205839371,84.084375,3.694000968,0,0
60,53.125,0,16.6125,0.212747032,16.71770833,0.207265049,85.4875,3.754462622,0,0
61,53.375,0,16.7875,0.214582476,16.91770833,0.210167552,86.890625,3.815095505,0,0
62,53.8125,0,16.94166667,0.216276199,17.07708333,0.212033004,88.29375,3.875891579,0,0
63,54,0,17.08541667,0.217472392,17.21458333,0.213268005,89.696875,3.936843285,0,0
64,55,0,17.22395833,0.222465379,17.34479167,0.213480682,91.1,3.997943504,0,0
65,55.75,0,17.39166667,0.224890445,17.52395833,0.219171263,92.503125,4.05918553,0,0
66,56.875,0,17.546875,0.224378384,17.68125,0.216957954,93.90625,4.12056304,0,0
67,57.875,0,17.6875,0.226002162,17.80729167,0.216787971,95.309375,4.182070069,0,0
68,58.875,0,17.83125,0.226827267,17.94479167,0.217097225,96.7125,4.243700986,0,0
69,59.625,0,17.96770833,0.228823695,18.07708333,0.219640373,98.115625,4.305450469,0,0
70,60.625,0,18.08958333,0.229415472,18.21041667,0.2205058,99.51875,4.367313491,0,0
71,60.9375,0,18.21770833,0.229982937,18.33020833,0.21909573,100.921875,4.429285293,0,0
72,61.125,0,18.32395833,0.229742912,18.446875,0.218266844,102.325,4.491361372,0,0
73,62,0,18.43958333,0.231825073,18.56666667,0.218418669,103.728125,4.553537465,0,0
74,62.25,0,18.57291667,0.234132604,18.69895833,0.219866961,105.13125,4.615809529,0,0
75,63.375,0,18.72395833,0.234156757,18.86875,0.221677346,106.534375,4.678173732,0,0
76,63.9375,0,18.84791667,0.23407227,18.98958333,0.220971701,107.9375,4.740626437,0,0
77,64.9375,0,18.959375,0.234248789,19.10833333,0.220775363,109.340625,4.803164193,0,0
78,65.9375,0,19.071875,0.233781971,19.21041667,0.221085528,110.74375,4.86578372,0,0
79,66.9375,0,19.19791667,0.232006829,19.31770833,0.221107113,112.146875,4.928481901,0,0
80,67.8125,0,19.33333333,0.231242206,19.45104167,0.217787388,113.55,4.991255772,0,0
81,68.5625,0,19.45729167,0.232312567,19.57604167,0.218091177,114.953125,5.054102513,0,0
82,69.3125,0,19.58854167,0.235893932,19.69791667,0.219990764,116.35625,5.117019438,0,0
83,69.8125,0,19.7375,0.236522296,19.85104167,0.221230846,117.759375,5.180003991,0,0
84,70,0,19.87083333,0.236974714,19.97604167,0.222623056,119.1625,5.243053735,0,0
85,70.125,0,20.009375,0.235268776,20.10104167,0.220236032,120.565625,5.306166344,0,0
86,70.875,0,20.13541667,0.233797743,20.21979167,0.219701279,121.96875,5.369339603,0,0
87,71.625,0,20.24166667,0.234567208,20.33541667,0.221768255,123.371875,5.432571396,0,0
88,72.375,0,20.3625,0.233039628,20.45729167,0.22157175,124.775,5.495859703,0,0
89,72.875,0,20.48229167,0.232234656,20.57916667,0.220865311,126.178125,5.559202592,0,0
90,73.625,0,20.60520833,0.232255561,20.69270833,0.221680291,127.58125,5.62259822,0,0
91,74.5,0,20.71875,0.236432238,20.809375,0.222674269,128.984375,5.686044822,0,0
92,75,0,20.83541667,0.237491482,20.94270833,0.222599263,130.3875,5.749540712,0,0
93,75.25,0,20.96875,0.240012818,21.07708333,0.22641371,131.790625,5.813084273,0,0
94,75.4375,0,21.1125,0.242838819,21.20416667,0.228941209,133.19375,5.87667396,0,0
95,75.75,0,21.240625,0.243120498,21.32291667,0.228571228,134.596875,5.940308291,0,0
96,76.0625,0,21.37291667,0.24142683,21.45208333,0.228209835,136,6.003985847,0,0
97,76.25,0,21.48541667,0.242445748,21.58541667,0.228425387,137.403125,6.067705266,0,0
98,76.5,0,21.60520833,0.241456652,21.70104167,0.228039206,138.80625,6.131465244,0,0
99,77,0,21.73333333,0.243188758,21.81770833,0.229015543,140.209375,6.195264529,0,0
100,77.5,0,21.86875,0.246496013,21.95520833,0.232267914,141.6125,6.259101918,0,0
101,78,0,21.984375,0.244702998,22.071875,0.228651635,143.015625,6.322976257,0,0
102,78.75,0,22.10208333,0.243175599,22.184375,0.228900518,144.41875,6.386886438,0,0
103,79.25,0,22.2625,0.2469169,22.334375,0.232926077,145.821875,6.450831395,0,0
104,79.75,0,22.409375,0.246816887,22.48645833,0.231792346,147.225,6.514810105,0,0
105,80.375,0,22.5625,0.246801574,22.65104167,0.231731403,148.5239583,6.569141126,0,0
106,80.75,0,22.68125,0.246021037,22.77916667,0.232616243,149.8229167,6.623675576,0,0
107,80.875,0,22.79895833,0.246287278,22.92291667,0.231145317,151.121875,6.678408471,0,0
108,81.6875,0,22.92916667,0.244115358,23.03541667,0.230791779,152.4208333,6.733334972,0,0
109,82.3125,0,23.06041667,0.244582756,23.16041667,0.232397456,153.7197917,6.788450379,0,0
110,82.9375,0,23.17708333,0.245915462,23.296875,0.232066075,155.01875,6.843750129,0,0
111,83.5625,0,23.31041667,0.244970446,23.41770833,0.227071306,156.3177083,6.899229788,0,0
112,84.3125,0,23.43229167,0.245448916,23.54583333,0.227742751,157.6166667,6.954885052,0,0
113,84.5625,0,23.54583333,0.249318752,23.665625,0.23106156,158.915625,7.010711737,0,0
114,85.0625,0,23.67916667,0.250936042,23.80208333,0.232477211,160.2145833,7.066705782,0,0
115,85.5625,0,23.80104167,0.24897163,23.940625,0.228847484,161.5135417,7.122863239,0,0
116,85.75,0,23.91354167,0.250723229,24.053125,0.230640923,162.8125,7.179180275,0,0
117,85.875,0,24.00833333,0.250742483,24.1625,0.23280939,164.1114583,7.235653161,0,0
118,86.3125,0,24.11458333,0.248699685,24.26979167,0.232483501,165.4104167,7.292278278,0,0
119,86.625,0,24.25104167,0.24940117,24.40625,0.230581948,166.709375,7.349052108,0,0
120,87.125,0,24.38541667,0.250406479,24.53333333,0.230179452,168.0083333,7.405971229,0,0
121,87.625,0,24.4875,0.24979158,24.64166667,0.228395918,169.3072917,7.463032317,0,0
122,88.125,0,24.59375,0.251458932,24.73333333,0.230492761,170.60625,7.520232142,0,0
123,88.625,0,24.703125,0.254187324,24.8375,0.233410563,171.9052083,7.57756756,0,0
124,89.125,0,24.82708333,0.254741264,24.971875,0.234058402,173.2041667,7.635035518,0,0
125,89.5,0,24.95208333,0.254559268,25.08645833,0.234697126,174.503125,7.692633045,0,0
126,90.5,0,25.05833333,0.255016178,25.209375,0.237165358,175.8020833,7.750357252,0,0
127,91.0625,0,25.15625,0.25483279,25.30104167,0.23851391,177.1010417,7.80820533,0,0
128,91.25,0,25.275,0.251799666,25.41041667,0.235866215,178.4,7.866174545,0,0
129,91.75,0,25.396875,0.253383813,25.52395833,0.237194513,179.6989583,7.92426224,0,0
130,92.5,0,25.50104167,0.254360332,25.62083333,0.237927371,180.9979167,7.982465828,0,0
131,92.75,0,25.6,0.254861801,25.69791667,0.238253185,182.296875,8.040782792,0,0
132,93,0,25.70520833,0.258613496,25.78645833,0.242272392,183.5958333,8.099210683,0,0
133,93.25,0,25.79166667,0.260689828,25.884375,0.244776039,184.8947917,8.157747118,0,0
134,93.5,0,25.921875,0.262137499,26.01979167,0.244738469,186.19375,8.216389776,0,0
135,93.75,0,26.01770833,0.26449459,26.11041667,0.247410524,187.4927083,8.2751364,0,0
136,94.375,0,26.11145833,0.265535531,26.18333333,0.248485289,188.7916667,8.333984791,0,0
137,95.0625,0,26.18958333,0.264151746,26.25,0.248592436,190.090625,8.392932808,0,0
138,95.3125,0,26.271875,0.263440041,26.31041667,0.247199028,191.3895833,8.451978367,0,0
139,95.75,0,26.36041667,0.263190873,26.40416667,0.248328037,192.6885417,8.511119437,0,0
140,96.5,0,26.43645833,0.263455399,26.46354167,0.248402788,193.9875,8.570354042,0,0
141,96.875,0,26.490625,0.26526417,26.53229167,0.248661191,195.2864583,8.629680254,0,0
142,97.125,0,26.55520833,0.268457467,26.609375,0.253952795,196.5854167,8.689096199,0,0
143,97.375,0,26.65833333,0.270889553,26.69583333,0.256477122,197.884375,8.748600048,0,0
144,97.625,0,26.74895833,0.268927282,26.78854167,0.255764628,199.1833333,8.808190018,0,0
145,98,0,26.828125,0.268307533,26.86666667,0.252426723,200.4822917,8.867864374,0,0
146,98.375,0,26.903125,0.26804337,26.93333333,0.252109158,201.78125,8.927621425,0,0
147,98.625,0,26.95729167,0.265952426,26.98854167,0.247785441,203.0802083,8.987459519,0,0
148,98.75,0,27.02083333,0.261598308,27.05729167,0.244498487,204.3791667,9.04737705,0,0
149,99.25,0,27.1125,0.2616537,27.125,0.244682141,205.678125,9.107372449,0,0
150,99.5625,0,27.17395833,0.260568847,27.18333333,0.244370167,206.9770833,9.167444188,0,0
151,99.625,0,27.22604167,0.262480207,27.26354167,0.244903433,208.2760417,9.227590776,0,0
152,99.875,0,27.31354167,0.268442669,27.3375,0.246632511,209.575,9.287810758,0,0
153,100.125,0,27.39375,0.267915206,27.44375,0.24865324,210.8739583,9.348102716,0,0
154,100.375,0,27.48020833,0.267594545,27.51979167,0.248993789,212.1729167,9.408465267,0,0
155,100.625,0,27.5375,0.267147618,27.596875,0.250834699,213.471875,9.46889706,0,0
156,101,0,27.615625,0.265422197,27.66354167,0.24787271,214.7708333,9.529396778,0,0
157,101.25,0,27.684375,0.264065921,27.73020833,0.243676614,215.853125,9.576885784,0,0
158,101.75,0,27.759375,0.262159388,27.81041667,0.240584374,216.9354167,9.62467692,0,0
159,101.875,0,27.84583333,0.26171133,27.909375,0.239266517,218.0177083,9.67276571,0,0
160,102.375,0,27.928125,0.263385583,28.01041667,0.240887814,219.1,9.721147735,0,0
161,102.875,0,27.99895833,0.26807246,28.078125,0.244928364,220.1822917,9.769818638,0,0
162,103.25,0,28.08125,0.270998836,28.16145833,0.249723062,221.2645833,9.818774125,0,0
163,103.625,0,28.20625,0.271096542,28.2875,0.251970518,222.346875,9.868009959,0,0
164,104,0,28.34479167,0.267062068,28.41458333,0.246232947,223.4291667,9.917521966,0,0
165,104.375,0,28.446875,0.263398152,28.51979167,0.246194965,224.5114583,9.967306029,0,0
166,104.75,0,28.50625,0.259914205,28.58958333,0.245822111,225.59375,10.01735809,0,0
167,105.25,0,28.5625,0.257424191,28.65625,0.245314946,226.6760417,10.06767416,0,0
168,105.4375,0,28.671875,0.259943603,28.7625,0.243170305,227.7583333,10.11825029,0,0
169,105.625,0,28.77708333,0.259466629,28.86979167,0.241871253,228.840625,10.16908261,0,0
170,106.1875,0,28.86666667,0.262561646,28.96145833,0.240396824,229.9229167,10.22016728,0,0
171,106.75,0,28.96041667,0.265065012,29.04895833,0.242171258,231.0052083,10.27150056,0,0
172,107,0,29.06875,0.270556274,29.12395833,0.245611606,232.0875,10.32307872,0,0
173,107.25,0,29.17291667,0.269418703,29.24791667,0.244830768,233.1697917,10.37489812,0,0
174,107.5,0,29.27083333,0.268837715,29.334375,0.24622335,234.2520833,10.42695516,0,0
175,107.75,0,29.35,0.26717653,29.39375,0.247236224,235.334375,10.47924629,0,0
176,108,0,29.390625,0.266222533,29.48229167,0.246667816,236.4166667,10.53176804,0,0
177,108.125,0,29.48020833,0.263124307,29.56458333,0.245096539,237.4989583,10.58451696,0,0
178,108.75,0,29.56979167,0.263315469,29.671875,0.243690802,238.58125,10.63748968,0,0
179,109,0,29.66145833,0.262884318,29.76666667,0.243660198,239.6635417,10.69068287,0,0
180,109.0625,0,29.734375,0.262700963,29.81875,0.245275359,240.7458333,10.74409326,0,0
181,109.125,0,29.81770833,0.26179912,29.88541667,0.245664053,241.828125,10.79771762,0,0
182,109.375,0,29.88645833,0.265021401,29.97916667,0.247959837,242.9104167,10.85155278,0,0
183,109.625,0,30.00625,0.265475718,30.08541667,0.247181172,243.9927083,10.90559563,0,0
184,109.875,0,30.08125,0.262737399,30.16458333,0.247444418,245.075,10.95984308,0,0
185,110,0,30.15625,0.263400979,30.24375,0.246451243,246.1572917,11.01429211,0,0
186,110,0,30.21875,0.262406242,30.30416667,0.248732072,247.2395833,11.06893976,0,0
187,110.125,0,30.27708333,0.26192164,30.37291667,0.245954946,248.321875,11.12378308,0,0
188,110.1875,0,30.38125,0.263032903,30.46354167,0.245790351,249.4041667,11.17881921,0,0
189,110.25,0,30.45729167,0.268084808,30.54270833,0.249117845,250.4864583,11.23404531,0,0
190,110.5,0,30.51145833,0.270763348,30.57916667,0.247323538,251.56875,11.28945859,0,0
191,110.75,0,30.57708333,0.274092327,30.67395833,0.251935006,252.6510417,11.3450563,0,0
192,111,0,30.678125,0.273900863,30.75208333,0.251452203,253.7333333,11.40083576,0,0
193,111.25,0,30.771875,0.271176004,30.84479167,0.251551031,254.815625,11.4567943,0,0
194,111.375,0,30.82083333,0.269991902,30.90416667,0.250522347,255.8979167,11.51292932,0,0
195,111.5,0,30.87291667,0.268855364,30.95416667,0.250691429,256.9802083,11.56923823,0,0
196,111.625,0,30.934375,0.268520485,31.01458333,0.249289982,258.0625,11.62571853,0,0
197,111.625,0,31.003125,0.266950209,31.08854167,0.246981654,259.1447917,11.68236772,0,0
198,111.75,0,31.07916667,0.266811457,31.171875,0.246065549,260.2270833,11.73918336,0,0
199,112.125,0,31.14895833,0.266274201,31.25416667,0.244320491,261.309375,11.79616304,0,0
200,112.25,0,31.21666667,0.267882941,31.33020833,0.244131744,262.3916667,11.8533044,0,0
201,112.5625,0,31.32708333,0.272974883,31.41458333,0.247618275,263.4739583,11.9106051,0,0
202,112.6875,0,31.440625,0.273217552,31.53854167,0.247297771,264.55625,11.96806287,0,0
203,112.8125,0,31.51145833,0.272582999,31.61354167,0.249228558,265.6385417,12.02567544,0,0
204,112.9375,0,31.553125,0.271041688,31.66145833,0.24716923,266.7208333,12.08344062,0,0
205,113.0625,0,31.60208333,0.269773159,31.73645833,0.245780474,267.803125,12.14135621,0,0
206,113.1875,0,31.67916667,0.266520142,31.8,0.244446618,268.8854167,12.19942007,0,0
207,113.1875,0,31.76979167,0.268064227,31.87291667,0.24374668,269.9677083,12.2576301,0,0
208,113.6875,0,31.84166667,0.268992823,31.95833333,0.244297004,271.05,12.31598423,0,0
209,114.5,0,31.91145833,0.266250164,32.003125,0.243698953,271.75625,12.34797514,0,0
210,114.6875,0,31.98854167,0.266453993,32.06041667,0.247042743,272.4625,12.38030628,0,0
211,114.875,0,32.08958333,0.268248887,32.15520833,0.248718873,273.16875,12.41297499,0,0
212,115.0625,0,32.19479167,0.268288888,32.271875,0.24828519,273.875,12.44597861,0,0
213,115.1875,0,32.259375,0.267575301,32.35,0.248371284,274.58125,12.47931448,0,0
214,115.3125,0,32.340625,0.268063952,32.421875,0.247259989,275.2875,12.51297995,0,0
215,115.4375,0,32.4,0.266754929,32.49270833,0.248561769,275.99375,12.54697236,0,0
216,115.4375,0,32.46979167,0.26473812,32.5875,0.247681694,276.7,12.58128907,0,0
217,115.5625,0,32.56145833,0.265682599,32.66041667,0.248514152,277.40625,12.61592743,0,0
218,115.5625,0,32.62395833,0.266768545,32.715625,0.249900338,278.1125,12.6508848,0,0
219,115.875,0,32.68229167,0.268942874,32.765625,0.251691949,278.81875,12.68615853,0,0
220,116.5,0,32.74375,0.271837962,32.82708333,0.253181411,279.525,12.721746,0,0
221,116.5625,0,32.85416667,0.26931752,32.95208333,0.25427735,280.23125,12.75764459,0,0
222,116.625,0,32.95104167,0.270186476,33.053125,0.253205199,280.9375,12.79385166,0,0
223,116.75,0,33.021875,0.272280568,33.11354167,0.251809709,281.64375,12.83036462,0,0
224,116.875,0,33.08229167,0.26941512,33.159375,0.250412024,282.35,12.86718086,0,0
225,117,0,33.15520833,0.266905011,33.24375,0.249171916,283.05625,12.90429778,0,0
226,117.125,0,33.25104167,0.271199062,33.325,0.249513121,283.7625,12.94171279,0,0
227,117.25,0,33.33541667,0.270324789,33.4,0.250124439,284.46875,12.97942332,0,0
228,117.375,0,33.396875,0.270699493,33.478125,0.248053977,285.175,13.0174268,0,0
229,117.5,0,33.49270833,0.275308361,33.56354167,0.252745743,285.88125,13.05572067,0,0
230,117.625,0,33.57916667,0.274046026,33.653125,0.255528667,286.5875,13.09430238,0,0
231,117.6875,0,33.67395833,0.273724619,33.76666667,0.25342754,287.29375,13.1331694,0,0
232,117.75,0,33.73541667,0.273265777,33.834375,0.254491889,288,13.17231919,0,0
233,117.875,0,33.79270833,0.273947861,33.90833333,0.254559701,288.70625,13.21174926,0,0
234,118,0,33.86458333,0.273612022,33.97395833,0.251883318,289.4125,13.25145709,0,0
235,118.125,0,33.95,0.272098036,34.040625,0.249606085,290.11875,13.29144019,0,0
236,118.25,0,34.03854167,0.273111177,34.14895833,0.250934393,290.825,13.33169609,0,0
237,118.25,0,34.11041667,0.272011102,34.253125,0.24975458,291.53125,13.37222233,0,0
238,118.25,0,34.16875,0.27017099,34.303125,0.251144208,292.2375,13.41301645,0,0
239,118.4375,0,34.23854167,0.274322208,34.37291667,0.252756548,292.94375,13.45407602,0,0
240,118.5,0,34.34791667,0.272529861,34.48125,0.253947037,293.65,13.49539862,0,0
241,118.5625,0,34.43229167,0.272043249,34.546875,0.249618463,294.35625,13.53698183,0,0
242,118.6875,0,34.48854167,0.27186553,34.59479167,0.247883394,295.0625,13.57882326,0,0
243,118.8125,0,34.53958333,0.268752737,34.66041667,0.249143867,295.76875,13.62092054,0,0
244,118.9375,0,34.60729167,0.266634492,34.72604167,0.246582806,296.475,13.66327129,0,0
245,119.0625,0,34.69895833,0.266880204,34.82708333,0.245237866,297.18125,13.70587317,0,0
246,119.0625,0,34.77395833,0.26908972,34.89375,0.248496094,297.8875,13.74872384,0,0
247,119.1875,0,34.82708333,0.270154925,34.94479167,0.249837039,298.59375,13.79182099,0,0
248,119.375,0,34.9,0.270252256,35.01041667,0.252184868,299.3,13.83516231,0,0
249,119.5,0,34.978125,0.27272195,35.10416667,0.255313703,300.00625,13.87874551,0,0
250,119.6875,0,35.103125,0.275903854,35.20729167,0.256584767,300.7125,13.92256832,0,0
251,119.875,0,35.159375,0.274426505,35.26041667,0.257249097,301.41875,13.96662849,0,0
252,120.0625,0,35.20833333,0.273783368,35.31041667,0.256087462,302.125,14.01092378,0,0
253,120.125,0,35.25625,0.272413767,35.35520833,0.254095565,302.83125,14.05545196,0,0
254,120.125,0,35.31875,0.2721544,35.41770833,0.254026072,303.5375,14.10021083,0,0
255,120.125,0,35.39479167,0.274953015,35.49166667,0.255109624,304.24375,14.1451982,0,0
256,120.125,0,35.46145833,0.274268302,35.546875,0.258492005,304.95,14.19041189,0,0
257,120.125,0,35.51875,0.274831821,35.603125,0.260118438,305.65625,14.23584975,0,0
258,120.3125,0,35.56666667,0.278610364,35.68125,0.26123966,306.3625,14.28150964,0,0
259,120.4375,0,35.65,0.276444748,35.76354167,0.260869345,307.06875,14.32738943,0,0
260,120.5625,0,35.71666667,0.275554248,35.84166667,0.259356458,307.775,14.37348702,0,0
261,120.8125,0,35.765625,0.273674358,35.8875,0.257706091,308.16875,14.39298811,0,0
262,121.0625,0,35.81145833,0.272271112,35.94479167,0.256712032,308.5625,14.41266084,0,0
263,121.0625,0,35.88645833,0.271341433,36.00833333,0.256317885,308.95625,14.43250452,0,0
264,121.0625,0,35.965625,0.272291105,36.08645833,0.258728675,309.35,14.45251845,0,0
265,121.0625,0,36.02083333,0.27423038,36.14270833,0.257994063,309.74375,14.47270191,0,0
266,121.0625,0,36.09166667,0.275834421,36.21458333,0.258230371,310.1375,14.49305421,0,0
267,121.0625,0,36.159375,0.279107205,36.278125,0.261736451,310.53125,14.51357462,0,0
268,121.6875,0,36.259375,0.281317965,36.353125,0.265035279,310.925,14.53426244,0,0
269,122.0625,0,36.33125,0.280565709,36.434375,0.264537697,311.31875,14.55511695,0,0
270,122.1875,0,36.378125,0.279774555,36.49166667,0.262427126,311.7125,14.57613744,0,0
271,122.375,0,36.4375,0.278523745,36.54270833,0.262204281,312.10625,14.59732319,0,0
272,122.375,0,36.48229167,0.278167317,36.58229167,0.259594713,312.5,14.61867348,0,0
273,122.375,0,36.54895833,0.279678565,36.65208333,0.260955093,312.89375,14.6401876,0,0
274,122.375,0,36.62916667,0.27920382,36.75208333,0.257415475,313.2875,14.66186481,0,0
275,122.5,0,36.68229167,0.276564836,36.78958333,0.257535474,313.68125,14.68370441,0,0
276,122.6875,0,36.753125,0.277553092,36.86666667,0.261694464,314.075,14.70570566,0,0
277,122.6875,0,36.83125,0.278402091,36.940625,0.261512912,314.46875,14.72786784,0,0
278,123,0,36.928125,0.278911041,37.05104167,0.263606139,314.8625,14.75019023,0,0
279,123.5,0,36.98645833,0.279010986,37.10520833,0.26549979,315.25625,14.77267209,0,0
280,123.625,0,37.03854167,0.277265369,37.15416667,0.264950505,315.65,14.79531271,0,0
281,123.625,0,37.09583333,0.275690368,37.21666667,0.263224831,316.04375,14.81811135,0,0
282,123.625,0,37.175,0.276666592,37.275,0.262451233,316.4375,14.84106729,0,0
283,123.625,0,37.23958333,0.277329337,37.34270833,0.26416647,316.83125,14.8641798,0,0
284,124.125,0,37.30520833,0.278397302,37.40729167,0.26473812,317.225,14.88744815,0,0
285,124.625,0,37.38854167,0.280643538,37.45520833,0.264582186,317.61875,14.9108716,0,0
286,125.125,0,37.45104167,0.28570928,37.51354167,0.267914348,318.0125,14.93444943,0,0
287,125.625,0,37.534375,0.284056637,37.628125,0.27075085,318.40625,14.95818091,0,0
288,125.75,0,37.63541667,0.285067728,37.728125,0.271826291,318.8,14.98206531,0,0
289,125.9375,0,37.715625,0.284375,37.78645833,0.271710437,319.19375,15.0061019,0,0
290,126.125,0,37.77395833,0.283697728,37.83854167,0.270656552,319.5875,15.03028995,0,0
291,126.125,0,37.83645833,0.280560956,37.89583333,0.270588764,319.98125,15.05462873,0,0
292,126.125,0,37.89583333,0.281756319,37.96354167,0.271438203,320.375,15.0791175,0,0
293,126.125,0,37.95729167,0.281014464,38.03125,0.269452013,320.76875,15.10375554,0,0
294,126.125,0,38.00833333,0.282783666,38.08229167,0.270339177,321.1625,15.12854213,0,0
295,126.125,0,38.07604167,0.284970649,38.14791667,0.27302177,321.55625,15.15347652,0,0
296,126.375,0,38.18229167,0.28871065,38.22708333,0.273227817,321.95,15.178558,0,0
297,126.375,0,38.278125,0.288489397,38.33333333,0.275490969,322.34375,15.20378583,0,0
298,127.25,0,38.334375,0.290028281,38.41041667,0.274635282,322.7375,15.22915929,0,0
299,127.4375,0,38.39479167,0.288990287,38.48229167,0.277034445,323.13125,15.25467764,0,0
300,127.5,0,38.45208333,0.285366402,38.56458333,0.273703958,323.525,15.28034018,0,0
301,127.5,0,38.540625,0.289388392,38.62083333,0.274544864,323.91875,15.30614616,0,0
302,127.5,0,38.61145833,0.289015487,38.696875,0.272790725,324.3125,15.33209486,0,0
303,127.5,0,38.65729167,0.289440499,38.77395833,0.271303204,324.70625,15.35818557,0,0
304,127.5,0,38.73645833,0.291232873,38.834375,0.271732908,325.1,15.38441756,0,0
305,127.5,0,38.80416667,0.29209311,38.88229167,0.274413102,325.49375,15.41079011,0,0
306,127.625,0,38.91458333,0.289381306,38.996875,0.276517485,325.8875,15.43730249,0,0
307,127.75,0,38.97604167,0.290698144,39.071875,0.273081816,326.28125,15.46395399,0,0
308,128,0,39.03854167,0.289633342,39.14166667,0.271159897,326.675,15.49074389,0,0
309,128,0,39.10416667,0.285950854,39.20208333,0.269390032,327.06875,15.51767147,0,0
310,128,0,39.17395833,0.286311146,39.265625,0.266189372,327.4625,15.54473602,0,0
311,128.125,0,39.24895833,0.286574643,39.34479167,0.265533038,327.85625,15.57193683,0,0
312,128.1875,0,39.33229167,0.287266899,39.42395833,0.267914348,328.25,15.59927317,0,0
313,128.1875,0,39.39791667,0.287015092,39.49479167,0.26803047,328.4927083,15.61170014,0,0
314,128.1875,0,39.46979167,0.288260063,39.553125,0.272531717,328.7354167,15.62422543,0,0
315,128.1875,0,39.55208333,0.288457807,39.64375,0.275441431,328.978125,15.63684881,0,0
316,128.1875,0,39.61770833,0.288526369,39.73125,0.275669687,329.2208333,15.64957005,0,0
317,128.75,0,39.696875,0.290708519,39.79583333,0.277582676,329.4635417,15.6623889,0,0
318,129.3125,0,39.7625,0.289186133,39.8625,0.274861932,329.70625,15.67530513,0,0
319,129.375,0,39.82916667,0.290553009,39.91875,0.272954401,329.9489583,15.68831849,0,0
320,129.375,0,39.88645833,0.290255204,39.98541667,0.274152708,330.1916667,15.70142875,0,0
321,129.375,0,39.95729167,0.29007647,40.03854167,0.275160022,330.434375,15.71463565,0,0
322,129.375,0,40.01041667,0.289728858,40.096875,0.274036194,330.6770833,15.72793896,0,0
323,129.375,0,40.06041667,0.291020142,40.15208333,0.27508492,330.9197917,15.74133844,0,0
324,129.375,0,40.12916667,0.294375036,40.21041667,0.279053992,331.1625,15.75483383,0,0
325,129.375,0,40.215625,0.294320897,40.28958333,0.279843733,331.4052083,15.76842489,0,0
326,129.4375,0,40.24375,0.29374399,40.33541667,0.278986761,331.6479167,15.78211138,0,0
327,129.625,0,40.278125,0.292643988,40.375,0.277706412,331.890625,15.79589304,0,0
328,130.25,0,40.33854167,0.291945079,40.44583333,0.273786593,332.1333333,15.80976964,0,0
329,130.625,0,40.39479167,0.290046036,40.49166667,0.275033169,332.3760417,15.8237409,0,0
330,131,0,40.46458333,0.28987431,40.55104167,0.275301948,332.61875,15.8378066,0,0
331,131.1875,0,40.5,0.290143065,40.61979167,0.272302722,332.8614583,15.85196647,0,0
332,131.1875,0,40.565625,0.289546972,40.68020833,0.273970417,333.1041667,15.86622026,0,0
333,131.1875,0,40.640625,0.291265204,40.73645833,0.277281288,333.346875,15.88056772,0,0
334,131.1875,0,40.73020833,0.290479417,40.83541667,0.276711126,333.5895833,15.8950086,0,0
335,131.1875,0,40.79270833,0.290437628,40.89583333,0.276837509,333.8322917,15.90954264,0,0
336,131.1875,0,40.8375,0.289416512,40.94479167,0.274923316,334.075,15.92416959,0,0
337,131.1875,0,40.88854167,0.28826236,40.99375,0.27348509,334.3177083,15.93888919,0,0
338,131.3125,0,40.934375,0.287412573,41.028125,0.271621619,334.5604167,15.95370119,0,0
339,131.5,0,40.98958333,0.284575702,41.090625,0.268047486,334.803125,15.96860532,0,0
340,131.625,0,41.05,0.281651079,41.14375,0.26863501,335.0458333,15.98360134,0,0
341,131.625,0,41.096875,0.281911984,41.18229167,0.268079869,335.2885417,15.99868897,0,0
342,131.625,0,41.17395833,0.281679645,41.240625,0.267166721,335.53125,16.01386797,0,0
343,131.625,0,41.228125,0.281800015,41.321875,0.270719874,335.7739583,16.02913807,0,0
344,131.625,0,41.278125,0.281230088,41.371875,0.269905891,336.0166667,16.04449902,0,0
345,131.625,0,41.31666667,0.283428345,41.41770833,0.268865727,336.259375,16.05995054,0,0
346,131.625,0,41.36875,0.282530825,41.48541667,0.267923718,336.5020833,16.07549239,0,0
347,131.875,0,41.42604167,0.284956709,41.54791667,0.266055615,336.7447917,16.0911243,0,0
348,131.9375,0,41.48541667,0.285791436,41.60625,0.265748247,336.9875,16.106846,0,0
349,132.1875,0,41.52708333,0.285072373,41.63645833,0.265923381,337.2302083,16.12265724,0,0
350,132.4375,0,41.58333333,0.284748202,41.69895833,0.264696436,337.4729167,16.13855775,0,0
351,132.6875,0,41.634375,0.286895339,41.75729167,0.267130647,337.715625,16.15454727,0,0
352,132.9375,0,41.69583333,0.28786158,41.81666667,0.270393765,337.9583333,16.17062553,0,0
353,132.9375,0,41.78229167,0.288730524,41.89895833,0.271555257,338.2010417,16.18679228,0,0
354,132.9375,0,41.840625,0.288581181,41.94479167,0.271534938,338.44375,16.20304723,0,0
355,132.9375,0,41.884375,0.287671225,41.99791667,0.270789735,338.6864583,16.21939014,0,0
356,132.9375,0,41.93333333,0.286933959,42.040625,0.270524154,338.9291667,16.23582073,0,0
357,133,0,42.003125,0.285374362,42.09583333,0.26879174,339.171875,16.25233873,0,0
358,133,0,42.06770833,0.286508406,42.16354167,0.267728942,339.4145833,16.26894389,0,0
359,133,0,42.12083333,0.285368336,42.215625,0.267383883,339.6572917,16.28563594,0,0
360,133,0,42.17708333,0.286018377,42.27083333,0.269984546,339.9,16.3024146,0,0
361,133,0,42.23020833,0.285818945,42.33333333,0.272850754,340.1427083,16.31927961,0,0
362,133,0,42.28541667,0.286655011,42.41145833,0.271584512,340.3854167,16.33623071,0,0
363,133,0,42.33333333,0.284240095,42.453125,0.271825479,340.628125,16.35326762,0,0
364,133.375,0,42.38854167,0.283070815,42.503125,0.272060014,340.8708333,16.37039008,0,0
365,133.6875,0,42.44375,0.279218969,42.55,0.269604721,341.0489583,16.38168005,0,0
366,134,0,42.49895833,0.279960129,42.603125,0.268752156,341.2270833,16.39303345,0,0
367,134.1875,0,42.56041667,0.280418839,42.6625,0.269086063,341.4052083,16.40445013,0,0
368,134.5625,0,42.60208333,0.280025058,42.70416667,0.267670306,341.5833333,16.41592996,0,0
369,134.9375,0,42.64791667,0.280296826,42.73854167,0.266114192,341.7614583,16.42747282,0,0
370,135.3125,0,42.70833333,0.282194611,42.79895833,0.270537478,341.9395833,16.43907857,0,0
371,135.6875,0,42.821875,0.281035405,42.91666667,0.270649927,342.1177083,16.45074707,0,0
372,135.6875,0,42.88229167,0.27937065,42.9875,0.268591876,342.2958333,16.46247819,0,0
373,135.6875,0,42.91770833,0.278398887,43.03020833,0.267883044,342.4739583,16.47427181,0,0
374,135.6875,0,42.96666667,0.275061252,43.08541667,0.264272862,342.6520833,16.48612777,0,0
375,135.875,0,43.02395833,0.275716883,43.13020833,0.263965055,342.8302083,16.49804596,0,0
376,135.875,0,43.07291667,0.276252951,43.17395833,0.265086346,343.0083333,16.51002624,0,0
377,136,0,43.15416667,0.275642333,43.23125,0.263990171,343.1864583,16.52206846,0,0
378,136.125,0,43.22083333,0.27669318,43.28229167,0.262174821,343.3645833,16.5341725,0,0
379,136.25,0,43.27291667,0.281047741,43.340625,0.267338483,343.5427083,16.54633822,0,0
380,136.25,0,43.35104167,0.28508292,43.42708333,0.268786403,343.7208333,16.55856548,0,0
381,136.25,0,43.44583333,0.28468154,43.5,0.271091251,343.8989583,16.57085415,0,0
382,136.25,0,43.484375,0.282815499,43.54895833,0.269884086,344.0770833,16.58320409,0,0
383,136.25,0,43.53541667,0.281198468,43.6125,0.268160156,344.2552083,16.59561517,0,0
384,136.5625,0,43.59270833,0.279999542,43.67604167,0.264663083,344.4333333,16.60808724,0,0
385,136.625,0,43.66875,0.279564946,43.73541667,0.265287222,344.6114583,16.62062017,0,0
386,136.625,0,43.74583333,0.280819534,43.80833333,0.2669355,344.7895833,16.63321382,0,0
387,136.625,0,43.78541667,0.28032202,43.86041667,0.267379515,344.9677083,16.64586806,0,0
388,136.625,0,43.82916667,0.282980266,43.921875,0.270580438,345.1458333,16.65858274,0,0
389,136.625,0,43.88125,0.285588014,43.96145833,0.271404866,345.3239583,16.67135773,0,0
390,136.625,0,43.96875,0.287228517,44.05,0.27135082,345.5020833,16.68419289,0,0
391,136.625,0,44.009375,0.285120592,44.10520833,0.272829825,345.6802083,16.69708808,0,0
392,136.625,0,44.05833333,0.285464989,44.16770833,0.271833057,345.8583333,16.71004317,0,0
393,136.6875,0,44.10104167,0.284842838,44.22291667,0.270469252,346.0364583,16.723058,0,0
394,136.75,0,44.17916667,0.282994303,44.28541667,0.269877033,346.2145833,16.73613245,0,0
395,136.8125,0,44.24479167,0.283558447,44.33958333,0.268380489,346.3927083,16.74926637,0,0
396,136.8125,0,44.284375,0.281802365,44.3875,0.27053221,346.5708333,16.76245962,0,0
397,136.8125,0,44.340625,0.282264042,44.46666667,0.271329131,346.7489583,16.77571207,0,0
398,136.8125,0,44.41458333,0.282277887,44.52291667,0.270630764,346.9270833,16.78902358,0,0
399,136.875,0,44.48020833,0.282103975,44.60625,0.268265066,347.1052083,16.80239399,0,0
400,136.875,0,44.54270833,0.282709614,44.64791667,0.267481018,347.2833333,16.81582318,0,0
401,136.875,0,44.57604167,0.280749679,44.690625,0.267940432,347.4614583,16.829311,0,0
402,136.9375,0,44.621875,0.281641774,44.74583333,0.269219988,347.6395833,16.84285731,0,0
403,137.375,0,44.665625,0.281109997,44.79270833,0.268274081,347.8177083,16.85646197,0,0
404,138,0,44.728125,0.279882603,44.86770833,0.266042032,347.9958333,16.87012484,0,0
405,138,0,44.775,0.280344981,44.89375,0.266063633,348.1739583,16.88384577,0,0
406,138,0,44.81354167,0.280920207,44.95,0.268801319,348.3520833,16.89762464,0,0
407,138,0,44.85416667,0.280082978,45,0.267728564,348.5302083,16.91146128,0,0
408,138,0,44.91979167,0.281569936,45.05,0.269182824,348.7083333,16.92535557,0,0
409,138,0,44.98958333,0.281009261,45.096875,0.271292357,348.8864583,16.93930736,0,0
410,138,0,45.01875,0.281449239,45.14166667,0.269559968,349.0645833,16.95331651,0,0
411,138.125,0,45.06979167,0.280710372,45.18229167,0.270342443,349.2427083,16.96738288,0,0
412,138.5625,0,45.12083333,0.2801271,45.22604167,0.270317135,349.4208333,16.98150632,0,0
413,138.75,0,45.17604167,0.280042888,45.27395833,0.270321217,349.5989583,16.99568669,0,0
414,139.125,0,45.20416667,0.279677678,45.31041667,0.271221338,349.7770833,17.00992386,0,0
415,139.125,0,45.228125,0.280784003,45.34583333,0.271426718,349.9552083,17.02421767,0,0
416,139.125,0,45.296875,0.282464128,45.38125,0.274981943,350.1333333,17.03856798,0,0
417,139.125,0,45.36666667,0.281657609,45.471875,0.274571222,350.2395833,17.04851737,0,0
418,139.125,0,45.44479167,0.282125879,45.540625,0.274460279,350.3458333,17.05850175,0,0
419,139.125,0,45.484375,0.28057092,45.56666667,0.274934453,350.4520833,17.06852106,0,0
420,139.125,0,45.53958333,0.277527415,45.63229167,0.271286934,350.5583333,17.07857523,0,0
421,139.125,0,45.590625,0.276708966,45.70208333,0.270195767,350.6645833,17.08866421,0,0
422,139.375,0,45.65833333,0.279170619,45.76458333,0.271178208,350.7708333,17.09878792,0,0
423,139.375,0,45.72083333,0.281069334,45.80729167,0.271474788,350.8770833,17.10894632,0,0
424,139.375,0,45.753125,0.281771037,45.85833333,0.272782803,350.9833333,17.11913934,0,0
425,139.375,0,45.80520833,0.282075028,45.9,0.276153206,351.0895833,17.12936691,0,0
426,139.375,0,45.87291667,0.282855847,45.96458333,0.277763491,351.1958333,17.13962899,0,0
427,139.375,0,45.9375,0.283884009,46.034375,0.277938465,351.3020833,17.14992549,0,0
428,139.375,0,45.984375,0.283602547,46.08125,0.276089665,351.4083333,17.16025637,0,0
429,139.375,0,46.01770833,0.283479829,46.11458333,0.276771733,351.5145833,17.17062155,0,0
430,139.375,0,46.06770833,0.282404222,46.1625,0.275420999,351.6208333,17.18102098,0,0
431,139.5,0,46.11145833,0.282035906,46.21354167,0.273987332,351.7270833,17.1914546,0,0
432,139.5,0,46.17708333,0.281805269,46.27604167,0.274079947,351.8333333,17.20192234,0,0
433,139.5,0,46.21875,0.281614641,46.31979167,0.27409122,351.9395833,17.21242415,0,0
434,139.5,0,46.27291667,0.282754399,46.36354167,0.277712339,352.0458333,17.22295995,0,0
435,139.5,0,46.31145833,0.282397188,46.41354167,0.276803328,352.1520833,17.23352968,0,0
436,139.5,0,46.38958333,0.28324725,46.4875,0.27808681,352.2583333,17.24413329,0,0
437,139.5,0,46.42708333,0.28198142,46.51979167,0.277255022,352.3645833,17.25477071,0,0
438,139.5,0,46.47916667,0.282425223,46.55625,0.277486591,352.4708333,17.26544188,0,0
439,139.5,0,46.51875,0.28265812,46.60104167,0.277046394,352.5770833,17.27614674,0,0
440,139.625,0,46.55208333,0.282458431,46.65208333,0.276069947,352.6833333,17.28688522,0,0
441,140.125,0,46.59479167,0.282432353,46.69583333,0.27624616,352.7895833,17.29765726,0,0
442,140.625,0,46.653125,0.282029385,46.746875,0.273488015,352.8958333,17.3084628,0,0
443,140.625,0,46.6875,0.282746724,46.78645833,0.277616166,353.0020833,17.31930178,0,0
444,140.625,0,46.76354167,0.286399776,46.83958333,0.279920219,353.1083333,17.33017413,0,0
445,140.625,0,46.83854167,0.287000963,46.925,0.278855548,353.2145833,17.34107979,0,0
446,140.625,0,46.875,0.286283813,46.96979167,0.279312977,353.3208333,17.35201869,0,0
447,140.625,0,46.93958333,0.284733863,47.00416667,0.277093289,353.4270833,17.36299078,0,0
448,140.625,0,46.97916667,0.284852813,47.06145833,0.279273468,353.5333333,17.37399599,0,0
449,140.75,0,47.04375,0.286816385,47.12604167,0.275265872,353.6395833,17.38503427,0,0
450,141.125,0,47.08854167,0.282720542,47.18125,0.275563191,353.7458333,17.39610553,0,0
451,141.375,0,47.134375,0.28245319,47.23020833,0.275173657,353.8520833,17.40720973,0,0
452,141.5,0,47.17708333,0.283441192,47.27395833,0.2784726,353.9583333,17.4183468,0,0
453,141.625,0,47.225,0.285129784,47.33125,0.278552665,354.0645833,17.42951668,0,0
454,141.625,0,47.30833333,0.286564535,47.409375,0.279206026,354.1708333,17.4407193,0,0
455,141.625,0,47.35625,0.285203692,47.471875,0.278378804,354.2770833,17.4519546,0,0
456,141.625,0,47.39375,0.285195954,47.5,0.279417682,354.3833333,17.46322252,0,0
457,141.625,0,47.44270833,0.283881256,47.54166667,0.275310666,354.4895833,17.47452299,0,0
458,141.625,0,47.49895833,0.28184178,47.590625,0.275774242,354.5958333,17.48585596,0,0
459,141.75,0,47.54791667,0.280069977,47.64270833,0.274702473,354.7020833,17.49722135,0,0
460,141.9375,0,47.59583333,0.281206708,47.68854167,0.274330253,354.8083333,17.50861911,0,0
461,141.9375,0,47.646875,0.283365884,47.74375,0.275795348,354.9145833,17.52004917,0,0
462,141.9375,0,47.6875,0.287341826,47.79479167,0.277988749,355.0208333,17.53151147,0,0
463,141.9375,0,47.75208333,0.288296331,47.853125,0.278990156,355.1270833,17.54300595,0,0
464,141.9375,0,47.79791667,0.287562043,47.91145833,0.279576754,355.2333333,17.55453254,0,0
465,141.9375,0,47.85625,0.287738249,47.96354167,0.279971165,355.3395833,17.56609117,0,0
466,141.9375,0,47.90416667,0.286497526,48.01145833,0.27950649,355.4458333,17.5776818,0,0
467,141.9375,0,47.95,0.285692704,48.046875,0.280027652,355.5520833,17.58930434,0,0
468,141.9375,0,48.00104167,0.286982507,48.10208333,0.27848003,355.6583333,17.60095875,0,0
469,142.625,0,48.05520833,0.287346018,48.146875,0.276431276,355.7291667,17.60932237,0,0
470,142.9375,0,48.09583333,0.286489822,48.18958333,0.277487652,355.8,17.61770525,0,0
471,142.9375,0,48.15416667,0.289619531,48.23020833,0.277930789,355.8708333,17.62610736,0,0
472,142.9375,0,48.21979167,0.290217185,48.309375,0.28231095,355.9416667,17.63452868,0,0
473,142.9375,0,48.296875,0.291772422,48.38020833,0.282665895,356.0125,17.64296919,0,0
474,142.9375,0,48.35104167,0.290055927,48.41770833,0.283703173,356.0833333,17.65142884,0,0
475,142.9375,0,48.38541667,0.290595921,48.459375,0.283474898,356.1541667,17.65990762,0,0
476,142.9375,0,48.43020833,0.288549315,48.53020833,0.281077284,356.225,17.6684055,0,0
477,143,0,48.50208333,0.288632957,48.59270833,0.280239836,356.2958333,17.67692245,0,0
478,143.1875,0,48.55416667,0.288106807,48.63958333,0.279719102,356.3666667,17.68545844,0,0
479,143.1875,0,48.59895833,0.28622326,48.684375,0.279470694,356.4375,17.69401344,0,0
480,143.1875,0,48.65,0.287822222,48.72916667,0.281391861,356.5083333,17.70258744,0,0
481,143.1875,0,48.703125,0.289486753,48.8,0.28317491,356.5791667,17.71118039,0,0
482,143.1875,0,48.76458333,0.288523596,48.89270833,0.28113067,356.65,17.71979227,0,0
483,143.1875,0,48.83645833,0.287000194,48.94479167,0.28049802,356.7208333,17.72842306,0,0
484,143.1875,0,48.896875,0.288968649,48.98645833,0.280309128,356.7916667,17.73707272,0,0
485,143.1875,0,48.94791667,0.287672536,49.03125,0.279336712,356.8625,17.74574124,0,0
486,143.1875,0,49.00208333,0.287748475,49.08020833,0.278825044,356.9333333,17.75442857,0,0
487,143.375,0,49.06979167,0.287422811,49.13645833,0.278593035,357.0041667,17.7631347,0,0
488,143.375,0,49.13020833,0.287308382,49.2,0.276678557,357.075,17.7718596,0,0
489,143.375,0,49.171875,0.288635473,49.24791667,0.277173321,357.1458333,17.78060324,0,0
490,143.75,0,49.21458333,0.290832013,49.30729167,0.281331563,357.2166667,17.78936558,0,0
491,144.125,0,49.28020833,0.291101747,49.39166667,0.279421104,357.2875,17.79814661,0,0
492,144.25,0,49.33020833,0.290553864,49.43541667,0.278369059,357.3583333,17.8069463,0,0
493,144.375,0,49.37708333,0.28990324,49.46979167,0.277183373,357.4291667,17.81576461,0,0
494,144.5,0,49.40833333,0.289306939,49.5125,0.276650638,357.5,17.82460152,0,0
495,144.5,0,49.45625,0.287669211,49.55520833,0.276104819,357.5708333,17.83345701,0,0
496,144.875,0,49.509375,0.285654174,49.60729167,0.275059748,357.6416667,17.84233104,0,0
497,145.125,0,49.55,0.287198933,49.64166667,0.276171853,357.7125,17.85122359,0,0
498,145.125,0,49.58541667,0.287456882,49.66979167,0.27662388,357.7833333,17.86013463,0,0
499,145.375,0,49.625,0.289808193,49.71145833,0.277754453,357.8541667,17.86906414,0,0
500,145.625,0,49.69270833,0.290360872,49.76770833,0.28118954,357.925,17.87801207,0,0
501,145.875,0,49.73229167,0.290622216,49.82916667,0.282644716,357.9958333,17.88697842,0,0
502,145.875,0,49.79479167,0.288904744,49.871875,0.283302013,358.0666667,17.89596314,0,0
503,145.875,0,49.85208333,0.287959312,49.92604167,0.283726509,358.1375,17.90496621,0,0
504,146.125,0,49.91875,0.287872441,49.98854167,0.28101839,358.2083333,17.91398761,0,0
505,146.375,0,49.965625,0.287884419,50.02291667,0.279528104,358.2791667,17.92302731,0,0
506,146.4375,0,50.00729167,0.28812069,50.059375,0.280986714,358.35,17.93208527,0,0
507,146.5,0,50.053125,0.29086031,50.10833333,0.284807099,358.4208333,17.94116148,0,0
508,146.5,0,50.1,0.292963471,50.16875,0.287381378,358.4916667,17.95025589,0,0
509,146.5,0,50.16770833,0.292768644,50.221875,0.285961498,358.5625,17.9593685,0,0
510,146.5,0,50.19895833,0.292636698,50.26458333,0.285091726,358.6333333,17.96849926,0,0
511,146.5,0,50.23645833,0.294195898,50.30625,0.284387708,358.7041667,17.97764815,0,0
512,146.5,0,50.25625,0.293991817,50.34791667,0.282900316,358.775,17.98681515,0,0
513,146.5,0,50.30520833,0.29248432,50.378125,0.283391584,358.8458333,17.99600021,0,0
514,146.5,0,50.35416667,0.290491478,50.4375,0.282434339,358.9166667,18.00520333,0,0
515,146.625,0,50.38125,0.291087374,50.49479167,0.279608327,358.9875,18.01442447,0,0
516,146.625,0,50.44791667,0.289660295,50.53541667,0.280152704,359.0583333,18.0236636,0,0
517,146.625,0,50.48854167,0.290528797,50.58333333,0.282987285,359.1291667,18.03292069,0,0
518,146.625,0,50.53645833,0.291778725,50.63958333,0.28601529,359.2,18.04219572,0,0
519,146.625,0,50.57604167,0.29234847,50.690625,0.285297017,359.2708333,18.05148865,0,0
520,146.625,0,50.62604167,0.290163949,50.73541667,0.285331599,359.3416667,18.06079947,0,0
521,146.625,0,50.6875,0.290260939,50.78333333,0.286393515,359.3916667,18.06737148,0,0
522,146.625,0,50.73333333,0.293541693,50.83854167,0.284564554,359.4416667,18.07395488,0,0
523,146.6875,0,50.79479167,0.290644996,50.87291667,0.283584422,359.4916667,18.08054964,0,0
524,146.75,0,50.83125,0.290452097,50.91041667,0.283578196,359.5416667,18.08715576,0,0
525,146.75,0,50.878125,0.291741409,50.946875,0.285422305,359.5916667,18.09377323,0,0
526,146.75,0,50.90416667,0.293363456,50.97395833,0.286365868,359.6416667,18.10040204,0,0
527,146.75,0,50.96979167,0.296472805,51.01770833,0.286873287,359.6916667,18.10704216,0,0
528,146.75,0,51.0125,0.295877841,51.06354167,0.286913288,359.7416667,18.1136936,0,0
529,146.75,0,51.04166667,0.295455615,51.103125,0.287544615,359.7916667,18.12035633,0,0
530,146.75,0,51.08541667,0.292906088,51.15104167,0.286011143,359.8416667,18.12703034,0,0
531,146.75,0,51.125,0.292023339,51.20833333,0.285881385,359.8916667,18.13371563,0,0
532,146.75,0,51.18020833,0.291157085,51.25520833,0.284176518,359.9416667,18.14041218,0,0
533,146.9375,0,51.22604167,0.290986489,51.28333333,0.284929504,359.9916667,18.14711997,0,0
534,146.9375,0,51.26145833,0.292500919,51.31666667,0.286306425,360.0416667,18.153839,0,0
535,147.0625,0,51.30416667,0.294189803,51.37291667,0.28863678,360.0916667,18.16056925,0,0
536,147.1875,0,51.37395833,0.294257404,51.44270833,0.285787285,360.1416667,18.1673107,0,0
537,147.3125,0,51.43125,0.296462414,51.51145833,0.286235597,360.1916667,18.17406336,0,0
538,147.3125,0,51.46979167,0.293908449,51.56145833,0.284921855,360.2416667,18.1808272,0,0
539,147.3125,0,51.49895833,0.293555319,51.59791667,0.283079684,360.2916667,18.18760221,0,0
540,147.375,0,51.54479167,0.291031991,51.63333333,0.280570297,360.3416667,18.19438838,0,0
541,147.5,0,51.59166667,0.288569869,51.67395833,0.279911251,360.3916667,18.2011857,0,0
542,147.5,0,51.63229167,0.290029296,51.72395833,0.279655681,360.4416667,18.20799415,0,0
543,147.5,0,51.66666667,0.291507725,51.74375,0.281297862,360.4916667,18.21481373,0,0
544,147.5,0,51.69895833,0.293043656,51.77708333,0.28339525,360.5416667,18.22164441,0,0
545,147.5,0,51.75833333,0.295301703,51.84791667,0.283873773,360.5916667,18.22848619,0,0
546,147.5,0,51.81875,0.294902475,51.89375,0.284040613,360.6416667,18.23533906,0,0
547,147.5,0,51.85625,0.293351545,51.93020833,0.281949819,360.6916667,18.242203,0,0
548,147.5,0,51.896875,0.292630413,51.96979167,0.282295576,360.7416667,18.249078,0,0
549,147.5,0,51.940625,0.293679088,52.02916667,0.282760253,360.7916667,18.25596404,0,0
550,147.5,0,51.99166667,0.292572494,52.075,0.283085271,360.8416667,18.26286112,0,0
551,147.8125,0,52.021875,0.292965825,52.115625,0.281435614,360.8916667,18.26976922,0,0
552,148.125,0,52.06041667,0.29404536,52.14166667,0.28095703,360.9416667,18.27668833,0,0
553,148.125,0,52.096875,0.295962208,52.17604167,0.284223887,360.9916667,18.28361844,0,0
554,148.125,0,52.13020833,0.295678218,52.21041667,0.285411254,361.0416667,18.29055953,0,0
555,148.125,0,52.178125,0.296000981,52.25729167,0.285933199,361.0916667,18.2975116,0,0
556,148.125,0,52.19166667,0.296369968,52.28020833,0.284983814,361.1416667,18.30447462,0,0
557,148.125,0,52.225,0.295580828,52.31354167,0.285138653,361.1916667,18.31144859,0,0
558,148.125,0,52.25,0.294974683,52.340625,0.285157743,361.2416667,18.3184335,0,0
559,148.125,0,52.29479167,0.293550057,52.38229167,0.283351345,361.2916667,18.32542933,0,0
560,148.25,0,52.32291667,0.291929487,52.42083333,0.281114086,361.3416667,18.33243607,0,0
561,148.3125,0,52.359375,0.292573091,52.453125,0.282206178,361.3916667,18.3394537,0,0
562,148.375,0,52.40104167,0.293441777,52.49791667,0.284865597,361.4416667,18.34648222,0,0
563,148.375,0,52.44791667,0.297070229,52.55208333,0.287008172,361.4916667,18.35352161,0,0
564,148.375,0,52.51979167,0.298043036,52.615625,0.287425627,361.5416667,18.36057186,0,0
565,148.375,0,52.54791667,0.298748887,52.65416667,0.289470901,361.5916667,18.36763296,0,0
566,148.375,0,52.59375,0.29853877,52.69479167,0.288227906,361.6416667,18.37470489,0,0
567,148.375,0,52.62708333,0.298983708,52.728125,0.288598005,361.6916667,18.38178765,0,0
568,148.375,0,52.678125,0.299440484,52.771875,0.290742679,361.7416667,18.38888121,0,0
569,148.375,0,52.721875,0.299398471,52.81979167,0.287917636,361.7916667,18.39598557,0,0
570,148.375,0,52.75520833,0.298859398,52.85520833,0.288631141,361.8416667,18.40310072,0,0
571,148.375,0,52.79791667,0.299162285,52.88541667,0.28853048,361.8916667,18.41022664,0,0
572,148.375,0,52.83645833,0.301607817,52.928125,0.291765615,361.9416667,18.41736331,0,0
573,148.375,0,52.88958333,0.301667354,52.975,0.292360202,361.96875,18.42241558,0,0
574,148.375,0,52.940625,0.302587947,53.015625,0.29305922,361.9958333,18.42747512,0,0
575,148.375,0,52.97708333,0.302374689,53.05416667,0.293273169,362.0229167,18.43254194,0,0
576,148.375,0,52.99583333,0.300478031,53.090625,0.29053614,362.05,18.43761603,0,0
577,148.375,0,53.04166667,0.298661336,53.13125,0.29225639,362.0770833,18.44269739,0,0
578,148.5,0,53.084375,0.298558452,53.18333333,0.292935848,362.1041667,18.447786,0,0
579,148.5,0,53.13333333,0.298926497,53.22604167,0.294109618,362.13125,18.45288186,0,0
580,148.5625,0,53.16354167,0.300162869,53.275,0.2952297,362.1583333,18.45798497,0,0
581,148.5625,0,53.21979167,0.30233281,53.309375,0.296010673,362.1854167,18.46309532,0,0
582,148.5625,0,53.28645833,0.301999763,53.38541667,0.296523698,362.2125,18.4682129,0,0
583,148.6875,0,53.34583333,0.303342035,53.421875,0.295545081,362.2395833,18.47333771,0,0
584,148.8125,0,53.3875,0.302056423,53.45729167,0.295705087,362.2666667,18.47846975,0,0
585,148.9375,0,53.41770833,0.301122296,53.49583333,0.294330051,362.29375,18.48360899,0,0
586,148.9375,0,53.459375,0.299819806,53.54375,0.289336815,362.3208333,18.48875545,0,0
587,148.9375,0,53.50520833,0.301754856,53.57604167,0.289526646,362.3479167,18.49390911,0,0
588,148.9375,0,53.54895833,0.302480957,53.62395833,0.290125918,362.375,18.49906997,0,0
589,149.0625,0,53.575,0.304207779,53.66041667,0.290839601,362.4020833,18.50423802,0,0
590,149.0625,0,53.61770833,0.303838626,53.69166667,0.289518166,362.4291667,18.50941325,0,0
591,149.125,0,53.68645833,0.304438722,53.76875,0.292375677,362.45625,18.51459567,0,0
592,149.125,0,53.740625,0.305583144,53.82916667,0.292913246,362.4833333,18.51978525,0,0
593,149.125,0,53.78541667,0.305176787,53.86875,0.2925432,362.5104167,18.52498201,0,0
594,149.5,0,53.828125,0.30562214,53.91875,0.293945271,362.5375,18.53018593,0,0
595,149.875,0,53.88854167,0.303002176,53.975,0.294297557,362.5645833,18.535397,0,0
596,150.0625,0,53.94270833,0.304253087,54.01875,0.293027872,362.5916667,18.54061522,0,0
597,150.125,0,53.975,0.302090761,54.06145833,0.293337219,362.61875,18.54584058,0,0
598,150.125,0,54.015625,0.302256641,54.1,0.295304443,362.6458333,18.55107308,0,0
599,150.125,0,54.06354167,0.303687508,54.153125,0.294864026,362.6729167,18.55631272,0,0
600,150.125,0,54.13333333,0.305159069,54.21354167,0.298038593,362.7,18.56155947,0,0
601,150.125,0,54.18541667,0.306045514,54.27916667,0.297316397,362.7270833,18.56681335,0,0
602,150.25,0,54.240625,0.305803336,54.3375,0.296657759,362.7541667,18.57207434,0,0
603,150.25,0,54.31145833,0.304358971,54.38541667,0.295173505,362.78125,18.57734244,0,0
604,150.25,0,54.37083333,0.305080953,54.42708333,0.294593492,362.8083333,18.58261764,0,0
605,150.4375,0,54.42395833,0.30499133,54.48645833,0.291289702,362.8354167,18.58789993,0,0
606,150.6875,0,54.47083333,0.304442256,54.51145833,0.291139651,362.8625,18.59318931,0,0
607,150.875,0,54.49375,0.305369569,54.54270833,0.293664309,362.8895833,18.59848578,0,0
608,150.875,0,54.52083333,0.309657506,54.59166667,0.29753158,362.9166667,18.60378932,0,0
609,150.875,0,54.59583333,0.312540487,54.65520833,0.299719191,362.94375,18.60909993,0,0
610,150.875,0,54.64791667,0.313469424,54.71458333,0.30363618,362.9708333,18.61441761,0,0
611,150.875,0,54.68229167,0.313998145,54.76041667,0.303526409,362.9979167,18.61974234,0,0
612,150.875,0,54.71770833,0.311249233,54.80520833,0.303293377,363.025,18.62507413,0,0
613,150.875,0,54.74583333,0.310167377,54.84375,0.30234014,363.0520833,18.63041296,0,0
614,150.875,0,54.80625,0.309636243,54.91041667,0.299125397,363.0791667,18.63575884,0,0
615,150.875,0,54.85,0.309235063,54.953125,0.299668135,363.10625,18.64111175,0,0
616,151.125,0,54.88854167,0.308938361,54.99375,0.299638951,363.1333333,18.64647169,0,0
617,151.125,0,54.93333333,0.311573013,55.02708333,0.302948547,363.1604167,18.65183865,0,0
618,151.375,0,54.97604167,0.309605563,55.06770833,0.301432885,363.1875,18.65721262,0,0
619,151.875,0,55.01979167,0.311575227,55.11354167,0.302748604,363.2145833,18.66259361,0,0
620,151.875,0,55.0625,0.313860035,55.14895833,0.303573394,363.2416667,18.6679816,0,0
621,151.875,0,55.09375,0.313759819,55.175,0.303466903,363.26875,18.67337659,0,0
622,151.875,0,55.14166667,0.314954579,55.22916667,0.301540399,363.2958333,18.67877857,0,0
623,151.875,0,55.17916667,0.313928468,55.27395833,0.301691953,363.3229167,18.68418753,0,0
624,151.875,0,55.21458333,0.313639753,55.29895833,0.30233135,363.35,18.68960348,0,0
625,152.0625,0,55.253125,0.313390064,55.34375,0.303371256,363.3708333,18.69403393,0,0
626,152.125,0,55.30833333,0.31627266,55.38854167,0.30462207,363.3916667,18.69847097,0,0
627,152.125,0,55.34479167,0.31750752,55.43645833,0.308238928,363.4125,18.70291458,0,0
628,152.125,0,55.3875,0.31747036,55.496875,0.310112436,363.4333333,18.70736477,0,0
629,152.125,0,55.428125,0.317980977,55.53020833,0.308464379,363.4541667,18.71182153,0,0
630,152.125,0,55.478125,0.318369403,55.578125,0.310756524,363.475,18.71628485,0,0
631,152.125,0,55.50416667,0.317307187,55.609375,0.30953261,363.4958333,18.72075473,0,0
632,152.125,0,55.54791667,0.315837987,55.64479167,0.3080957,363.5166667,18.72523116,0,0
633,152.125,0,55.58854167,0.316706476,55.68229167,0.30755728,363.5375,18.72971414,0,0
634,152.5,0,55.6375,0.31802947,55.71979167,0.307145122,363.5583333,18.73420367,0,0
635,152.5625,0,55.66458333,0.319318158,55.75,0.308684332,363.5791667,18.73869974,0,0
636,152.5625,0,55.70520833,0.319176876,55.790625,0.309119516,363.6,18.74320235,0,0
637,152.6875,0,55.74270833,0.321189539,55.84375,0.310578485,363.6208333,18.74771148,0,0
638,152.6875,0,55.77083333,0.320465799,55.88229167,0.31172606,363.6416667,18.75222714,0,0
639,152.6875,0,55.796875,0.319838361,55.92395833,0.31016462,363.6625,18.75674933,0,0
640,152.6875,0,55.83541667,0.319611756,55.94583333,0.308603771,363.6833333,18.76127803,0,0
641,152.6875,0,55.88645833,0.316846509,55.975,0.306982363,363.7041667,18.76581324,0,0
642,152.6875,0,55.915625,0.315923427,56.01145833,0.306447358,363.725,18.77035496,0,0
643,152.75,0,55.94166667,0.315762862,56.04166667,0.306275101,363.7458333,18.77490318,0,0
644,152.75,0,55.978125,0.316596822,56.06041667,0.306956361,363.7666667,18.7794579,0,0
645,152.75,0,56.03020833,0.314820101,56.11354167,0.306339315,363.7875,18.78401912,0,0
646,152.875,0,56.07083333,0.316323595,56.14479167,0.306479764,363.8083333,18.78858682,0,0
647,152.875,0,56.10625,0.315785343,56.18333333,0.305958608,363.8291667,18.793161,0,0
648,152.875,0,56.15520833,0.313312826,56.23333333,0.304581406,363.85,18.79774167,0,0
649,152.875,0,56.20520833,0.312553285,56.27395833,0.304542367,363.8708333,18.80232881,0,0
650,152.875,0,56.25104167,0.311872575,56.325,0.302140434,363.8916667,18.80692242,0,0
651,152.875,0,56.27291667,0.312188993,56.34166667,0.302974407,363.9125,18.81152249,0,0
652,153.625,0,56.290625,0.313342174,56.38541667,0.305436292,363.9333333,18.81612902,0,0
653,153.625,0,56.32291667,0.31496614,56.41145833,0.306446638,363.9541667,18.82074201,0,0
654,153.625,0,56.375,0.314590466,56.46458333,0.305563433,363.975,18.82536145,0,0
655,153.6875,0,56.41041667,0.314900269,56.50625,0.307242856,363.9958333,18.82998734,0,0
656,153.6875,0,56.45520833,0.314559217,56.559375,0.305870445,364.0166667,18.83461966,0,0
657,153.6875,0,56.4875,0.313454756,56.59375,0.306526596,364.0375,18.83925843,0,0
658,153.6875,0,56.52083333,0.314392808,56.62916667,0.305994671,364.0583333,18.84390362,0,0
659,153.6875,0,56.565625,0.312063343,56.68958333,0.303525682,364.0791667,18.84855524,0,0
660,153.6875,0,56.603125,0.309504802,56.73125,0.302922806,364.1,18.85321328,0,0
661,153.9375,0,56.64270833,0.310655189,56.75104167,0.30366934,364.1208333,18.85787774,0,0
662,154.25,0,56.66979167,0.311708361,56.77708333,0.303741552,364.1416667,18.86254862,0,0
663,154.25,0,56.72916667,0.313246519,56.84375,0.305964499,364.1625,18.8672259,0,0
664,154.25,0,56.765625,0.313957143,56.890625,0.305928882,364.1833333,18.87190958,0,0
665,154.25,0,56.78854167,0.313378327,56.93958333,0.304454941,364.2041667,18.87659966,0,0
666,154.25,0,56.821875,0.311019888,56.965625,0.303621855,364.225,18.88129614,0,0
667,154.25,0,56.865625,0.312608826,56.99583333,0.302023786,364.2458333,18.885999,0,0
668,154.25,0,56.91041667,0.313703075,57.01875,0.302904592,364.2666667,18.89070825,0,0
669,154.25,0,56.95833333,0.312798821,57.06354167,0.302908933,364.2875,18.89542388,0,0
670,154.3125,0,56.98958333,0.313477168,57.08854167,0.300787909,364.3083333,18.90014588,0,0
671,154.5,0,57.01979167,0.314072638,57.13854167,0.303686055,364.3291667,18.90487425,0,0
672,154.5,0,57.08229167,0.314764015,57.190625,0.301609036,364.35,18.90960899,0,0
673,154.5,0,57.1625,0.314720922,57.26354167,0.303318844,364.3708333,18.91435009,0,0
674,154.5,0,57.20208333,0.313727697,57.30625,0.304924782,364.3916667,18.91909754,0,0
675,154.5,0,57.228125,0.311926823,57.33541667,0.303783691,364.4125,18.92385134,0,0
676,154.5,0,57.26979167,0.310692128,57.375,0.303311234,364.4333333,18.92861149,0,0
677,154.5,0,57.30416667,0.308346217,57.41770833,0.301056328,364.45,18.93238419,0,0
678,154.5,0,57.35104167,0.309116898,57.46666667,0.30209904,364.4666667,18.93616103,0,0
679,154.5,0,57.38020833,0.311078304,57.496875,0.302923261,364.4833333,18.93994199,0,0
680,154.5,0,57.42395833,0.313642304,57.52291667,0.304273668,364.5,18.94372707,0,0
681,154.5,0,57.44895833,0.314276348,57.55729167,0.305176516,364.5166667,18.94751627,0,0
682,154.5,0,57.4875,0.313504037,57.58229167,0.305820175,364.5333333,18.95130959,0,0
683,154.5,0,57.525,0.315221903,57.609375,0.305123479,364.55,18.95510702,0,0
684,154.5,0,57.565625,0.313527354,57.63125,0.304678604,364.5666667,18.95890857,0,0
685,154.5,0,57.59479167,0.313742205,57.67291667,0.305028503,364.5833333,18.96271423,0,0
686,154.5,0,57.65625,0.311235081,57.71041667,0.304418695,364.6,18.966524,0,0
687,154.625,0,57.68229167,0.311432824,57.740625,0.302242768,364.6166667,18.97033787,0,0
688,154.75,0,57.71458333,0.311900437,57.78333333,0.301440847,364.6333333,18.97415584,0,0
689,154.75,0,57.740625,0.313032121,57.821875,0.304033708,364.65,18.97797792,0,0
690,155,0,57.77916667,0.314054982,57.86354167,0.304406099,364.6666667,18.98180409,0,0
691,155,0,57.81354167,0.315621737,57.90520833,0.307769606,364.6833333,18.98563436,0,0
692,155,0,57.840625,0.315614511,57.934375,0.308553559,364.7,18.98946872,0,0
693,155,0,57.87395833,0.314988298,57.9625,0.308245044,364.7166667,18.99330717,0,0
694,155.125,0,57.92083333,0.316861745,57.99270833,0.307581676,364.7333333,18.99714971,0,0
695,155.125,0,57.95104167,0.316102441,58.03020833,0.307848473,364.75,19.00099634,0,0
696,155.125,0,57.98958333,0.317447303,58.06666667,0.308833958,364.7666667,19.00484705,0,0
697,155.125,0,58.01354167,0.318151897,58.09479167,0.307952404,364.7833333,19.00870184,0,0
698,155.25,0,58.04791667,0.316134817,58.13541667,0.307585533,364.8,19.01256071,0,0
699,155.25,0,58.09166667,0.31640033,58.18541667,0.308601983,364.8166667,19.01642365,0,0
700,155.25,0,58.13229167,0.317697219,58.23125,0.309028386,364.8333333,19.02029067,0,0
701,155.25,0,58.16979167,0.315162008,58.27604167,0.309217548,364.85,19.02416176,0,0
702,155.25,0,58.20208333,0.315862442,58.31875,0.309425911,364.8666667,19.02803691,0,0
703,155.5,0,58.23229167,0.315207521,58.353125,0.309301516,364.8833333,19.03191614,0,0
704,155.75,0,58.284375,0.315918537,58.40625,0.308145867,364.9,19.03579942,0,0
705,156,0,58.32083333,0.316135166,58.45416667,0.307946581,364.9166667,19.03968677,0,0
706,156.25,0,58.35520833,0.315758057,58.475,0.308863731,364.9333333,19.04357817,0,0
707,156.25,0,58.40729167,0.315705633,58.50520833,0.308967648,364.95,19.04747363,0,0
708,156.25,0,58.45833333,0.315037952,58.54375,0.309520756,364.9666667,19.05137315,0,0
709,156.25,0,58.5125,0.315287007,58.59583333,0.311096661,364.9833333,19.05527671,0,0
710,156.25,0,58.53958333,0.316388124,58.621875,0.311259632,365,19.05918432,0,0
711,156.25,0,58.57083333,0.314756916,58.64791667,0.310487754,365.0166667,19.06309598,0,0
712,156.25,0,58.6125,0.315185495,58.678125,0.311083743,365.0333333,19.06701168,0,0
713,156.25,0,58.63541667,0.31515877,58.728125,0.310707518,365.05,19.07093143,0,0
714,156.25,0,58.66041667,0.315628292,58.759375,0.309330056,365.0666667,19.07485521,0,0
715,156.6875,0,58.684375,0.317176954,58.78333333,0.310532175,365.0833333,19.07878303,0,0
716,156.875,0,58.71875,0.317058907,58.81354167,0.310368762,365.1,19.08271488,0,0
717,157.25,0,58.76041667,0.317280409,58.86770833,0.31036023,365.1166667,19.08665076,0,0
718,157.375,0,58.81666667,0.319559619,58.90625,0.311359146,365.1333333,19.09059067,0,0
719,157.375,0,58.8625,0.318455954,58.94479167,0.309683963,365.15,19.0945346,0,0
720,157.4375,0,58.90104167,0.317763899,58.96666667,0.310237099,365.1666667,19.09848256,0,0
721,157.4375,0,58.93854167,0.317524896,59.00833333,0.308925413,365.1833333,19.10243454,0,0
722,157.4375,0,58.96145833,0.315753165,59.03854167,0.308877634,365.2,19.10639054,0,0
723,157.4375,0,58.98958333,0.31524629,59.06770833,0.309281775,365.2166667,19.11035056,0,0
724,157.875,0,59.01041667,0.315088736,59.096875,0.308703724,365.2333333,19.11431459,0,0
725,157.9375,0,59.05104167,0.314998808,59.12916667,0.310796439,365.25,19.11828263,0,0
726,158.0625,0,59.09895833,0.315418195,59.17916667,0.310628104,365.2666667,19.12225467,0,0
727,158.3125,0,59.134375,0.314210801,59.21979167,0.310901603,365.2833333,19.12623073,0,0
728,158.3125,0,59.16041667,0.314261865,59.24895833,0.310653058,365.3,19.13021079,0,0
729,158.3125,0,59.20625,0.311273369,59.278125,0.308950266,365.3145833,19.13373487,0,0
730,158.4375,0,59.24479167,0.313030241,59.315625,0.304775379,365.3291667,19.13726204,0,0
731,158.4375,0,59.29895833,0.313381848,59.36354167,0.304659741,365.34375,19.14079229,0,0
732,158.4375,0,59.340625,0.313418231,59.40416667,0.303683784,365.3583333,19.14432562,0,0
733,158.4375,0,59.35520833,0.314781543,59.43333333,0.30436033,365.3729167,19.14786204,0,0
734,158.4375,0,59.39479167,0.31579999,59.47395833,0.306302571,365.3875,19.15140152,0,0
735,158.4375,0,59.44270833,0.314661633,59.525,0.305804689,365.4020833,19.15494408,0,0
736,158.4375,0,59.48854167,0.31611431,59.56770833,0.305313886,365.4166667,19.15848972,0,0
737,158.4375,0,59.5375,0.316629495,59.63229167,0.306694275,365.43125,19.16203843,0,0
738,158.4375,0,59.55833333,0.315031647,59.659375,0.304394982,365.4458333,19.1655902,0,0
739,158.4375,0,59.59166667,0.315750981,59.70520833,0.302451771,365.4604167,19.16914505,0,0
740,158.5,0,59.64270833,0.311471087,59.73020833,0.300156987,365.475,19.17270296,0,0
741,158.5,0,59.678125,0.311165317,59.75520833,0.301231478,365.4895833,19.17626394,0,0
742,158.5,0,59.70729167,0.311224415,59.79583333,0.301625286,365.5041667,19.17982798,0,0
743,158.625,0,59.7375,0.314488027,59.82291667,0.303987763,365.51875,19.18339508,0,0
744,158.625,0,59.8,0.313799558,59.88020833,0.303719482,365.5333333,19.18696524,0,0
745,158.625,0,59.84791667,0.313403942,59.92708333,0.305107356,365.5479167,19.19053846,0,0
746,158.6875,0,59.88645833,0.312328667,59.95625,0.305978203,365.5625,19.19411473,0,0
747,158.6875,0,59.909375,0.310794871,59.99270833,0.304908105,365.5770833,19.19769406,0,0
748,158.6875,0,59.953125,0.310419007,60.04375,0.303330515,365.5916667,19.20127645,0,0
749,158.6875,0,59.996875,0.310123111,60.096875,0.300993767,365.60625,19.20486188,0,0
750,158.6875,0,60.01875,0.309381688,60.13333333,0.299755913,365.6208333,19.20845036,0,0
751,158.6875,0,60.04583333,0.308948272,60.16354167,0.299024764,365.6354167,19.2120419,0,0
752,158.875,0,60.08333333,0.310895126,60.209375,0.301895732,365.65,19.21563647,0,0
753,159.125,0,60.14479167,0.311167681,60.259375,0.301782403,365.6645833,19.21923409,0,0
754,159.125,0,60.2,0.312485169,60.30104167,0.302526189,365.6791667,19.22283476,0,0
755,159.25,0,60.23958333,0.312285119,60.33125,0.301301101,365.69375,19.22643846,0,0
756,159.25,0,60.28020833,0.311833653,60.36354167,0.302438637,365.7083333,19.23004521,0,0
757,159.25,0,60.321875,0.31236164,60.415625,0.304142571,365.7229167,19.23365499,0,0
758,159.25,0,60.35729167,0.311417942,60.45208333,0.302810104,365.7375,19.23726781,0,0
759,159.25,0,60.39895833,0.312090451,60.50416667,0.302644253,365.7520833,19.24088366,0,0
760,159.25,0,60.43645833,0.311858422,60.53125,0.30344763,365.7666667,19.24450254,0,0
761,159.25,0,60.47083333,0.314728869,60.56145833,0.304981923,365.78125,19.24812446,0,0
762,159.25,0,60.5125,0.316115386,60.60729167,0.30641711,365.7958333,19.2517494,0,0
763,159.25,0,60.55833333,0.314986109,60.65,0.306338264,365.8104167,19.25537737,0,0
764,159.25,0,60.584375,0.315094544,60.69895833,0.305419402,365.825,19.25900837,0,0
765,159.25,0,60.60416667,0.314820714,60.71875,0.305693891,365.8395833,19.26264239,0,0
766,159.25,0,60.634375,0.313359781,60.771875,0.305236291,365.8541667,19.26627943,0,0
767,159.25,0,60.69375,0.31208553,60.81354167,0.304645252,365.86875,19.26991949,0,0
768,159.25,0,60.72708333,0.312563435,60.825,0.303525076,365.8833333,19.27356257,0,0
769,159.25,0,60.75833333,0.312794588,60.859375,0.304203517,365.8979167,19.27720867,0,0
770,159.5,0,60.79270833,0.311808881,60.89791667,0.305695576,365.9125,19.28085778,0,0
771,159.5,0,60.85208333,0.31440439,60.93645833,0.307371375,365.9270833,19.28450991,0,0
772,159.5,0,60.903125,0.314174275,60.99479167,0.308881921,365.9416667,19.28816505,0,0
773,159.5,0,60.94166667,0.313528909,61.03333333,0.308568013,365.95625,19.2918232,0,0
774,159.5,0,60.97395833,0.312232554,61.06979167,0.306719459,365.9708333,19.29548436,0,0
775,159.5,0,61.01354167,0.31099245,61.10833333,0.305218366,365.9854167,19.29914852,0,0
776,159.5,0,61.03854167,0.312277787,61.13645833,0.304391599,366,19.30281569,0,0
777,159.5,0,61.071875,0.312312179,61.17395833,0.304774173,366.0145833,19.30648586,0,0
778,159.5,0,61.10833333,0.312121475,61.20625,0.3035378,366.0291667,19.31015903,0,0
779,159.5,0,61.12916667,0.312361787,61.24375,0.303775458,366.04375,19.31383521,0,0
780,159.5,0,61.18645833,0.308975505,61.28958333,0.302761269,366.0583333,19.31751438,0,0
781,159.5,0,61.23645833,0.30979084,61.33333333,0.303669976,366.06875,19.32013451,0,0
782,159.5,0,61.26979167,0.310340319,61.37083333,0.304411083,366.0791667,19.32275715,0,0
783,159.5,0,61.29375,0.308878379,61.40208333,0.304246105,366.0895833,19.32538231,0,0
784,159.5,0,61.34270833,0.308038389,61.42708333,0.303308202,366.1,19.32800999,0,0
785,159.5,0,61.37083333,0.307692063,61.46041667,0.301493921,366.1104167,19.33064019,0,0
786,159.5,0,61.39166667,0.306769012,61.48229167,0.300420094,366.1208333,19.3332729,0,0
787,159.5,0,61.41979167,0.30833056,61.51145833,0.301048998,366.13125,19.33590813,0,0
788,159.5,0,61.434375,0.307187991,61.53958333,0.301219298,366.1416667,19.33854586,0,0
789,159.5,0,61.471875,0.307001143,61.57395833,0.300190072,366.1520833,19.34118611,0,0
790,159.5,0,61.51979167,0.308432182,61.59895833,0.300773234,366.1625,19.34382888,0,0
791,159.5,0,61.53854167,0.309174008,61.63333333,0.302573511,366.1729167,19.34647415,0,0
792,159.75,0,61.578125,0.309322208,61.66354167,0.302360548,366.1833333,19.34912193,0,0
793,160,0,61.60625,0.308177378,61.7,0.302235375,366.19375,19.35177221,0,0
794,160.125,0,61.634375,0.309882488,61.73854167,0.299487158,366.2041667,19.35442501,0,0
795,160.125,0,61.65833333,0.307134254,61.765625,0.301423123,366.2145833,19.35708031,0,0
796,160.125,0,61.68854167,0.3088612,61.79375,0.30303935,366.225,19.35973811,0,0
797,160.1875,0,61.71666667,0.309446475,61.82291667,0.30254324,366.2354167,19.36239842,0,0
798,160.25,0,61.753125,0.310450287,61.85729167,0.303096847,366.2458333,19.36506123,0,0
799,160.25,0,61.78854167,0.310765283,61.88541667,0.302222109,366.25625,19.36772654,0,0
800,160.25,0,61.82395833,0.309236104,61.9125,0.302988003,366.2666667,19.37039436,0,0
801,160.25,0,61.84375,0.310205204,61.93645833,0.303523955,366.2770833,19.37306467,0,0
802,160.25,0,61.87916667,0.310412756,61.98125,0.303093965,366.2875,19.37573748,0,0
803,160.25,0,61.921875,0.31051497,62.01145833,0.303498505,366.2979167,19.37841279,0,0
804,160.25,0,61.94375,0.31010274,62.03645833,0.301718286,366.3083333,19.38109059,0,0
805,160.25,0,61.984375,0.310223434,62.059375,0.302080624,366.31875,19.38377089,0,0
806,160.875,0,62.003125,0.310961698,62.075,0.302964694,366.3291667,19.38645369,0,0
807,161.25,0,62.04375,0.311765733,62.10625,0.303083043,366.3395833,19.38913898,0,0
808,161.25,0,62.09375,0.312674739,62.15625,0.302358388,366.35,19.39182676,0,0
809,161.25,0,62.13229167,0.312623887,62.18854167,0.301048998,366.3604167,19.39451703,0,0
810,161.25,0,62.15520833,0.311518557,62.2125,0.300695844,366.3708333,19.39720979,0,0
811,161.25,0,62.19375,0.31139175,62.271875,0.299488386,366.38125,19.39990504,0,0
812,161.25,0,62.22083333,0.311096661,62.30625,0.30069401,366.3916667,19.40260278,0,0
813,161.25,0,62.25104167,0.310798658,62.34791667,0.300887219,366.4020833,19.405303,0,0
814,161.25,0,62.27395833,0.311425028,62.365625,0.302045555,366.4125,19.40800572,0,0
815,161.3125,0,62.30833333,0.311732343,62.4,0.303290133,366.4229167,19.41071091,0,0
816,161.5,0,62.37291667,0.314481594,62.45104167,0.304136282,366.4333333,19.4134186,0,0
817,161.625,0,62.40729167,0.31345015,62.48541667,0.303857783,366.44375,19.41612876,0,0
818,161.75,0,62.4375,0.314218439,62.521875,0.304342051,366.4541667,19.41884141,0,0
819,161.875,0,62.46770833,0.314448346,62.55416667,0.305542126,366.4645833,19.42155653,0,0
820,161.875,0,62.515625,0.316414832,62.58854167,0.303585025,366.475,19.42427414,0,0
821,161.875,0,62.5375,0.316524927,62.62916667,0.305420757,366.4854167,19.42699423,0,0
822,161.875,0,62.559375,0.317865051,62.634375,0.305377248,366.4958333,19.42971679,0,0
823,161.875,0,62.584375,0.318535727,62.65729167,0.305950042,366.50625,19.43244183,0,0
824,161.875,0,62.61979167,0.317701387,62.69270833,0.307722276,366.5166667,19.43516934,0,0
825,161.875,0,62.65729167,0.318856578,62.728125,0.308025254,366.5270833,19.43789933,0,0
826,162,0,62.696875,0.318785049,62.77916667,0.31127396,366.5375,19.4406318,0,0
827,162,0,62.74479167,0.31806934,62.83645833,0.310314006,366.5479167,19.44336673,0,0
828,162,0,62.77395833,0.317245368,62.85208333,0.31033134,366.5583333,19.44610414,0,0
829,162,0,62.79895833,0.316444358,62.88541667,0.310204018,366.56875,19.44884402,0,0
830,162,0,62.85520833,0.319081443,62.92604167,0.311465419,366.5791667,19.45158637,0,0
831,162,0,62.88125,0.319047579,62.95416667,0.312093191,366.5895833,19.45433119,0,0
832,162,0,62.91354167,0.320711643,62.98125,0.314843964,366.6,19.45707847,0,0
833,162,0,62.94166667,0.321785997,63.02395833,0.316140838,366.6104167,19.45982822,0,0
834,162,0,62.984375,0.322213531,63.07604167,0.315553904,366.6208333,19.46258043,0,0
835,162,0,63.01458333,0.322017383,63.103125,0.316464349,366.63125,19.46533511,0,0
836,162,0,63.04791667,0.322315369,63.128125,0.315625,366.6416667,19.46809226,0,0
837,162,0,63.06666667,0.321834002,63.15833333,0.314525451,366.6520833,19.47085186,0,0
838,162,0,63.10208333,0.321916622,63.18645833,0.314002362,366.6625,19.47361393,0,0
839,162,0,63.13854167,0.320794208,63.22604167,0.31436271,366.6729167,19.47637845,0,0
840,162,0,63.184375,0.320836629,63.24895833,0.313288172,366.6833333,19.47914543,0,0
841,162,0,63.21458333,0.321677959,63.278125,0.315121158,366.69375,19.48191488,0,0
842,162.0625,0,63.234375,0.32235391,63.30104167,0.317691662,366.7041667,19.48468678,0,0
843,162.125,0,63.275,0.324263752,63.334375,0.316136417,366.7145833,19.48746113,0,0
844,162.125,0,63.30729167,0.321701714,63.3875,0.317984361,366.725,19.49023794,0,0
845,162.1875,0,63.3375,0.320773942,63.41770833,0.318337053,366.7354167,19.4930172,0,0
846,162.1875,0,63.359375,0.319348077,63.44583333,0.31657466,366.7458333,19.49579892,0,0
847,162.1875,0,63.38020833,0.318938931,63.46666667,0.315771948,366.75625,19.49858309,0,0
848,162.1875,0,63.40833333,0.319402811,63.48958333,0.315431751,366.7666667,19.50136971,0,0
849,162.1875,0,63.45729167,0.321921849,63.53541667,0.312794235,366.7770833,19.50415877,0,0
850,162.1875,0,63.47604167,0.322211704,63.559375,0.314128613,366.7875,19.50695029,0,0
851,162.3125,0,63.5125,0.323369579,63.59375,0.315911813,366.7979167,19.50974425,0,0
852,162.3125,0,63.553125,0.323703905,63.62604167,0.315866373,366.8083333,19.51254066,0,0
853,162.3125,0,63.59895833,0.323749808,63.65416667,0.315775443,366.81875,19.51533952,0,0
854,162.3125,0,63.61875,0.324071427,63.690625,0.31327737,366.8291667,19.51814082,0,0
855,162.3125,0,63.64270833,0.322550566,63.725,0.31223223,366.8395833,19.52094456,0,0
856,162.3125,0,63.66875,0.321252088,63.765625,0.311398571,366.85,19.52375075,0,0
857,162.3125,0,63.696875,0.320349251,63.78958333,0.310807446,366.8604167,19.52655937,0,0
858,162.3125,0,63.72083333,0.320757659,63.81666667,0.312178036,366.8708333,19.52937044,0,0
859,162.3125,0,63.75,0.320256838,63.83958333,0.313467312,366.88125,19.53218394,0,0
860,162.5,0,63.78020833,0.321263051,63.878125,0.312293099,366.8916667,19.53499989,0,0
861,162.5,0,63.809375,0.320822872,63.91666667,0.311597095,366.9020833,19.53781827,0,0
862,162.5,0,63.85833333,0.319932332,63.94583333,0.311989225,366.9125,19.54063908,0,0
863,162.5,0,63.87083333,0.31945601,63.971875,0.311238361,366.9229167,19.54346233,0,0
864,162.75,0,63.89270833,0.31968123,64.00208333,0.31043444,366.9333333,19.54628802,0,0
865,162.75,0,63.92395833,0.318262865,64.03645833,0.309485074,366.94375,19.54911613,0,0
866,162.75,0,63.94791667,0.318817383,64.0625,0.309270031,366.9541667,19.55194668,0,0
867,163.125,0,63.98125,0.319021984,64.09583333,0.308875402,366.9645833,19.55477966,0,0
868,163.5,0,64.01770833,0.320391502,64.12916667,0.309590505,366.975,19.55761507,0,0
869,163.5,0,64.05729167,0.317732645,64.165625,0.310003535,366.9854167,19.56045291,0,0
870,163.75,0,64.084375,0.318352073,64.19479167,0.311980825,366.9958333,19.56329317,0,0
871,164.25,0,64.12708333,0.319006995,64.23229167,0.311495886,367.00625,19.56613586,0,0
872,164.75,0,64.14895833,0.318214321,64.253125,0.311163899,367.0166667,19.56898098,0,0
873,164.875,0,64.165625,0.31732443,64.27708333,0.30820268,367.0270833,19.57182852,0,0
874,164.875,0,64.203125,0.316003053,64.30416667,0.30775876,367.0375,19.57467848,0,0
875,164.875,0,64.22291667,0.315215485,64.32916667,0.307042266,367.0479167,19.57753087,0,0
876,164.875,0,64.278125,0.318652102,64.365625,0.309429923,367.0583333,19.58038567,0,0
877,164.9375,0,64.30104167,0.318725045,64.40520833,0.310414978,367.06875,19.5832429,0,0
878,164.9375,0,64.34375,0.320062105,64.43958333,0.31215011,367.0791667,19.58610254,0,0
879,164.9375,0,64.38854167,0.320811407,64.47604167,0.313937695,367.0895833,19.58896461,0,0
880,164.9375,0,64.42604167,0.3223603,64.50416667,0.313588734,367.1,19.59182909,0,0
881,164.9375,0,64.453125,0.322542127,64.540625,0.313113187,367.1104167,19.59469598,0,0
882,164.9375,0,64.49166667,0.320843651,64.58854167,0.313023191,367.1208333,19.59756529,0,0
883,164.9375,0,64.528125,0.319644409,64.615625,0.312880506,367.13125,19.60043702,0,0
884,164.9375,0,64.55416667,0.319219656,64.65,0.313959164,367.1416667,19.60331115,0,0
885,164.9375,0,64.590625,0.322068979,64.68125,0.316551073,367.1520833,19.6061877,0,0
886,164.9375,0,64.61770833,0.324426685,64.70416667,0.317470592,367.1625,19.60906666,0,0
887,165.0625,0,64.66458333,0.324235733,64.73958333,0.315036201,367.1729167,19.61194803,0,0
888,165.25,0,64.68958333,0.324487477,64.78541667,0.316218577,367.1833333,19.6148318,0,0
889,165.4375,0,64.72083333,0.324788293,64.815625,0.315782286,367.19375,19.61771799,0,0
890,165.4375,0,64.75729167,0.322581354,64.83645833,0.315365015,367.2041667,19.62060658,0,0
891,165.4375,0,64.7875,0.323698366,64.87083333,0.31504916,367.2145833,19.62349757,0,0
892,165.4375,0,64.82604167,0.322256222,64.89895833,0.314134467,367.225,19.62639097,0,0
893,165.4375,0,64.85625,0.323149406,64.92291667,0.313129192,367.2354167,19.62928677,0,0
894,165.4375,0,64.9,0.323538107,64.95416667,0.313711869,367.2458333,19.63218497,0,0
895,165.4375,0,64.928125,0.323748217,64.975,0.314805058,367.25625,19.63508558,0,0
896,165.4375,0,64.95729167,0.322599825,65.025,0.312451267,367.2666667,19.63798858,0,0
897,165.5625,0,65.00520833,0.322913677,65.071875,0.313992991,367.2770833,19.64089399,0,0
898,165.5625,0,65.04375,0.322311717,65.103125,0.313546359,367.2875,19.64380179,0,0
899,165.5625,0,65.06875,0.320538215,65.1375,0.312029307,367.2979167,19.64671198,0,0
900,165.625,0,65.09375,0.320967555,65.18541667,0.310242434,367.3083333,19.64962458,0,0
901,165.625,0,65.115625,0.320480118,65.21770833,0.308725409,367.31875,19.65253956,0,0
902,165.625,0,65.15729167,0.320891883,65.23854167,0.309435866,367.3291667,19.65545694,0,0
903,165.625,0,65.18645833,0.32276055,65.26354167,0.311357699,367.3395833,19.65837672,0,0
904,165.625,0,65.22083333,0.323654956,65.303125,0.314158119,367.35,19.66129888,0,0
905,165.625,0,65.259375,0.323605033,65.35833333,0.314947571,367.3604167,19.66422344,0,0
906,165.625,0,65.30208333,0.324321484,65.3875,0.315678748,367.3708333,19.66715038,0,0
907,165.625,0,65.32083333,0.324659163,65.41979167,0.314674958,367.38125,19.67007971,0,0
908,165.75,0,65.34479167,0.324336199,65.46041667,0.313634827,367.3916667,19.67301143,0,0
909,165.75,0,65.384375,0.321669241,65.48125,0.31389273,367.4020833,19.67594554,0,0
910,165.75,0,65.42291667,0.31931954,65.50833333,0.312356841,367.4125,19.67888203,0,0
911,165.75,0,65.44583333,0.318603762,65.53125,0.312353426,367.4229167,19.6818209,0,0
912,165.75,0,65.48020833,0.320685493,65.56770833,0.311081852,367.4333333,19.68476216,0,0
913,165.75,0,65.51770833,0.321889627,65.603125,0.311884369,367.44375,19.68770579,0,0
914,165.75,0,65.55520833,0.322249373,65.64895833,0.310086341,367.4541667,19.69065181,0,0
915,165.75,0,65.59166667,0.324019554,65.684375,0.312010298,367.4645833,19.69360021,0,0
916,165.75,0,65.61875,0.323126868,65.78072034,0.309107731,367.475,19.69655099,0,0
917,165.75,0,65.64375,0.322937625,65.81461864,0.308022297,367.4854167,19.69950414,0,0
918,165.75,0,65.69166667,0.323328856,65.84427966,0.307415433,367.4958333,19.70245967,0,0
919,165.75,0,65.73854167,0.322852845,65.8845339,0.307854919,367.50625,19.70541758,0,0
920,165.75,0,65.775,0.322694588,65.91313559,0.309656175,367.5166667,19.70837786,0,0
921,165.75,0,65.803125,0.323325301,65.94067797,0.310508057,367.5270833,19.71134051,0,0
922,165.75,0,65.83958333,0.324879672,65.97351695,0.309505684,367.5375,19.71430553,0,0
923,166.125,0,65.8625,0.323693593,66.0190678,0.311150117,367.5479167,19.71727293,0,0
924,166.125,0,65.92291667,0.322708836,66.06144068,0.311176667,367.5583333,19.7202427,0,0
925,166.125,0,65.95104167,0.3231043,66.09745763,0.309553877,367.56875,19.72321483,0,0
926,166.125,0,65.965625,0.322390878,66.12182203,0.308930608,367.5791667,19.72618933,0,0
927,166.25,0,66.00520833,0.319398752,66.15840517,0.311375835,367.5895833,19.7291662,0,0
928,166.3125,0,66.03854167,0.3176069,66.17872807,0.316327742,367.6,19.73214544,0,0
929,166.6875,0,66.071875,0.317028714,66.24330357,0.318420693,367.6104167,19.73512704,0,0
930,167.0625,0,66.09791667,0.317385423,66.28236607,0.319963595,367.6208333,19.738111,0,0
931,167.4375,0,66.13541667,0.320167815,66.31808036,0.319837862,367.63125,19.74109733,0,0
932,167.8125,0,66.16979167,0.32056366,66.35602679,0.320311934,367.6416667,19.74408601,0,0
933,167.875,0,66.19270833,0.321104326,66.37159091,0.326018292,367.6520833,19.74707706,0,0
934,167.875,0,66.221875,0.319468301,66.39545455,0.326319254,367.6625,19.75007046,0,0
935,167.875,0,66.2375,0.319707836,66.41363636,0.325695687,367.6729167,19.75306623,0,0
936,167.875,0,66.2625,0.319904509,66.46818182,0.32295993,367.6833333,19.75606435,0,0
937,167.875,0,66.30625,0.318895364,66.50810185,0.327550926,367.6916667,19.75753723,0,0
938,167.875,0,66.33645833,0.318945159,66.52662037,0.328767712,367.7,19.75901117,0,0
939,167.875,0,66.3625,0.32007693,66.5474537,0.330805301,367.7083333,19.76048616,0,0
940,167.875,0,66.3875,0.321171359,66.5990566,0.338669467,367.7166667,19.76196222,0,0
941,168.125,0,66.41979167,0.321851916,66.63089623,0.339070287,367.725,19.76343933,0,0
942,168.125,0,66.46458333,0.323354451,66.66586538,0.346130115,367.7333333,19.7649175,0,0
943,168.125,0,66.49479167,0.322947847,66.69110577,0.345442296,367.7416667,19.76639673,0,0
944,168.125,0,66.51145833,0.322445865,66.71394231,0.345723315,367.75,19.76787702,0,0
945,168.125,0,66.553125,0.321658949,66.75360577,0.343132044,367.7583333,19.76935836,0,0
946,168.125,0,66.57604167,0.321096766,66.77884615,0.341906657,367.7666667,19.77084077,0,0
947,168.125,0,66.60520833,0.320816222,66.79326923,0.34316692,367.775,19.77232423,0,0
948,168.375,0,66.6375,0.318317323,66.81730769,0.342712966,367.7833333,19.77380874,0,0
949,168.375,0,66.6625,0.320584686,66.84254808,0.343278293,367.7916667,19.77529432,0,0
950,168.375,0,66.696875,0.31871235,66.87860577,0.342749785,367.8,19.77678095,0,0
951,168.4375,0,66.73645833,0.319190704,66.91466346,0.342434274,367.8083333,19.77826863,0,0
952,168.4375,0,66.74791667,0.318480786,67.135,0.319135471,367.8166667,19.77975737,0,0
953,168.4375,0,66.77604167,0.317458165,67.14713542,0.330909902,367.825,19.78124717,0,0
954,168.4375,0,66.815625,0.316208312,67.17057292,0.32997851,367.8333333,19.78273802,0,0
955,168.4375,0,66.86145833,0.31751308,67.2109375,0.332487074,367.8416667,19.78422993,0,0
956,168.4375,0,66.890625,0.317754639,67.25520833,0.335149054,367.85,19.7857229,0,0
957,168.4375,0,66.915625,0.318442181,67.28125,0.336387548,367.8583333,19.78721691,0,0
958,168.5,0,66.940625,0.317378673,67.30729167,0.336160131,367.8666667,19.78871199,0,0
959,168.625,0,66.96979167,0.317958999,67.32712766,0.342507123,367.875,19.79020811,0,0
960,168.625,0,67.00833333,0.317788814,67.34840426,0.341315673,367.8833333,19.79170529,0,0
961,168.625,0,67.034375,0.31768101,67.28532609,0.341248043,367.8916667,19.79320353,0,0
962,168.625,0,67.06458333,0.318179209,67.33333333,0.344801537,367.9,19.79470281,0,0
963,168.625,0,67.09895833,0.317878474,67.35227273,0.351292603,367.9083333,19.79620316,0,0
964,168.625,0,67.121875,0.31769143,67.35465116,0.36005616,367.9166667,19.79770455,0,0
965,168.625,0,67.14791667,0.31821042,67.4109375,0.388446731,367.925,19.799207,0,0
966,168.75,0,67.16770833,0.319855151,67.33717105,0.392877411,367.9333333,19.8007105,0,0
967,168.875,0,67.19895833,0.319437443,67.49285714,0.420324406,367.9416667,19.80221505,0,0
968,169.0625,0,67.2375,0.320280267,67.59191176,0.435499911,367.95,19.80372065,0,0
969,169.0625,0,67.26145833,0.321297397,67.56054688,0.452494385,367.9583333,19.80522731,0,0
970,169.0625,0,67.28125,0.320568508,67.52916667,0.479928804,367.9666667,19.80673502,0,0
971,169.0625,0,67.30104167,0.319696417,67.67410714,0.503730679,367.975,19.80824378,0,0
972,169.0625,0,67.328125,0.318053149,67.703125,0.501152205,367.9833333,19.80975359,0,0
973,169.0625,0,67.3625,0.317265222,67.69444444,0.517654115,367.9916667,19.81126445,0,0
974,169.0625,0,67.38958333,0.318048784,67.7275,0.55979535,368,19.81277636,0,0
975,169.0625,0,67.40833333,0.319689427,67.60416667,0.564066191,368.0083333,19.81428932,0,0
976,169.125,0,67.45208333,0.321135511,67.80434783,0.56936555,368.0166667,19.81580333,0,0
977,169.125,0,67.49583333,0.323328856,68.01420455,0.567333309,368.025,19.81731839,0,0
978,169.125,0,67.51979167,0.323262726,68.11904762,0.592423405,368.0333333,19.81883451,0,0
979,169.125,0,67.54375,0.32174976,68.13690476,0.592230497,368.0416667,19.82035167,0,0
980,169.125,0,67.58020833,0.322215129,68.17559524,0.588686414,368.05,19.82186988,0,0
981,169.125,0,67.615625,0.323096559,68.1125,0.613170954,368.0583333,19.82338914,0,0
982,169.125,0,67.63958333,0.322250315,68.13125,0.611177748,368.0666667,19.82490944,0,0
983,169.125,0,67.67291667,0.3233408,68.11513158,0.644439341,368.075,19.8264308,0,0
984,169.125,0,67.68958333,0.323939514,68.29513889,0.665321206,368.0833333,19.82795321,0,0
985,169.25,0,67.725,0.323005615,68.37132353,0.704369213,368.0916667,19.82947666,0,0
986,169.25,0,67.76041667,0.322612395,68.359375,0.749598417,368.1,19.83100116,0,0
987,169.375,0,67.790625,0.322173118,68.29910714,0.846097887,368.1083333,19.83252671,0,0
988,169.375,0,67.81145833,0.321115323,68.44711538,0.899381191,368.1166667,19.8340533,0,0
989,169.375,0,67.846875,0.32156837,68.49038462,0.896369272,368.125,19.83558095,0,0
990,169.375,0,67.87916667,0.31906199,68.3125,0.936900061,368.1333333,19.83710963,0,0
991,169.375,0,67.91145833,0.317982597,68.05625,1.052710209,368.1416667,19.83863937,0,0
992,169.375,0,67.95416667,0.318816345,67.9609375,1.166576564,368.15,19.84017015,0,0
993,169.375,0,67.97916667,0.320014409,66.91666667,1.235611634,368.1583333,19.84170198,0,0
994,169.375,0,68.00208333,0.318619347,66.92708333,1.237796331,368.1666667,19.84323486,0,0
995,169.375,0,68.02916667,0.319250765,68.08333333,2.097969422,368.175,19.84476877,0,0
996,169.375,0,68.05520833,0.319750257,68.08333333,2.097969422,368.1833333,19.84630374,0,0
997,169.375,0,68.08541667,0.322218125,68.08333333,2.097969422,368.1916667,19.84783975,0,0
998,169.375,0,68.13020833,0.32027507,68.08333333,2.097969422,368.2,19.8493768,0,0
999,169.375,0,68.1625,0.319446798,68.09375,3.46875,368.2083333,19.8509149,0,0

==> data/avg_regret_quadratic-adaptive_n5_b2_eps0.2_H300_effort3.csv <==
t,adaptive_ignorant,adaptive_ignorant_sem,adaptive_historical,adaptive_historical_sem,adaptive_artificial_replay,adaptive_artificial_replay_sem,regression,regression_sem,optimal,optimal_sem
0,0,0,0,0,0,0,0,0,0,0
1,1.9375,0,0.164985382,0.030907102,0.21265949,0.05975298,0.978125,0.225445643,0,0
2,3.875,0,0.35755006,0.083632791,0.427103055,0.101017202,1.95625,0.450891286,0,0
3,4.151056944,0.032146563,0.499627546,0.129566905,0.599868277,0.071761805,2.934375,0.676336928,0,0
4,4.419771181,0.047919333,0.606601377,0.131136053,0.740430519,0.046832143,3.9125,0.901782571,0,0
5,4.681600224,0.059807161,0.714422817,0.163421882,0.847871657,0.057671378,4.890625,1.127228214,0,0
6,5.008572714,0.03960493,0.814628433,0.156930941,0.963375733,0.087450677,5.86875,1.352673857,0,0
7,5.226930101,0.048624991,1.061262696,0.213778763,1.131724809,0.156902443,6.846875,1.578119499,0,0
8,5.49436317,0.038503354,1.217204454,0.234237118,1.262512424,0.140367852,7.825,1.803565142,0,0
9,5.718662396,0.034254234,1.455424634,0.29064628,1.338666416,0.161231183,8.803125,2.029010785,0,0
10,5.898248102,0.096684903,1.56263861,0.249656801,1.423370677,0.160918533,9.78125,2.254456428,0,0
11,6.192096595,0.055343043,1.679099646,0.252677653,1.532465474,0.12954493,10.759375,2.479902071,0,0
12,6.410924146,0.098186738,1.860756442,0.273920507,1.637205087,0.100138383,11.7375,2.705347713,0,0
13,6.582351589,0.090481601,1.90302742,0.227982999,1.723376595,0.122261845,12.715625,2.930793356,0,0
14,6.875498613,0.129636399,1.927015093,0.246459069,1.821297554,0.169081737,13.69375,3.156238999,0,0
15,7.061174841,0.123141552,2.100039399,0.232693508,1.930331936,0.206527886,14.671875,3.381684642,0,0
16,7.262965219,0.078522793,2.202454447,0.251979463,2.009788834,0.245630194,15.65,3.607130284,0,0
17,7.524636188,0.112991057,2.270154053,0.271072142,2.044833384,0.221667352,16.628125,3.832575927,0,0
18,7.780667046,0.190142832,2.31325261,0.267355663,2.161403232,0.189772649,17.60625,4.05802157,0,0
19,8.036323197,0.214390482,2.428954861,0.256979655,2.274372523,0.121486656,18.584375,4.283467213,0,0
20,8.268223614,0.187727521,2.611681279,0.198819175,2.32325428,0.171372561,19.5625,4.508912856,0,0
21,8.486362932,0.177246711,2.688804045,0.209719204,2.383189525,0.155491048,20.540625,4.734358498,0,0
22,8.723276398,0.149819789,2.730285252,0.190476818,2.538922592,0.211062143,21.51875,4.959804141,0,0
23,8.870796706,0.129581192,2.856578953,0.243416108,2.63005957,0.179757383,22.496875,5.185249784,0,0
24,9.045883537,0.192235317,2.894978412,0.242715538,2.790837436,0.154665782,23.475,5.410695427,0,0
25,9.228953555,0.200364987,3.027879812,0.285473599,2.784203747,0.163208846,24.453125,5.636141069,0,0
26,9.429975606,0.14284081,3.056636216,0.309892189,2.869932169,0.166571777,25.43125,5.861586712,0,0
27,9.784640875,0.195899002,3.07835975,0.301875778,2.993405712,0.208674674,26.409375,6.087032355,0,0
28,10.04432496,0.166966937,3.154442864,0.303301266,3.045998795,0.194718467,27.3875,6.312477998,0,0
29,10.19120311,0.144414306,3.263563137,0.27707581,3.144312096,0.202494152,28.365625,6.537923641,0,0
30,10.37024958,0.158988301,3.344358333,0.232647633,3.276591007,0.192569141,29.34375,6.763369283,0,0
31,10.54155024,0.180924281,3.361298657,0.247417588,3.37195115,0.172038915,30.321875,6.988814926,0,0
32,10.77060117,0.175446201,3.529870227,0.272319299,3.409250942,0.147474118,31.3,7.214260569,0,0
33,10.95748443,0.137497951,3.629315571,0.26799973,3.442340361,0.184274562,32.278125,7.439706212,0,0
34,11.18456495,0.151015314,3.6707301,0.261064348,3.570836187,0.226355374,33.25625,7.665151854,0,0
35,11.43798994,0.21273889,3.750244828,0.215831894,3.648643768,0.242495009,34.234375,7.890597497,0,0
36,11.57660584,0.207298707,3.830428396,0.235562465,3.711797915,0.230012686,35.2125,8.11604314,0,0
37,11.86327962,0.285022666,3.950501156,0.23119923,3.778161538,0.243164317,36.190625,8.341488783,0,0
38,12.15086342,0.384106822,4.042428734,0.217053549,3.813559249,0.254591301,37.16875,8.566934426,0,0
39,12.44179351,0.538344824,4.053915737,0.240486542,3.947156922,0.241408166,38.146875,8.792380068,0,0
40,12.69776707,0.626326145,4.18721921,0.263275746,4.060866379,0.217851648,39.125,9.017825711,0,0
41,12.91372419,0.609054614,4.296038809,0.270198781,4.095755925,0.21066571,40.103125,9.243271354,0,0
42,13.03889616,0.588350746,4.389204722,0.237233326,4.147365237,0.211884967,41.08125,9.468716997,0,0
43,13.08214403,0.606453802,4.488835624,0.289123694,4.289623451,0.257302332,42.059375,9.694162639,0,0
44,13.23411748,0.586326909,4.541432135,0.295995582,4.427482224,0.28639384,43.0375,9.919608282,0,0
45,13.51494609,0.625909551,4.636211968,0.334466092,4.576706496,0.20495951,44.015625,10.14505392,0,0
46,13.64352619,0.656114174,4.759702383,0.313474897,4.654842328,0.271372074,44.99375,10.37049957,0,0
47,13.67904947,0.642405064,4.903191858,0.355916321,4.668312154,0.276361918,45.971875,10.59594521,0,0
48,13.73595187,0.691616323,5.050135157,0.360737452,4.813800542,0.324004908,46.95,10.82139085,0,0
49,13.87442319,0.702021609,5.19486409,0.361633593,4.953648662,0.341903249,47.928125,11.0468365,0,0
50,13.98517839,0.645166555,5.257830185,0.350215672,4.974414839,0.358712971,48.90625,11.27228214,0,0
51,14.1050079,0.584130532,5.349426102,0.31399436,5.039452344,0.363055607,49.884375,11.49772778,0,0
52,14.23386405,0.570277318,5.371256943,0.307361174,5.251952616,0.387139842,50.8625,11.72317342,0,0
53,14.39498082,0.582316051,5.517094338,0.321588266,5.378450353,0.384671821,51.640625,11.84873947,0,0
54,14.41529168,0.567654283,5.600227559,0.327542378,5.570887069,0.344866978,52.41875,11.97634043,0,0
55,14.52768453,0.565380507,5.71986849,0.315609534,5.727234063,0.337973754,53.196875,12.10591196,0,0
56,14.54969399,0.585641343,5.840420791,0.287979664,5.895526116,0.338629925,53.975,12.23739147,0,0
57,14.65250142,0.625086303,5.981661375,0.29117332,6.056869184,0.384332637,54.753125,12.37071812,0,0
58,14.7888895,0.60677028,6.125574972,0.393459938,6.09373709,0.360254067,55.53125,12.50583284,0,0
59,14.94476401,0.586858077,6.341729435,0.379024672,6.232843686,0.291869718,56.309375,12.64267829,0,0
60,15.09369865,0.525571599,6.441566236,0.44713211,6.354331119,0.350368633,57.0875,12.78119889,0,0
61,15.12662669,0.54166839,6.595727405,0.378870302,6.338930085,0.356190588,57.865625,12.92134076,0,0
62,15.16944899,0.582600824,6.729509188,0.414068958,6.431625881,0.358480323,58.64375,13.06305172,0,0
63,15.19479607,0.555473867,6.863187441,0.354664631,6.549508577,0.40185577,59.421875,13.20628126,0,0
64,15.33529179,0.547350385,6.967700732,0.373358728,6.730597287,0.419226848,60.2,13.35098051,0,0
65,15.44909302,0.552826466,7.034411525,0.375905194,6.813167324,0.42520511,60.978125,13.49710219,0,0
66,15.53945265,0.581394666,7.153757419,0.352563372,6.845562474,0.44330444,61.75625,13.64460061,0,0
67,15.63104404,0.55503249,7.332071774,0.384587328,6.928107893,0.436580694,62.534375,13.7934316,0,0
68,15.69424674,0.526530904,7.379162394,0.383483006,7.059825231,0.406354047,63.3125,13.9435525,0,0
69,15.83133091,0.543311161,7.499798828,0.401438286,7.21156834,0.413143561,64.090625,14.09492208,0,0
70,15.88415482,0.554146731,7.625427193,0.370337879,7.400002965,0.415267863,64.86875,14.24750054,0,0
71,15.91731608,0.551622739,7.72576772,0.390667176,7.58205608,0.398379424,65.646875,14.40124947,0,0
72,16.12454405,0.534350391,7.887926235,0.425011966,7.677757379,0.421963572,66.425,14.55613177,0,0
73,16.16822796,0.50178753,7.991656293,0.343262246,7.810595,0.37960305,67.203125,14.71211166,0,0
74,16.29111201,0.527787491,8.066797764,0.315521634,7.906869843,0.380650658,67.98125,14.86915458,0,0
75,16.37458158,0.579233582,8.222420943,0.339555007,8.116034451,0.357325045,68.759375,15.02722721,0,0
76,16.52442236,0.608532102,8.432929935,0.28637129,8.317469571,0.309630553,69.5375,15.18629739,0,0
77,16.5734584,0.571895092,8.581338485,0.226783718,8.405029875,0.287741469,70.315625,15.34633411,0,0
78,16.6303058,0.555896302,8.675422794,0.289991237,8.507680963,0.330545092,71.09375,15.50730745,0,0
79,16.80082831,0.461098784,8.796093748,0.305108554,8.665747305,0.277113194,71.871875,15.66918852,0,0
80,16.9883967,0.511646358,8.994920428,0.321655848,8.802615733,0.360537062,72.65,15.8319495,0,0
81,17.05127985,0.483036577,9.135376169,0.286650053,9.004658964,0.39987504,73.428125,15.99556352,0,0
82,17.2104179,0.522735754,9.347969828,0.27008779,9.163372511,0.413570954,74.20625,16.16000467,0,0
83,17.28319819,0.47078474,9.426327391,0.263675697,9.2654766,0.405392702,74.984375,16.32524795,0,0
84,17.46939304,0.490204556,9.594814214,0.29776221,9.372254243,0.372440441,75.7625,16.49126926,0,0
85,17.63158513,0.492507779,9.737149011,0.289332169,9.490327393,0.355467685,76.540625,16.65804533,0,0
86,17.8258843,0.450407177,9.837431721,0.299902942,9.609100043,0.367025123,77.31875,16.82555371,0,0
87,17.94311939,0.484682672,9.989529116,0.24084581,9.728537861,0.360098375,78.096875,16.99377276,0,0
88,18.02840454,0.486397993,10.18816519,0.245417502,9.84515482,0.379715684,78.875,17.16268158,0,0
89,18.08734519,0.473157187,10.32448924,0.291639752,9.900727763,0.355878281,79.653125,17.33225999,0,0
90,18.17161507,0.443390659,10.4626368,0.266843748,10.07135949,0.37775677,80.43125,17.50248854,0,0
91,18.29125789,0.434399499,10.55925547,0.26882402,10.28042821,0.441917783,81.209375,17.67334844,0,0
92,18.46264705,0.466955428,10.77256764,0.274842552,10.46223573,0.355603731,81.9875,17.84482155,0,0
93,18.58128035,0.413395329,10.99642587,0.34091004,10.6213637,0.388204888,82.765625,18.01689037,0,0
94,18.74849276,0.417046686,11.13986658,0.322770565,10.76031438,0.38342297,83.54375,18.189538,0,0
95,18.87741951,0.383174235,11.25512491,0.381882162,10.89418937,0.409160634,84.321875,18.36274809,0,0
96,19.05412025,0.387730015,11.39199798,0.399091082,10.96858072,0.45006843,85.1,18.5365049,0,0
97,19.23455057,0.437257752,11.58967443,0.395715593,11.12804208,0.470505822,85.878125,18.71079318,0,0
98,19.35975372,0.494551921,11.70683592,0.403639078,11.17599461,0.451864826,86.65625,18.88559822,0,0
99,19.45553949,0.468717539,11.83371586,0.424252491,11.30348617,0.427031679,87.434375,19.06090581,0,0
100,19.5534043,0.476712749,12.01239227,0.429524865,11.44948179,0.450056727,88.2125,19.23670221,0,0
101,19.77853007,0.480474647,12.16349059,0.460163351,11.61903635,0.460796922,88.990625,19.41297413,0,0
102,19.86016789,0.46428975,12.23977591,0.431504789,11.80208421,0.414484574,89.76875,19.58970874,0,0
103,20.04556547,0.497276438,12.29986547,0.464213783,11.93286371,0.409041168,90.546875,19.76689362,0,0
104,20.15823768,0.47306679,12.50847237,0.452088592,12.03407483,0.357367875,91.325,19.94451679,0,0
105,20.23198003,0.486552246,12.63388674,0.44241382,12.12556513,0.371165183,92.003125,20.05082109,0,0
106,20.3897069,0.553108521,12.71752052,0.44366053,12.26076882,0.410000431,92.68125,20.15779861,0,0
107,20.5979911,0.501194812,12.82194225,0.460347423,12.3838906,0.435956344,93.359375,20.26543867,0,0
108,20.68617626,0.47713291,12.93689679,0.487449876,12.52972253,0.443960121,94.0375,20.37373079,0,0
109,20.83588646,0.407065548,13.12039281,0.349169132,12.67363279,0.516096501,94.715625,20.48266461,0,0
110,20.95960312,0.397291217,13.3448216,0.326088595,12.91340765,0.423500858,95.39375,20.59222996,0,0
111,21.106941,0.393312208,13.51669494,0.371156858,13.01435746,0.368548865,96.071875,20.70241681,0,0
112,21.15884113,0.394688142,13.72592787,0.313982241,13.20990388,0.372199112,96.75,20.81321529,0,0
113,21.29296607,0.380299094,13.87117267,0.320718522,13.46409795,0.469254311,97.428125,20.92461567,0,0
114,21.52098367,0.368816688,13.89947903,0.343456504,13.57360165,0.468791429,98.10625,21.03660841,0,0
115,21.66929639,0.406199237,13.97297632,0.342981505,13.72378213,0.468999558,98.784375,21.14918408,0,0
116,21.86782826,0.332423928,14.09611899,0.311062863,13.88988736,0.537177398,99.4625,21.26233343,0,0
117,21.96269649,0.356284456,14.35046703,0.320129254,14.06647116,0.485621728,100.140625,21.37604735,0,0
118,22.00580404,0.414605482,14.55986235,0.291616319,14.19061844,0.462992582,100.81875,21.49031688,0,0
119,22.17941513,0.445949874,14.72356474,0.296696061,14.42203494,0.392145346,101.496875,21.6051332,0,0
120,22.32264148,0.446577666,14.80392074,0.312363122,14.69251132,0.524523639,102.175,21.72048764,0,0
121,22.5022257,0.443600818,15.11462333,0.26674062,14.78785617,0.554123504,102.853125,21.83637167,0,0
122,22.67202805,0.417034487,15.22601076,0.297639044,14.90895953,0.556787156,103.53125,21.95277691,0,0
123,22.7778707,0.461870291,15.38772964,0.276624129,15.02128211,0.569832738,104.209375,22.06969511,0,0
124,22.9719634,0.436509587,15.45277566,0.26300351,15.17602505,0.602979732,104.8875,22.18711815,0,0
125,23.12580418,0.402780053,15.60027507,0.248661844,15.37938693,0.533636717,105.565625,22.30503807,0,0
126,23.2542059,0.438946311,15.77200426,0.239502297,15.56000898,0.500095849,106.24375,22.42344703,0,0
127,23.44899546,0.42856706,15.9391698,0.235599238,15.63279868,0.507737803,106.921875,22.54233731,0,0
128,23.5538201,0.424060451,16.07491251,0.295541539,15.80511416,0.49258388,107.6,22.66170136,0,0
129,23.60379422,0.41415552,16.34913026,0.242567395,15.96470439,0.487849996,108.278125,22.78153171,0,0
130,23.74443284,0.428490654,16.43788894,0.224145991,16.08834356,0.493464664,108.95625,22.90182104,0,0
131,23.88946961,0.410161498,16.6674826,0.362895235,16.2089453,0.448041586,109.634375,23.02256218,0,0
132,23.98527311,0.383015066,16.88953695,0.304816044,16.31234167,0.465235996,110.3125,23.14374803,0,0
133,24.16326264,0.365510785,17.0448733,0.303487146,16.43889024,0.469865408,110.990625,23.26537166,0,0
134,24.3489761,0.322399968,17.21963707,0.336321221,16.60383098,0.451922417,111.66875,23.38742623,0,0
135,24.45481068,0.323247327,17.32982656,0.317019081,16.65578394,0.436720154,112.346875,23.50990504,0,0
136,24.53536956,0.32508975,17.61091228,0.458034508,16.75384005,0.426302242,113.025,23.63280147,0,0
137,24.73151382,0.327599835,17.76864734,0.429469897,16.88855188,0.44142948,113.703125,23.75610907,0,0
138,24.85425054,0.311759474,17.96406889,0.486139581,17.05793339,0.441453767,114.38125,23.87982145,0,0
139,24.98897862,0.334847885,18.07055414,0.471077758,17.2809625,0.447734347,115.059375,24.00393235,0,0
140,25.06610443,0.348755772,18.15490812,0.461935608,17.33992223,0.458208456,115.7375,24.12843564,0,0
141,25.21055779,0.408957048,18.21221798,0.435656239,17.39046513,0.449721025,116.415625,24.25332525,0,0
142,25.37108897,0.451830594,18.34110044,0.459412124,17.55874205,0.41779026,117.09375,24.37859527,0,0
143,25.56101467,0.447367247,18.46947014,0.493302024,17.76578027,0.422096268,117.771875,24.50423984,0,0
144,25.62279725,0.465467379,18.58593876,0.481418492,17.93372836,0.44222989,118.45,24.63025325,0,0
145,25.7611562,0.486563908,18.83036763,0.478655058,18.07091269,0.458224339,119.128125,24.75662985,0,0
146,25.92578207,0.483607633,18.99139119,0.460536474,18.17568193,0.452915858,119.80625,24.88336412,0,0
147,26.02440368,0.485881995,19.08798597,0.460246065,18.32534148,0.507080226,120.484375,25.01045062,0,0
148,26.15416261,0.441655956,19.17670949,0.427621235,18.47752433,0.503962372,121.1625,25.137884,0,0
149,26.26244517,0.448980054,19.36175417,0.426869862,18.60286804,0.428070622,121.840625,25.26565901,0,0
150,26.40889553,0.455717538,19.44798401,0.390654569,18.64199012,0.452620933,122.51875,25.39377051,0,0
151,26.671599,0.409199843,19.55043966,0.414511296,18.79437338,0.444025661,123.196875,25.52221342,0,0
152,26.72232716,0.409414642,19.65695605,0.432951301,18.9585299,0.46588167,123.875,25.65098276,0,0
153,26.86534275,0.371335447,19.80438116,0.452140366,19.07689276,0.490653382,124.553125,25.78007365,0,0
154,26.94893589,0.357387658,19.91528558,0.476578155,19.17672319,0.491237669,125.23125,25.90948127,0,0
155,27.12722932,0.336421041,19.96582286,0.473183372,19.25560422,0.494486542,125.909375,26.0392009,0,0
156,27.27336766,0.331477397,20.11890475,0.468177177,19.3495563,0.45926178,126.5875,26.16922791,0,0
157,27.34952737,0.348417836,20.27410335,0.484696913,19.44879784,0.479111184,127.153125,26.17930479,0,0
158,27.56988176,0.366932715,20.38812391,0.438639348,19.71123117,0.539868648,127.71875,26.18943617,0,0
159,27.67428952,0.35260423,20.49604848,0.488587439,19.86160287,0.487574842,128.284375,26.19962198,0,0
160,27.80167954,0.39794738,20.73200007,0.511524345,20.01992629,0.48446326,128.85,26.20986217,0,0
161,27.89742317,0.388140883,20.86460947,0.5097229,20.1073583,0.526565521,129.415625,26.22015667,0,0
162,28.09522452,0.391134071,20.98391897,0.498889277,20.27957311,0.481436545,129.98125,26.23050541,0,0
163,28.24133769,0.342961105,21.07466376,0.485917938,20.42447078,0.491417754,130.546875,26.24090833,0,0
164,28.45529686,0.357483107,21.17282795,0.493360766,20.48120223,0.451926113,131.1125,26.25136537,0,0
165,28.59823377,0.383216919,21.35399561,0.508290295,20.60061189,0.475578208,131.678125,26.26187647,0,0
166,28.75631472,0.452117654,21.49076242,0.481047263,20.78602448,0.485117779,132.24375,26.27244155,0,0
167,28.91544135,0.497376556,21.64088843,0.525043229,20.88574361,0.500180164,132.809375,26.28306055,0,0
168,29.00793849,0.487180579,21.78997549,0.562523542,21.12664616,0.445649433,133.375,26.29373341,0,0
169,29.12177213,0.523024086,21.97533345,0.587870659,21.26659806,0.430933005,133.940625,26.30446006,0,0
170,29.23276246,0.488294911,22.10785162,0.534143018,21.37510117,0.432578177,134.50625,26.31524044,0,0
171,29.34801978,0.484749072,22.19279712,0.553564638,21.46490549,0.413924454,135.071875,26.32607448,0,0
172,29.52475053,0.490621073,22.27946031,0.566955071,21.56094918,0.472695142,135.6375,26.3369621,0,0
173,29.58058284,0.501854467,22.5398059,0.606126878,21.77357499,0.44548955,136.203125,26.34790326,0,0
174,29.71702239,0.503602045,22.64866439,0.606827679,21.89135128,0.43072353,136.76875,26.35889788,0,0
175,29.83607513,0.474150355,22.78931837,0.524851043,21.97304647,0.424347667,137.334375,26.36994589,0,0
176,30.00156262,0.487813947,22.83667896,0.519706709,22.03859846,0.398482837,137.9,26.38104723,0,0
177,30.14119147,0.50652072,23.00166298,0.547173583,22.22200373,0.382078611,138.465625,26.39220182,0,0
178,30.29874767,0.434072063,23.15255327,0.611878933,22.37181089,0.425793257,139.03125,26.40340961,0,0
179,30.34515512,0.449119736,23.27929213,0.578646879,22.62901593,0.452312453,139.596875,26.41467052,0,0
180,30.5204008,0.423913049,23.60052481,0.655392823,22.71091386,0.428528654,140.1625,26.42598449,0,0
181,30.63344359,0.399674646,23.62310982,0.632666103,22.86230539,0.430955353,140.728125,26.43735145,0,0
182,30.75758729,0.433573768,23.75836209,0.640267972,22.92114387,0.460063017,141.29375,26.44877132,0,0
183,30.82496258,0.393328693,23.8545828,0.649225419,23.03248792,0.472047113,141.859375,26.46024405,0,0
184,30.95665632,0.349231632,24.04130877,0.672173127,23.21204394,0.464733048,142.425,26.47176955,0,0
185,31.14445643,0.346858559,24.26546939,0.698250059,23.34305838,0.452788903,142.990625,26.48334778,0,0
186,31.43485583,0.397918412,24.35899035,0.67376819,23.5498593,0.512841447,143.55625,26.49497864,0,0
187,31.59991264,0.418094665,24.43994955,0.658709779,23.62515934,0.518730273,144.121875,26.50666208,0,0
188,31.73833544,0.447400855,24.58769428,0.707776044,23.70223894,0.523015898,144.6875,26.51839803,0,0
189,31.90315397,0.471097769,24.63110858,0.69831979,23.7835182,0.517613554,145.253125,26.53018641,0,0
190,32.0697134,0.488496479,24.78708386,0.706064666,23.85488854,0.524432247,145.81875,26.54202716,0,0
191,32.35587329,0.409910121,24.92272824,0.705166326,24.04112612,0.408706443,146.384375,26.5539202,0,0
192,32.4349402,0.367355934,25.02821626,0.687150362,24.22441094,0.369183468,146.95,26.56586547,0,0
193,32.49513602,0.375696403,25.09079035,0.693733253,24.3384262,0.397202133,147.515625,26.5778629,0,0
194,32.63757424,0.383644266,25.2712248,0.728143396,24.57202109,0.443814034,148.08125,26.58991241,0,0
195,32.74025437,0.367212075,25.4245969,0.731989542,24.77997003,0.375975015,148.646875,26.60201393,0,0
196,32.85221992,0.349999254,25.56657644,0.704928423,24.90897677,0.408662935,149.2125,26.6141674,0,0
197,32.96635754,0.342563409,25.7257946,0.808636679,25.11335347,0.422112761,149.778125,26.62637274,0,0
198,33.06648605,0.333037018,25.90177261,0.803247532,25.29774719,0.375804854,150.34375,26.63862987,0,0
199,33.21526435,0.289714365,26.08651434,0.797139682,25.43372009,0.35374924,150.909375,26.65093874,0,0
200,33.44916113,0.241646908,26.18088147,0.82603848,25.57154699,0.281406793,151.475,26.66329927,0,0
201,33.54596728,0.258358349,26.29194575,0.840147925,25.65545926,0.319130418,152.040625,26.67571138,0,0
202,33.66134442,0.222734898,26.41231676,0.875702589,25.801662,0.306640771,152.60625,26.688175,0,0
203,33.94209069,0.263372436,26.56537856,0.863597817,25.92150866,0.311865822,153.171875,26.70069007,0,0
204,34.07775852,0.258145085,26.70856362,0.89085834,26.02677187,0.286586349,153.7375,26.7132565,0,0
205,34.20521893,0.366642088,26.79458819,0.927385477,26.14728001,0.272770062,154.303125,26.72587423,0,0
206,34.29970998,0.398524398,26.92040855,0.912390914,26.29992131,0.216103307,154.86875,26.73854319,0,0
207,34.44354822,0.405003527,27.10795915,0.96235239,26.43940582,0.217334493,155.434375,26.7512633,0,0
208,34.82634474,0.447587733,27.28620129,0.987421073,26.54483052,0.228195595,156,26.76403448,0,0
209,34.95798504,0.433499989,27.49780413,0.981618317,26.63059365,0.257724832,156.528125,26.76380925,0,0
210,35.17742176,0.560216151,27.58899087,1.002638847,26.68821816,0.282510371,157.05625,26.76363952,0,0
211,35.2889206,0.603364932,27.66176296,1.002943325,26.84645691,0.26004099,157.584375,26.76352529,0,0
212,35.41699287,0.645001043,27.83820339,0.955663235,26.9287447,0.233184595,158.1125,26.76346656,0,0
213,35.60473698,0.647891184,27.91044355,0.992092079,27.03334283,0.226017634,158.640625,26.76346334,0,0
214,35.82508863,0.599765353,28.01908539,1.004642649,27.16214596,0.225042137,159.16875,26.76351562,0,0
215,36.03038444,0.585614533,28.14744758,1.024371656,27.28476394,0.263275852,159.696875,26.7636234,0,0
216,36.19485126,0.583644784,28.31583819,1.001245224,27.38101371,0.246341137,160.225,26.76378669,0,0
217,36.25015459,0.568536377,28.46362565,0.977771979,27.56443329,0.300619225,160.753125,26.76400547,0,0
218,36.34513045,0.605286322,28.79378652,0.834531555,27.64766673,0.330228459,161.28125,26.76427976,0,0
219,36.51300671,0.576106642,28.9926091,0.830734369,27.84832009,0.334224121,161.809375,26.76460954,0,0
220,36.62145486,0.583488475,29.05290395,0.857019638,28.04597622,0.380242335,162.3375,26.76499482,0,0
221,36.75613574,0.554074788,29.20857108,0.912699342,28.13955468,0.32666369,162.865625,26.7654356,0,0
222,36.86605221,0.501369261,29.3376551,0.875685845,28.27153933,0.359728068,163.39375,26.76593186,0,0
223,37.00465052,0.582581673,29.42827019,0.900330797,28.48041917,0.379714593,163.921875,26.76648362,0,0
224,37.07007508,0.57808919,29.55634922,0.866886482,28.58255932,0.436074655,164.45,26.76709085,0,0
225,37.1882991,0.571585823,29.62380716,0.880343558,28.64656019,0.440901139,164.978125,26.76775357,0,0
226,37.25136587,0.56860065,29.93931313,0.707592915,28.72540413,0.378673168,165.50625,26.76847177,0,0
227,37.39721982,0.576685791,30.14662351,0.579580201,28.87087569,0.350312917,166.034375,26.76924543,0,0
228,37.46166151,0.563782057,30.42454813,0.459426072,29.04215808,0.361314614,166.5625,26.77007457,0,0
229,37.6056588,0.554526151,30.67737169,0.384923517,29.30230013,0.392955823,167.090625,26.77095916,0,0
230,37.75106905,0.596211528,30.87128316,0.436215147,29.60068344,0.393083744,167.61875,26.77189922,0,0
231,37.92889349,0.626310487,31.0335575,0.37682702,29.70115479,0.410293375,168.146875,26.77289472,0,0
232,38.07851589,0.67105356,31.13263664,0.398675055,29.95317262,0.339931319,168.675,26.77394567,0,0
233,38.23929775,0.635126113,31.32775444,0.399877622,30.25205918,0.258585792,169.203125,26.77505205,0,0
234,38.41706797,0.545227187,31.42752449,0.37496939,30.47188947,0.163837142,169.73125,26.77621387,0,0
235,38.50156711,0.539265416,31.51724914,0.409653674,30.81507204,0.139533539,170.259375,26.77743111,0,0
236,38.71614174,0.513509927,31.65969299,0.421045494,31.13766744,0.263246934,170.7875,26.77870377,0,0
237,38.86809829,0.516351775,31.95011857,0.531107075,31.24163694,0.271859582,171.315625,26.78003184,0,0
238,38.99300126,0.578224819,32.0795203,0.578376259,31.42242966,0.191812321,171.84375,26.7814153,0,0
239,39.20656205,0.613361793,32.19636062,0.61821621,31.50171212,0.228457941,172.371875,26.78285416,0,0
240,39.33891585,0.55502084,32.386,0.686864599,31.66383936,0.239053526,172.9,26.7843484,0,0
241,39.55782409,0.490699196,32.52043496,0.63074767,31.73213683,0.25310684,173.428125,26.78589802,0,0
242,39.61587275,0.546529584,32.59459115,0.612659944,31.87485005,0.357729755,173.95625,26.787503,0,0
243,39.76234482,0.523468118,32.90550437,0.625670467,32.04430348,0.386313771,174.484375,26.78916333,0,0
244,39.86313958,0.508387025,33.07792016,0.612948701,32.10528333,0.390369805,175.0125,26.79087901,0,0
245,39.94655262,0.467284433,33.27260381,0.637215053,32.21569372,0.343037142,175.540625,26.79265002,0,0
246,40.00356577,0.437190906,33.52901937,0.703357863,32.40577462,0.315781624,176.06875,26.79447635,0,0
247,40.1839578,0.541139198,33.64171413,0.669030113,32.73026812,0.271492803,176.596875,26.79635799,0,0
248,40.32152511,0.557063568,33.7324898,0.69816932,32.9758744,0.245995782,177.125,26.79829493,0,0
249,40.50111352,0.504477252,33.96836223,0.667394622,33.0345444,0.231644187,177.653125,26.80028716,0,0
250,40.7569028,0.508381401,34.11769471,0.622115925,33.05500529,0.210639258,178.18125,26.80233466,0,0
251,41.03721931,0.503518445,34.26286722,0.546324736,33.17550937,0.24575835,178.709375,26.80443742,0,0
252,41.38564266,0.65714825,34.38261825,0.476192532,33.34461733,0.242336518,179.2375,26.80659544,0,0
253,41.69463425,0.729682772,34.53221191,0.425094231,33.51496496,0.260329041,179.765625,26.80880869,0,0
254,42.04316261,0.721845756,34.7619169,0.416398618,33.95311675,0.329004291,180.29375,26.81107716,0,0
255,42.22009757,0.666060154,34.96750888,0.367328108,34.2828525,0.362095238,180.821875,26.81340084,0,0
256,42.33744529,0.708699081,35.1036911,0.329173667,34.63084069,0.426242732,181.35,26.81577971,0,0
257,42.45688516,0.733435452,35.30685962,0.364450472,34.83586894,0.472119257,181.878125,26.81821377,0,0
258,42.59773116,0.686122579,35.41746209,0.35045644,34.99157648,0.531686843,182.40625,26.82070298,0,0
259,42.82638011,0.665933779,35.55810914,0.29397948,35.21873806,0.551024394,182.934375,26.82324735,0,0
260,42.92608852,0.64790383,35.7621398,0.282883821,35.45010297,0.59674621,183.4625,26.82584685,0,0
261,43.00884257,0.682959235,36.02008131,0.26004957,35.66273599,0.655657213,183.990625,26.84965296,0,0
262,43.16827733,0.755943813,36.20047625,0.291799059,35.92642902,0.713942565,184.51875,26.8734981,0,0
263,43.2722128,0.760044443,36.36881532,0.262413103,36.11809436,0.781109423,185.046875,26.89738217,0,0
264,43.45170315,0.770820851,36.40843034,0.236211039,36.519007,0.647676118,185.575,26.92130507,0,0
265,43.58463182,0.769957354,36.57258986,0.264502879,36.85168864,0.613245506,186.103125,26.94526669,0,0
266,43.63281012,0.746987903,36.64954919,0.290684469,37.19490181,0.496701569,186.63125,26.96926693,0,0
267,43.77251502,0.752641503,36.78361193,0.334469163,37.58275807,0.378584141,187.159375,26.99330568,0,0
268,44.02798231,0.78525498,36.90910922,0.331200147,37.9641038,0.318377893,187.6875,27.01738284,0,0
269,44.11957236,0.766989679,37.13469183,0.434939914,38.30536939,0.188941104,188.215625,27.04149832,0,0
270,44.42552213,0.712416972,37.44627486,0.49802511,38.46246684,0.115591209,188.74375,27.065652,0,0
271,44.59928603,0.694084978,37.75738848,0.597290538,38.56094189,0.072165794,189.271875,27.08984379,0,0
272,44.90698784,0.754026072,38.2189455,0.546743651,38.74232445,0.083465728,189.8,27.11407358,0,0
273,45.18246315,0.858986863,38.74080261,0.583966712,38.88758477,0.107748655,190.328125,27.13834127,0,0
274,45.57774406,0.918879711,39.2234867,0.65945252,39.06020877,0.161204641,190.85625,27.16264677,0,0
275,45.91654901,1.045596312,39.45691963,0.702580339,39.26423757,0.235303159,191.384375,27.18698996,0,0
276,46.12218949,1.117029237,39.63954888,0.741444238,39.50968679,0.265721604,191.9125,27.21137075,0,0
277,46.38413818,1.120625938,39.79628725,0.745646305,39.70419859,0.237079967,192.440625,27.23578903,0,0
278,46.57959153,1.233142747,40.01622598,0.775535336,39.78842131,0.243318001,192.96875,27.26024471,0,0
279,46.95542993,1.276580487,40.22087015,0.788872985,39.95818674,0.261137232,193.496875,27.28473769,0,0
280,47.25223855,1.26232954,40.36285753,0.745533887,40.05806349,0.233390527,194.025,27.30926786,0,0
281,47.45045364,1.239315926,40.49132189,0.716460191,40.13480681,0.223628233,194.553125,27.33383513,0,0
282,47.6957526,1.271889781,40.75415304,0.716257195,40.23128707,0.293929216,195.08125,27.35843939,0,0
283,48.01929472,1.207267647,40.87263115,0.682942669,40.35131461,0.327251243,195.609375,27.38308054,0,0
284,48.32680615,1.168874531,41.08758689,0.6703008,40.52545144,0.282409968,196.1375,27.40775849,0,0
285,48.64781827,1.089681959,41.21035044,0.593317411,40.65298536,0.27132192,196.665625,27.43247314,0,0
286,49.03607485,0.99905715,41.44564694,0.558973576,40.78468484,0.321275554,197.19375,27.45722439,0,0
287,49.41314277,0.918440243,41.59652351,0.538075846,40.93198139,0.38941543,197.721875,27.48201213,0,0
288,49.67542028,0.887049177,41.85097049,0.544873232,41.12955083,0.330196445,198.25,27.50683627,0,0
289,49.90127754,0.753197858,41.98255828,0.532986904,41.36835802,0.304133068,198.778125,27.53169671,0,0
290,50.15396998,0.575071061,42.17385132,0.559483923,41.5159719,0.25920572,199.30625,27.55659336,0,0
291,50.43112563,0.407138674,42.38349753,0.535812118,41.68243148,0.254687349,199.834375,27.58152611,0,0
292,50.52939022,0.398787067,42.52130622,0.543182422,41.89692383,0.259684395,200.3625,27.60649487,0,0
293,50.74382278,0.365171225,42.71942915,0.552787525,42.09171182,0.269436077,200.890625,27.63149954,0,0
294,50.99919642,0.339911641,42.90037835,0.565082135,42.28651495,0.280927368,201.41875,27.65654002,0,0
295,51.18653701,0.280781467,43.00085899,0.573080226,42.47221886,0.297604397,201.946875,27.68161621,0,0
296,51.35086489,0.267075034,43.09186005,0.5754183,42.67014822,0.309940117,202.475,27.70672802,0,0
297,51.5208536,0.118861017,43.24320324,0.562166779,42.90532114,0.358713323,203.003125,27.73187536,0,0
298,51.57050308,0.125667036,43.31745841,0.563914606,43.1081551,0.330187838,203.53125,27.75705811,0,0
299,51.70288114,0.115752269,43.52161664,0.613658291,43.31969904,0.342660714,204.059375,27.7822762,0,0
300,51.97330852,0.208730699,43.6989194,0.590117854,43.52752112,0.356176385,204.5875,27.80752952,0,0
301,52.04766765,0.20938321,43.79302513,0.655563222,43.7751277,0.361565602,205.115625,27.83281797,0,0
302,52.29877868,0.215166589,43.95525758,0.717559437,43.91889492,0.337838431,205.64375,27.85814147,0,0
303,52.39662449,0.144413957,44.11211266,0.784139731,44.04220137,0.418119437,206.171875,27.88349991,0,0
304,52.49627776,0.153448095,44.27646419,0.852936893,44.19462522,0.39122878,206.7,27.9088932,0,0
305,52.70846722,0.191834145,44.59433089,0.854839139,44.405685,0.435113186,207.228125,27.93432124,0,0
306,52.89640589,0.260047263,44.81424762,0.90122857,44.59523801,0.460141816,207.75625,27.95978394,0,0
307,53.10423087,0.252634861,44.99196525,0.960360886,44.79476344,0.466141757,208.284375,27.98528121,0,0
308,53.34443037,0.278449708,45.18448581,1.019731297,45.00327528,0.478212363,208.8125,28.01081295,0,0
309,53.5751522,0.324699288,45.40782314,1.02111209,45.24632928,0.49201016,209.340625,28.03637907,0,0
310,53.79956749,0.373595837,45.61717747,1.071939989,45.38238312,0.58157532,209.86875,28.06197947,0,0
311,54.01972052,0.407907263,45.85866048,1.115899157,45.5276406,0.636954298,210.396875,28.08761406,0,0
312,54.18254379,0.489222842,46.05003279,1.180754795,45.58665432,0.634079464,210.925,28.11328274,0,0
313,54.44206076,0.491957327,46.2578071,1.245206087,45.73803381,0.605064878,211.465625,28.12537054,0,0
314,54.62908311,0.544604711,46.45997343,1.280026735,45.87791285,0.512228574,212.00625,28.13752568,0,0
315,54.83639839,0.599376704,46.64846037,1.393891634,46.06352663,0.558012276,212.546875,28.14974808,0,0
316,55.06680049,0.6187752,46.78355303,1.388455318,46.12119397,0.599583319,213.0875,28.16203765,0,0
317,55.32438851,0.647296073,46.89564096,1.325951087,46.18315476,0.598108946,213.628125,28.1743943,0,0
318,55.52404973,0.665507255,47.07728146,1.289194691,46.2916719,0.569159593,214.16875,28.18681794,0,0
319,55.73192507,0.643661963,47.23208788,1.275949132,46.38717927,0.562595626,214.709375,28.19930849,0,0
320,55.91096289,0.589304299,47.41646496,1.198748509,46.44031617,0.543617083,215.25,28.21186585,0,0
321,56.09389031,0.555639274,47.50142583,1.152414164,46.63109197,0.536510413,215.790625,28.22448995,0,0
322,56.30448417,0.500930424,47.53336251,1.105034764,46.72293336,0.548328455,216.33125,28.23718067,0,0
323,56.47301225,0.467200695,47.65719892,1.060843243,46.82439553,0.613903598,216.871875,28.24993795,0,0
324,56.63039325,0.445929608,47.74451822,1.026355591,46.87930842,0.712848561,217.4125,28.26276168,0,0
325,56.7870273,0.425772236,47.87854682,0.989445942,46.98512164,0.693001421,217.953125,28.27565178,0,0
326,57.00392913,0.403623517,48.02853143,0.99118965,47.04125096,0.656860103,218.49375,28.28860816,0,0
327,57.16353577,0.308610313,48.07560804,0.93792807,47.19920219,0.635761276,219.034375,28.30163072,0,0
328,57.40457295,0.27702776,48.18981703,0.912236452,47.3411382,0.624544372,219.575,28.31471938,0,0
329,57.57827642,0.262336569,48.31854899,0.915040213,47.48084699,0.580092074,220.115625,28.32787403,0,0
330,57.8042091,0.296117408,48.44394573,0.940800902,47.63451362,0.51609205,220.65625,28.3410946,0,0
331,58.03598622,0.319821625,48.59809149,0.929266491,47.80543884,0.511403014,221.196875,28.35438099,0,0
332,58.21409552,0.308262982,48.80205324,0.82115065,47.96746539,0.495028477,221.7375,28.3677331,0,0
333,58.28748398,0.275205051,48.91738099,0.789289442,48.14695708,0.485330609,222.278125,28.38115085,0,0
334,58.4019602,0.265323523,49.09986789,0.786971678,48.31507984,0.444276202,222.81875,28.39463413,0,0
335,58.55987604,0.262808374,49.17343046,0.802554651,48.40664692,0.3958407,223.359375,28.40818286,0,0
336,58.62048712,0.267627263,49.28801877,0.809647228,48.63122173,0.400263177,223.9,28.42179695,0,0
337,58.78863299,0.283442982,49.46567393,0.767752893,48.83843161,0.433357888,224.440625,28.43547629,0,0
338,58.94481096,0.287044942,49.60958767,0.753094097,49.04832008,0.471535224,224.98125,28.4492208,0,0
339,59.05641897,0.31550386,49.63322496,0.752821024,49.32146519,0.473354808,225.521875,28.46303038,0,0
340,59.26342538,0.351380454,49.75311473,0.767823117,49.55990351,0.490571124,226.0625,28.47690493,0,0
341,59.37032567,0.420432699,49.74524213,0.773807368,49.70647352,0.502561791,226.603125,28.49084437,0,0
342,59.50146463,0.43760169,49.89938309,0.876421391,49.84587604,0.512141828,227.14375,28.50484859,0,0
343,59.67833096,0.42725969,50.00281783,0.98854749,49.9259907,0.541499755,227.684375,28.5189175,0,0
344,59.7899572,0.461155922,50.19339944,1.026318197,50.06018021,0.57574893,228.225,28.53305101,0,0
345,59.9590388,0.487301085,50.27616979,1.044162052,50.15884281,0.574945523,228.765625,28.54724902,0,0
346,60.09574323,0.485258285,50.39129263,1.110382635,50.2140275,0.631526933,229.30625,28.56151143,0,0
347,60.24856563,0.516702386,50.53639255,1.151517102,50.31849602,0.641044801,229.846875,28.57583814,0,0
348,60.39146962,0.54529409,50.64682607,1.169849408,50.45384144,0.631705363,230.3875,28.59022906,0,0
349,60.57562402,0.565129197,50.78326927,1.222859599,50.62453548,0.62902038,230.928125,28.6046841,0,0
350,60.71399311,0.595135746,50.96061097,1.254575645,50.68466244,0.593801663,231.46875,28.61920315,0,0
351,60.9479705,0.57723306,51.06806304,1.277555019,50.79841598,0.599474142,232.009375,28.63378612,0,0
352,61.15027541,0.569724243,51.20538731,1.305321019,50.90452977,0.56599668,232.55,28.64843291,0,0
353,61.36641418,0.564296011,51.36019992,1.358406139,50.9740441,0.560782935,233.090625,28.66314343,0,0
354,61.57947154,0.56799729,51.57789556,1.301943785,50.98299466,0.571094716,233.63125,28.67791756,0,0
355,61.79813853,0.559181676,51.65294693,1.291610126,51.03321378,0.594299749,234.171875,28.69275523,0,0
356,61.88366083,0.524026486,51.77965124,1.263939306,51.00527804,0.60609928,234.7125,28.70765632,0,0
357,62.07235597,0.502186652,51.92447369,1.225959212,51.07882571,0.565255242,235.253125,28.72262074,0,0
358,62.22005456,0.463972527,52.01923758,1.208211688,51.16346612,0.589825991,235.79375,28.73764839,0,0
359,62.46114779,0.416377667,52.05926472,1.240187646,51.27089593,0.533912499,236.334375,28.75273917,0,0
360,62.6483113,0.386311204,52.13005123,1.229995742,51.34933102,0.548722684,236.875,28.76789298,0,0
361,62.77092032,0.464463623,52.2072668,1.200533539,51.35720571,0.553335294,237.415625,28.78310973,0,0
362,62.83654282,0.433285318,52.39095452,1.153888331,51.4155499,0.513896174,237.95625,28.79838931,0,0
363,63.00463426,0.391337585,52.45438376,1.122138118,51.49472138,0.525244247,238.496875,28.81373161,0,0
364,63.1611828,0.448029922,52.58329018,1.112699429,51.48284045,0.537653319,239.0375,28.82913656,0,0
365,63.23457014,0.455585267,52.6595222,1.071195403,51.56834852,0.575594304,239.53125,28.8335595,0,0
366,63.31859991,0.480796823,52.78275984,1.062396378,51.67678985,0.605348167,240.025,28.83813062,0,0
367,63.46380787,0.51189398,52.89340881,0.995330133,51.82069235,0.56609318,240.51875,28.84284984,0,0
368,63.51437443,0.511322349,53.02029694,0.934724939,51.98360738,0.559419493,241.0125,28.84771709,0,0
369,63.61653773,0.53153441,53.12995996,0.852170932,52.1241456,0.512146028,241.50625,28.85273229,0,0
370,63.75732111,0.530178613,53.23796895,0.82365961,52.27532859,0.449318043,242,28.85789537,0,0
371,63.91225279,0.541386688,53.42175991,0.82211431,52.44620669,0.36858295,242.49375,28.86320624,0,0
372,64.02109504,0.483868701,53.54068384,0.795830761,52.65398632,0.297012878,242.9875,28.86866483,0,0
373,64.08282167,0.473499677,53.6453083,0.820647789,52.7910152,0.236425021,243.48125,28.87427105,0,0
374,64.29334428,0.546676229,53.73758841,0.845728013,53.04176515,0.189244848,243.975,28.88002482,0,0
375,64.30792827,0.559208861,53.83290136,0.810130013,53.29287298,0.211072172,244.46875,28.88592604,0,0
376,64.45755329,0.65426198,53.90091429,0.830805441,53.5424869,0.193989262,244.9625,28.89197463,0,0
377,64.52609653,0.683339355,53.90031424,0.840528063,53.81034388,0.193448786,245.45625,28.89817049,0,0
378,64.66991274,0.662768769,53.88723349,0.847884709,54.03451419,0.161413311,245.95,28.90451354,0,0
379,64.89982474,0.681224273,53.87414916,0.861159409,54.17603073,0.109325469,246.44375,28.91100366,0,0
380,65.21291101,0.630325474,53.98478524,0.91856475,54.33203056,0.10022123,246.9375,28.91764077,0,0
381,65.4830337,0.617246349,54.08192476,0.883840503,54.43202043,0.159680073,247.43125,28.92442477,0,0
382,65.57925239,0.585450493,54.18287225,0.844970914,54.53467587,0.195750011,247.925,28.93135554,0,0
383,65.68704141,0.567604653,54.36763893,0.899368559,54.65361274,0.217219361,248.41875,28.93843299,0,0
384,65.83963422,0.510251575,54.47858519,0.962902355,54.71978766,0.30113744,248.9125,28.945657,0,0
385,66.08681417,0.496940517,54.64713622,0.971970255,54.8516018,0.314028651,249.40625,28.95302747,0,0
386,66.25988974,0.508972052,54.85291346,0.965645372,54.98313917,0.315205059,249.9,28.96054428,0,0
387,66.44082464,0.555467763,55.04069984,0.985961193,55.10625341,0.353917867,250.39375,28.96820732,0,0
388,66.65806656,0.576540098,55.17406575,1.003898186,55.16574202,0.33782319,250.8875,28.97601648,0,0
389,66.92072603,0.590119179,55.27477298,1.05607887,55.30487114,0.394517635,251.38125,28.98397164,0,0
390,67.04906299,0.567279035,55.38363924,1.076700701,55.34565736,0.382232969,251.875,28.99207267,0,0
391,67.19266585,0.576433631,55.56818105,1.120004927,55.42425704,0.370080642,252.36875,29.00031946,0,0
392,67.33947237,0.530358472,55.73699571,1.134810901,55.54948624,0.486975621,252.8625,29.00871187,0,0
393,67.52190896,0.484654364,55.88358896,1.189903886,55.62430776,0.486152577,253.35625,29.01724979,0,0
394,67.55060807,0.470237543,56.04938161,1.20384371,55.69346102,0.521332589,253.85,29.02593309,0,0
395,67.71491202,0.464327624,56.18761004,1.24188255,55.70352142,0.50943975,254.34375,29.03476163,0,0
396,67.79678466,0.402529914,56.31771265,1.276667128,55.78547637,0.54481534,254.8375,29.04373528,0,0
397,67.8365648,0.359154802,56.43941244,1.325134762,55.84515771,0.574047968,255.33125,29.05285391,0,0
398,68.00174448,0.365819187,56.48364489,1.295926746,55.85195855,0.592655688,255.825,29.06211738,0,0
399,68.07693137,0.333022345,56.58507994,1.186347694,55.97286409,0.564508842,256.31875,29.07152555,0,0
400,68.26472712,0.40994513,56.80176018,1.073519769,56.10033456,0.605238319,256.8125,29.08107829,0,0
401,68.40302024,0.354699856,56.97770376,1.029026368,56.12194307,0.626170713,257.30625,29.09077545,0,0
402,68.45806768,0.316040855,57.08294417,0.962254304,56.16875246,0.596053865,257.8,29.10061688,0,0
403,68.54419658,0.297042306,57.19823312,0.870866817,56.22428314,0.608767913,258.29375,29.11060244,0,0
404,68.62824622,0.267445957,57.34270577,0.812496816,56.29110021,0.552314211,258.7875,29.12073198,0,0
405,68.70035257,0.221010386,57.46030975,0.747296258,56.43576819,0.510226699,259.28125,29.13100536,0,0
406,68.86746327,0.225508912,57.584382,0.698939715,56.52377527,0.470536152,259.775,29.14142241,0,0
407,69.0091579,0.288881482,57.66668758,0.639303886,56.57963069,0.468852645,260.26875,29.15198299,0,0
408,69.03912192,0.290676754,57.83723653,0.547660548,56.78763725,0.478022626,260.7625,29.16268693,0,0
409,69.110865,0.227081204,58.06018771,0.521365793,56.92010223,0.438856403,261.25625,29.17353409,0,0
410,69.23642448,0.183296391,58.18987476,0.497440281,57.12742377,0.359405476,261.75,29.1845243,0,0
411,69.38126055,0.17459019,58.39642901,0.439984358,57.35724923,0.321213165,262.24375,29.19565739,0,0
412,69.43282023,0.206303845,58.47012235,0.438329273,57.62650391,0.286627578,262.7375,29.20693322,0,0
413,69.43563482,0.195763103,58.61128316,0.380504744,57.81404148,0.283750989,263.23125,29.2183516,0,0
414,69.44811854,0.182619895,58.7104776,0.47276505,57.99451595,0.303433861,263.725,29.22991238,0,0
415,69.49253242,0.149839867,58.69065606,0.465830361,58.145842,0.323839734,264.21875,29.24161538,0,0
416,69.62282807,0.130367785,58.77224858,0.458931511,58.34858208,0.352391103,264.7125,29.25346044,0,0
417,69.63979796,0.14616703,58.86627401,0.464866505,58.55907908,0.394793783,265.18125,29.24015808,0,0
418,69.74342564,0.196381089,58.95476136,0.517731825,58.801447,0.40211217,265.65,29.22690684,0,0
419,69.9333842,0.248676614,59.11969409,0.497708851,58.90568751,0.36947398,266.11875,29.21370678,0,0
420,70.04010649,0.309388642,59.16642807,0.529375502,59.03381936,0.349707114,266.5875,29.20055799,0,0
421,70.17028464,0.386577219,59.24808742,0.497258927,59.15025609,0.331481744,267.05625,29.18746052,0,0
422,70.33919458,0.455624757,59.24837267,0.521284688,59.26167815,0.305622588,267.525,29.17441445,0,0
423,70.56011086,0.474372985,59.37118982,0.572941761,59.37026427,0.35841713,267.99375,29.16141984,0,0
424,70.83648478,0.474190909,59.48942911,0.567695943,59.50662607,0.363165,268.4625,29.14847677,0,0
425,71.02788165,0.556741513,59.5883918,0.589119254,59.61822182,0.408675194,268.93125,29.1355853,0,0
426,71.17651138,0.619892417,59.69532502,0.604616498,59.7362157,0.456538833,269.4,29.1227455,0,0
427,71.45818202,0.652670824,59.80220108,0.657960482,59.87986297,0.482062991,269.86875,29.10995744,0,0
428,71.58020535,0.704898092,60.02097541,0.677861418,59.88492872,0.506462704,270.3375,29.09722119,0,0
429,71.74358701,0.714159257,60.18080724,0.74873757,59.95753431,0.481738143,270.80625,29.08453682,0,0
430,71.90744956,0.765812705,60.3768986,0.759810132,60.02152061,0.410042326,271.275,29.07190439,0,0
431,71.98394495,0.795699389,60.59629554,0.781066298,60.08574542,0.447518184,271.74375,29.05932398,0,0
432,72.12629628,0.797552487,60.77664447,0.844632417,60.19889928,0.437402663,272.2125,29.04679564,0,0
433,72.34893185,0.794117246,60.93715719,0.901647945,60.20884851,0.45226783,272.68125,29.03431945,0,0
434,72.46034962,0.779470415,61.1746103,0.922584274,60.3081957,0.366516124,273.15,29.02189547,0,0
435,72.62860781,0.764768059,61.23506037,0.943389007,60.37816443,0.363634616,273.61875,29.00952377,0,0
436,72.68528063,0.712130425,61.35627991,0.960203676,60.47082625,0.398573444,274.0875,28.99720443,0,0
437,72.77494668,0.708517922,61.49392131,0.959805245,60.4849676,0.405585138,274.55625,28.98493749,0,0
438,72.87230181,0.652477682,61.54857145,0.949045605,60.50401877,0.431973428,275.025,28.97272304,0,0
439,72.95968283,0.598584353,61.66004753,0.894647941,60.5710538,0.371576648,275.49375,28.96056114,0,0
440,73.04807462,0.578468459,61.80840653,0.933887692,60.6165391,0.370357965,275.9625,28.94845185,0,0
441,73.10251002,0.539693517,61.9831926,0.922938952,60.74686118,0.320618737,276.43125,28.93639524,0,0
442,73.19568921,0.482192523,62.07516118,0.90078326,60.8904157,0.334798653,276.9,28.92439138,0,0
443,73.28630127,0.451078352,62.21860758,0.868220461,60.93551113,0.358345062,277.36875,28.91244033,0,0
444,73.41722218,0.418725071,62.27773518,0.826706942,61.01766047,0.38429598,277.8375,28.90054215,0,0
445,73.5097352,0.394232294,62.41229183,0.792116394,61.15729518,0.373441605,278.30625,28.88869692,0,0
446,73.61900252,0.353181774,62.53500139,0.767592692,61.22828396,0.34778478,278.775,28.8769047,0,0
447,73.76882802,0.357400262,62.64149123,0.730382116,61.4301551,0.379156667,279.24375,28.86516555,0,0
448,73.77570939,0.367269707,62.73861828,0.673189019,61.54660471,0.405261351,279.7125,28.85347953,0,0
449,73.81982758,0.372997213,62.83823531,0.613157188,61.60272642,0.415933412,280.18125,28.84184672,0,0
450,73.96775368,0.28638092,62.90577768,0.569790669,61.7071572,0.459438716,280.65,28.83026718,0,0
451,74.10581066,0.362583421,63.02102299,0.610461595,61.82096525,0.45186063,281.11875,28.81874096,0,0
452,74.13451232,0.347945384,63.06591808,0.560648293,62.00826724,0.451516629,281.5875,28.80726814,0,0
453,74.1861529,0.315425297,63.10354732,0.536127829,62.1220256,0.434277287,282.05625,28.79584878,0,0
454,74.30063314,0.331072711,63.1502024,0.525059494,62.27755839,0.445249396,282.525,28.78448294,0,0
455,74.32861604,0.322493297,63.2389874,0.501896107,62.4788511,0.444612297,282.99375,28.77317069,0,0
456,74.4080178,0.345101553,63.29982634,0.530097376,62.60060556,0.450439135,283.4625,28.76191209,0,0
457,74.47179311,0.323684087,63.31996164,0.508962627,62.81683648,0.436983988,283.93125,28.75070719,0,0
458,74.65551549,0.401385017,63.35765533,0.527506614,63.00962102,0.440137803,284.4,28.73955607,0,0
459,74.78447942,0.472229064,63.3672606,0.504614959,63.16524913,0.456602726,284.86875,28.72845879,0,0
460,74.94465323,0.529853178,63.43593762,0.519647893,63.36813441,0.481380397,285.3375,28.71741541,0,0
461,75.12690891,0.611149416,63.5108241,0.495903734,63.50615669,0.461309854,285.80625,28.70642599,0,0
462,75.33643467,0.597020146,63.58678749,0.442903819,63.64386993,0.473744228,286.275,28.6954906,0,0
463,75.47782156,0.618444606,63.69492854,0.410783073,63.90748336,0.347880119,286.74375,28.68460929,0,0
464,75.64925355,0.595664419,63.88325686,0.43253337,64.07887148,0.394397497,287.2125,28.67378212,0,0
465,75.79834814,0.627662509,64.02344742,0.443648991,64.26211885,0.439105983,287.68125,28.66300917,0,0
466,75.94109046,0.658505131,64.15844201,0.539908492,64.34728622,0.503826621,288.15,28.65229048,0,0
467,76.0580004,0.69784469,64.2726617,0.61314806,64.47261414,0.569494899,288.61875,28.64162613,0,0
468,76.22021424,0.709338703,64.34576815,0.693411756,64.52929072,0.568482834,289.0875,28.63101617,0,0
469,76.34880406,0.762242129,64.46364392,0.77627678,64.53308602,0.563276804,289.5625,28.61226366,0,0
470,76.47591098,0.773302253,64.56976025,0.862105801,64.54718051,0.566309501,290.0375,28.59356018,0,0
471,76.53233962,0.772483096,64.72613727,0.894183814,64.59062635,0.525479807,290.5125,28.57490583,0,0
472,76.76719461,0.815533096,64.92311228,0.932206859,64.64610426,0.560808651,290.9875,28.55630069,0,0
473,76.82601174,0.813795075,65.12334405,1.005665505,64.67287521,0.551294757,291.4625,28.53774486,0,0
474,76.94196103,0.820307016,65.27638739,1.05201044,64.72035122,0.53242313,291.9375,28.51923845,0,0
475,77.08787859,0.890898122,65.50694333,1.103342791,64.74534691,0.501576809,292.4125,28.50078154,0,0
476,77.12574623,0.853627136,65.66362297,1.116715952,64.81246324,0.519796958,292.8875,28.48237424,0,0
477,77.26174093,0.757022634,65.75960007,1.132607375,64.82575641,0.532016061,293.3625,28.46401664,0,0
478,77.32453311,0.673590619,65.88460473,1.12987512,64.84467577,0.553883594,293.8375,28.44570883,0,0
479,77.43977868,0.634555553,65.98818165,1.132349704,64.84839925,0.556025884,294.3125,28.42745091,0,0
480,77.55779859,0.541966196,66.19810435,1.186936144,65.01562864,0.537692821,294.7875,28.40924298,0,0
481,77.7157174,0.495938932,66.40139091,1.169655241,65.08941891,0.493135785,295.2625,28.39108514,0,0
482,77.83083239,0.474126699,66.48420286,1.167412083,65.16914513,0.536612019,295.7375,28.37297747,0,0
483,78.00754611,0.41257344,66.64721689,1.142207795,65.18925635,0.553248907,296.2125,28.35492009,0,0
484,78.21286898,0.420724994,66.77593091,1.111549124,65.22026854,0.560073743,296.6875,28.33691307,0,0
485,78.33421199,0.354080304,66.91120229,1.051545205,65.27081903,0.537541213,297.1625,28.31895652,0,0
486,78.42488549,0.42027914,67.01465024,0.989961563,65.32586206,0.528194807,297.6375,28.30105054,0,0
487,78.60844469,0.44909254,67.07847741,0.955588927,65.41452478,0.568499725,298.1125,28.28319522,0,0
488,78.624715,0.500533462,67.20866301,0.954668076,65.39507669,0.558961016,298.5875,28.26539066,0,0
489,78.76408759,0.489984555,67.30836847,0.918461377,65.53422043,0.584001941,299.0625,28.24763695,0,0
490,78.75219236,0.488080166,67.4055791,0.893595493,65.69845814,0.638486126,299.5375,28.22993418,0,0
491,78.746481,0.468763753,67.49872874,0.833845404,65.83628705,0.574768395,300.0125,28.21228247,0,0
492,78.916868,0.442433447,67.6286955,0.797329978,65.93980542,0.611376082,300.4875,28.19468189,0,0
493,78.92048062,0.422133331,67.78890966,0.812497108,66.07932356,0.586928672,300.9625,28.17713255,0,0
494,78.94131394,0.391302077,67.85823952,0.799358728,66.17566405,0.574899778,301.4375,28.15963454,0,0
495,79.14463837,0.383671689,67.8544869,0.792092217,66.27349734,0.581424853,301.9125,28.14218796,0,0
496,79.25788886,0.344429799,68.03239347,0.79614212,66.37752025,0.580877313,302.3875,28.1247929,0,0
497,79.36317126,0.365679999,68.1369169,0.869789205,66.45154303,0.588339145,302.8625,28.10744946,0,0
498,79.48253009,0.396863162,68.30863208,0.854812585,66.57325785,0.591620158,303.3375,28.09015774,0,0
499,79.58488982,0.429581215,68.28318526,0.868950011,66.73733626,0.604680738,303.8125,28.07291783,0,0
500,79.69053392,0.478856409,68.35801038,0.89068223,66.86071113,0.601337923,304.2875,28.05572982,0,0
501,79.81817305,0.507221045,68.37947349,0.889823306,67.02033367,0.628558092,304.7625,28.03859381,0,0
502,79.95004748,0.541683789,68.45824424,0.905394673,67.20308301,0.64930235,305.2375,28.02150991,0,0
503,80.08898741,0.57305209,68.53987111,0.92588137,67.30809941,0.648328654,305.7125,28.00447819,0,0
504,80.2086625,0.590449729,68.55152669,0.916686286,67.46849887,0.595496413,306.1875,27.98749876,0,0
505,80.35736979,0.576688818,68.53281603,0.91579911,67.59113324,0.616457102,306.6625,27.97057171,0,0
506,80.48708647,0.572262435,68.59533307,0.876483954,67.66770345,0.658213855,307.1375,27.95369714,0,0
507,80.58524549,0.579462074,68.63305335,0.891456691,67.74692424,0.678118533,307.6125,27.93687515,0,0
508,80.6634139,0.598508007,68.64796042,0.872497986,67.7919664,0.724714025,308.0875,27.92010582,0,0
509,80.7497848,0.609786576,68.70053179,0.877788228,67.88917772,0.718754483,308.5625,27.90338926,0,0
510,80.82375018,0.623733992,68.78595276,0.89279884,68.03944885,0.720151806,309.0375,27.88672555,0,0
511,80.93777061,0.589861068,68.88830603,0.950794321,68.15331308,0.735377032,309.5125,27.87011479,0,0
512,81.07884003,0.580963625,68.96586357,1.034089701,68.21725703,0.790133655,309.9875,27.85355709,0,0
513,81.2043996,0.55134423,69.0546684,1.065899142,68.2977075,0.820020207,310.4625,27.83705252,0,0
514,81.18917018,0.566313966,69.19543429,1.069686083,68.38217496,0.84308856,310.9375,27.82060119,0,0
515,81.26530173,0.503969549,69.33123532,1.116623635,68.42106193,0.792357002,311.4125,27.80420319,0,0
516,81.40777924,0.449510715,69.51125407,1.125144277,68.47189146,0.844422965,311.8875,27.78785862,0,0
517,81.53279645,0.392220268,69.63679161,1.155854756,68.51106146,0.832627616,312.3625,27.77156757,0,0
518,81.7677731,0.437554485,69.80829362,1.171996263,68.51378583,0.842642596,312.8375,27.75533013,0,0
519,81.86487886,0.398587166,69.92823159,1.148556021,68.50688568,0.858551391,313.3125,27.7391464,0,0
520,81.99261201,0.42809599,69.99769433,1.168894975,68.52876467,0.839545357,313.7875,27.72301647,0,0
521,82.16395948,0.360680419,70.09536557,1.161199353,68.63720207,0.783937453,314.25625,27.70873347,0,0
522,82.30832658,0.342740936,70.2305513,1.179996384,68.72025349,0.708431057,314.725,27.69450031,0,0
523,82.43402259,0.40161678,70.33043577,1.124233261,68.72724744,0.722430458,315.19375,27.68031705,0,0
524,82.50226929,0.390952513,70.43058491,1.100593373,68.86668681,0.760962658,315.6625,27.66618379,0,0
525,82.64666115,0.409000015,70.51537058,1.090644713,68.88916714,0.764284009,316.13125,27.6521006,0,0
526,82.78279262,0.423178746,70.56301165,1.079025219,69.10250062,0.806012391,316.6,27.63806755,0,0
527,82.83874744,0.397152919,70.62030443,1.07332028,69.19857761,0.844802637,317.06875,27.62408472,0,0
528,82.84607543,0.405273017,70.71257881,1.071354042,69.27658209,0.865257884,317.5375,27.61015218,0,0
529,82.87757019,0.433306814,70.80115297,1.034432979,69.35778341,0.886094133,318.00625,27.59627002,0,0
530,82.90433629,0.399692167,70.87537455,1.011786723,69.38244633,0.867071669,318.475,27.5824383,0,0
531,83.00059033,0.346793994,70.92058525,0.983916684,69.40616845,0.891341538,318.94375,27.56865711,0,0
532,83.04065309,0.333668333,70.978969,0.963117503,69.47420949,0.931112878,319.4125,27.55492652,0,0
533,83.08345594,0.352443814,71.0352013,0.949380871,69.58397255,0.924408767,319.88125,27.54124661,0,0
534,83.07886458,0.357056005,71.04654866,0.933251434,69.68829882,0.87131802,320.35,27.52761745,0,0
535,83.15865067,0.384710059,71.07414583,0.906777589,69.72941583,0.884478225,320.81875,27.51403911,0,0
536,83.19198524,0.362539994,71.1214901,0.933538522,69.76488745,0.885436851,321.2875,27.50051167,0,0
537,83.32419707,0.409923232,71.16911718,0.967901981,69.81909975,0.918320221,321.75625,27.48703522,0,0
538,83.33626646,0.424358286,71.16674778,0.965545337,69.89575606,0.899461368,322.225,27.47360981,0,0
539,83.33693722,0.436223103,71.25953628,0.954301469,69.96248371,0.924526296,322.69375,27.46023553,0,0
540,83.3596012,0.404436596,71.28247813,0.986171342,70.025576,0.902975247,323.1625,27.44691246,0,0
541,83.39556505,0.400826359,71.40809465,1.031952375,70.08402261,0.927263249,323.63125,27.43364066,0,0
542,83.40852426,0.40152112,71.49101988,1.001973614,70.14680241,0.898751807,324.1,27.42042021,0,0
543,83.43016305,0.426970392,71.53598415,1.049591551,70.23572778,0.861345615,324.56875,27.40725119,0,0
544,83.52741003,0.414994062,71.53363152,1.046177738,70.32241502,0.816361676,325.0375,27.39413366,0,0
545,83.60811552,0.399371475,71.57039285,1.046693022,70.39140769,0.775029781,325.50625,27.38106771,0,0
546,83.72802424,0.400373429,71.61888168,1.045925161,70.44333871,0.738507568,325.975,27.36805341,0,0
547,83.79302537,0.388339198,71.71997732,1.057630286,70.55121385,0.711263338,326.44375,27.35509082,0,0
548,83.90545192,0.380540549,71.7797373,1.072217408,70.66061284,0.694357095,326.9125,27.34218003,0,0
549,84.03289781,0.395272776,71.80798139,1.056364787,70.78691805,0.639919255,327.38125,27.32932111,0,0
550,84.13998647,0.377126276,71.82568296,1.048376223,70.94781983,0.668126152,327.85,27.31651413,0,0
551,84.25429542,0.370290572,71.86494543,1.070388722,71.04493293,0.685653987,328.31875,27.30375917,0,0
552,84.35860193,0.336026122,71.8981348,1.054495849,71.17113669,0.724414487,328.7875,27.29105629,0,0
553,84.58822424,0.400598372,71.95480255,1.058188942,71.29592273,0.744816313,329.25625,27.27840557,0,0
554,84.64069091,0.343099188,72.03669244,1.056377944,71.37780609,0.796951575,329.725,27.26580709,0,0
555,84.66635364,0.384839105,72.08361831,1.002584326,71.51462968,0.821733759,330.19375,27.25326091,0,0
556,84.7520283,0.373019154,72.15462538,0.9586638,71.57985437,0.885904999,330.6625,27.2407671,0,0
557,84.85589544,0.410544555,72.16360937,0.963533668,71.63102817,0.938817987,331.13125,27.22832575,0,0
558,84.87186753,0.414696607,72.23503381,0.936748532,71.69177055,0.992489614,331.6,27.21593692,0,0
559,84.93063485,0.422850877,72.2351794,0.922748979,71.82927646,0.968207629,332.06875,27.20360068,0,0
560,85.02525447,0.387091448,72.33184586,0.987761618,71.96425594,0.944855839,332.5375,27.1913171,0,0
561,85.13614573,0.306237902,72.45599799,1.000341195,71.99771391,0.954153627,333.00625,27.17908626,0,0
562,85.20063301,0.317970483,72.53261595,1.061037455,72.04871941,0.946649924,333.475,27.16690823,0,0
563,85.27779557,0.328067783,72.63025421,1.105683982,72.12594817,0.916292728,333.94375,27.15478308,0,0
564,85.41153803,0.294236592,72.72269489,1.13627818,72.1271022,0.904534959,334.4125,27.14271087,0,0
565,85.53206415,0.323467026,72.82034159,1.197592992,72.124866,0.898183696,334.88125,27.13069169,0,0
566,85.5794821,0.32954772,72.94104744,1.254507965,72.10844942,0.914162936,335.35,27.11872559,0,0
567,85.76246751,0.340884205,72.96680781,1.257413369,72.14254825,0.922721352,335.81875,27.10681266,0,0
568,85.84802764,0.382542237,73.05196994,1.287417834,72.2388269,0.95918492,336.2875,27.09495296,0,0
569,86.01569209,0.405884425,73.10959317,1.295463845,72.28189153,0.940242007,336.75625,27.08314655,0,0
570,86.1543868,0.439700131,73.18264449,1.293104228,72.37665485,0.922364838,337.225,27.07139352,0,0
571,86.22258623,0.471851359,73.29934341,1.298474169,72.39698154,0.958390001,337.69375,27.05969393,0,0
572,86.30767468,0.507349238,73.33295549,1.315194954,72.45319371,0.960398741,338.1625,27.04804785,0,0
573,86.34892228,0.51334888,73.53553163,1.340133073,72.43519492,0.953060233,338.54375,27.02566786,0,0
574,86.42915983,0.455332516,73.56828966,1.299174885,72.46809658,0.950373967,338.925,27.0033447,0,0
575,86.45950636,0.453179445,73.64870663,1.304334723,72.56410168,0.947894033,339.30625,26.98107852,0,0
576,86.47490063,0.453085535,73.69203448,1.265393097,72.56967056,0.978797397,339.6875,26.95886946,0,0
577,86.48076157,0.458325573,73.76483686,1.245981837,72.54937519,0.976528034,340.06875,26.93671765,0,0
578,86.54959609,0.506377688,73.87004428,1.206814046,72.57351004,0.976753591,340.45,26.91462325,0,0
579,86.55639286,0.494473445,73.90625279,1.179374187,72.68541769,0.918363517,340.83125,26.89258638,0,0
580,86.6779612,0.548800359,73.95568789,1.171399712,72.72988188,0.872043529,341.2125,26.8706072,0,0
581,86.79602011,0.555128009,74.06276175,1.170337476,72.78750728,0.888576746,341.59375,26.84868584,0,0
582,86.83156985,0.50991726,74.1191458,1.157397491,72.84960407,0.911652326,341.975,26.82682245,0,0
583,86.85098472,0.513862262,74.14362482,1.160578705,72.86816982,0.917899493,342.35625,26.80501717,0,0
584,86.88896497,0.494885336,74.1518968,1.163285272,72.97533149,0.955104952,342.7375,26.78327013,0,0
585,86.92848853,0.520720344,74.14424098,1.154139126,73.02817062,0.93565547,343.11875,26.76158149,0,0
586,86.95956298,0.482333017,74.28428201,1.232348352,73.04044959,0.928055744,343.5,26.73995138,0,0
587,87.01718925,0.434260989,74.37936563,1.201206399,73.08607384,0.913254593,343.88125,26.71837995,0,0
588,87.16771666,0.431091277,74.42276068,1.23572797,73.1210069,0.896486828,344.2625,26.69686734,0,0
589,87.19044483,0.381291811,74.49387419,1.306575396,73.15164787,0.924585982,344.64375,26.67541369,0,0
590,87.22282708,0.376064675,74.57543866,1.290981624,73.2108884,0.904852468,345.025,26.65401914,0,0
591,87.3040212,0.41141227,74.66780662,1.321981952,73.25167211,0.89181255,345.40625,26.63268383,0,0
592,87.37594695,0.455801183,74.7632192,1.313238554,73.34473143,0.8648297,345.7875,26.61140792,0,0
593,87.52360441,0.435401919,74.82962573,1.337302328,73.48594612,0.830834483,346.16875,26.59019153,0,0
594,87.67661149,0.444879942,74.87257859,1.369967484,73.60337502,0.749137032,346.55,26.56903482,0,0
595,87.80265891,0.412367496,74.91958976,1.325870528,73.73747257,0.658604755,346.93125,26.54793792,0,0
596,87.95123203,0.404043329,74.98106322,1.322995541,73.8264007,0.587080746,347.3125,26.52690098,0,0
597,88.07303549,0.394411497,75.05099512,1.34513233,73.97066947,0.543585233,347.69375,26.50592414,0,0
598,88.23648769,0.335098477,75.08047666,1.363729952,74.0883302,0.476614626,348.075,26.48500755,0,0
599,88.32785723,0.248904817,75.15410173,1.342572847,74.18933637,0.512964452,348.45625,26.46415135,0,0
600,88.40962496,0.176102305,75.21633457,1.294683459,74.34873907,0.539707912,348.8375,26.44335567,0,0
601,88.43970731,0.202638032,75.21831575,1.312557406,74.41963789,0.591985674,349.21875,26.42262067,0,0
602,88.58262233,0.149350865,75.21851426,1.29657117,74.50848341,0.641868679,349.6,26.40194648,0,0
603,88.59294775,0.154421226,75.2987812,1.287699319,74.58420445,0.679722293,349.98125,26.38133325,0,0
604,88.59716654,0.133655822,75.38180097,1.294142581,74.64256318,0.723807962,350.3625,26.36078112,0,0
605,88.72625983,0.123496813,75.42136051,1.30081119,74.67633289,0.765065037,350.74375,26.34029024,0,0
606,88.76681132,0.131380675,75.42228779,1.285875426,74.8587677,0.843454251,351.125,26.31986074,0,0
607,88.80000037,0.154887429,75.52698355,1.306662318,74.85588545,0.833575088,351.50625,26.29949278,0,0
608,88.935796,0.204209306,75.69459858,1.292676104,74.90606533,0.798147703,351.8875,26.27918649,0,0
609,88.9371032,0.202098416,75.7911958,1.326829268,74.92856743,0.769506416,352.26875,26.25894201,0,0
610,88.96771867,0.184813525,75.85522497,1.385680931,75.0593128,0.760883058,352.65,26.2387595,0,0
611,89.07256012,0.143957715,75.96432925,1.411900807,75.13005091,0.780808,353.03125,26.21863909,0,0
612,89.1688289,0.14956012,76.11873912,1.445839256,75.1526358,0.804361088,353.4125,26.19858092,0,0
613,89.31328673,0.09677284,76.20136313,1.499962453,75.24651505,0.782890931,353.79375,26.17858515,0,0
614,89.45285784,0.122345017,76.2749211,1.563703703,75.28539941,0.819414788,354.175,26.1586519,0,0
615,89.55137619,0.14859453,76.36060656,1.534183136,75.33186505,0.805199632,354.55625,26.13878134,0,0
616,89.62478387,0.181563187,76.46745774,1.512526867,75.35931849,0.778857906,354.9375,26.11897359,0,0
617,89.68365393,0.217843715,76.49668741,1.521294227,75.38107098,0.771530845,355.31875,26.0992288,0,0
618,89.81197218,0.241539558,76.59077503,1.47513801,75.46028744,0.815589097,355.7,26.07954712,0,0
619,89.86929595,0.317113538,76.69064488,1.473342422,75.51700405,0.812043612,356.08125,26.05992868,0,0
620,89.86992944,0.313682126,76.79768449,1.422093163,75.5792104,0.781618674,356.4625,26.04037363,0,0
621,89.92902255,0.295210179,76.88431977,1.387865159,75.58249958,0.778651945,356.84375,26.02088212,0,0
622,89.98263397,0.337059882,76.93137119,1.403905756,75.60201021,0.769928488,357.225,26.00145429,0,0
623,90.11992613,0.329065811,76.985116,1.39048061,75.69307744,0.738716936,357.60625,25.98209027,0,0
624,90.15380398,0.32779924,77.04939553,1.375247821,75.72070617,0.757968061,357.9875,25.96279021,0,0
625,90.17027434,0.347580095,77.07553379,1.341089417,75.75516302,0.790269616,358.3625,25.9630276,0,0
626,90.2147347,0.338672978,77.17388517,1.381244659,75.80585308,0.818564448,358.7375,25.9633051,0,0
627,90.27356161,0.415069722,77.2286677,1.350682826,75.86271364,0.863180276,359.1125,25.96362272,0,0
628,90.37375358,0.430368202,77.27281536,1.324695299,75.86546629,0.872973128,359.4875,25.96398046,0,0
629,90.44024348,0.460273061,77.30810762,1.311183923,75.85634506,0.852166469,359.8625,25.96437831,0,0
630,90.57178748,0.391503747,77.33441148,1.351200139,75.96196837,0.899687045,360.2375,25.96481627,0,0
631,90.55880457,0.389100307,77.39426212,1.349141246,75.98654246,0.885924268,360.6125,25.96529434,0,0
632,90.5949076,0.383798961,77.40110238,1.369725567,76.01268175,0.841850018,360.9875,25.96581253,0,0
633,90.63497288,0.422748127,77.49648025,1.378597138,76.08814548,0.829956604,361.3625,25.96637081,0,0
634,90.66364335,0.416451906,77.56906875,1.350023625,76.21221845,0.790026666,361.7375,25.9669692,0,0
635,90.67931492,0.432416897,77.65445193,1.392408488,76.2969267,0.803218591,362.1125,25.96760769,0,0
636,90.6708556,0.440798498,77.66696654,1.394302847,76.36522249,0.801568753,362.4875,25.96828628,0,0
637,90.68575681,0.444996464,77.70911584,1.378603531,76.4855376,0.809721286,362.8625,25.96900496,0,0
638,90.77106006,0.397709698,77.7901822,1.407048768,76.55086378,0.790996308,363.2375,25.96976374,0,0
639,90.83859666,0.427823044,77.84595313,1.397138019,76.69292212,0.791193517,363.6125,25.9705626,0,0
640,90.91643076,0.418503801,77.83598435,1.396794195,76.80470883,0.742134779,363.9875,25.97140154,0,0
641,91.06195623,0.32818877,77.90044784,1.360284712,76.96601101,0.695474887,364.3625,25.97228056,0,0
642,91.26953815,0.284735766,77.9055493,1.346846086,77.07271051,0.640063014,364.7375,25.97319966,0,0
643,91.4326947,0.21630406,77.89643321,1.34888831,77.1607866,0.61735278,365.1125,25.97415883,0,0
644,91.60194502,0.190268898,77.95319628,1.346491377,77.28342221,0.646574779,365.4875,25.97515807,0,0
645,91.77126861,0.123547656,78.05535237,1.39604492,77.39463271,0.63513806,365.8625,25.97619737,0,0
646,91.93357309,0.069539475,78.09850545,1.400831037,77.55758371,0.625307054,366.2375,25.97727673,0,0
647,92.09248088,0.109135652,78.08381022,1.397438107,77.68226617,0.626876613,366.6125,25.97839614,0,0
648,92.17307035,0.108393944,78.16757992,1.340099248,77.76485657,0.689133298,366.9875,25.9795556,0,0
649,92.23426293,0.160315081,78.16008545,1.348392708,77.84092557,0.654487198,367.3625,25.9807551,0,0
650,92.3231772,0.210881215,78.21534421,1.347783102,77.96684022,0.627093897,367.7375,25.98199463,0,0
651,92.36804363,0.225231014,78.30824925,1.294598863,77.99147015,0.652898838,368.1125,25.9832742,0,0
652,92.34827369,0.220524198,78.35342242,1.291782997,78.12043064,0.685109452,368.4875,25.98459379,0,0
653,92.39881732,0.207949954,78.39000914,1.306629189,78.20691473,0.683114645,368.8625,25.9859534,0,0
654,92.43887991,0.223992495,78.51623144,1.360235626,78.23013387,0.716416184,369.2375,25.98735303,0,0
655,92.48581084,0.248930402,78.58589978,1.339047759,78.40530015,0.805170121,369.6125,25.98879266,0,0
656,92.50698961,0.241659858,78.63942741,1.395927426,78.42960147,0.80716293,369.9875,25.99027229,0,0
657,92.50085765,0.236117002,78.71420367,1.436492604,78.47359621,0.800285651,370.3625,25.99179191,0,0
658,92.57907915,0.200853398,78.83250311,1.475948256,78.52136259,0.762249266,370.7375,25.99335151,0,0
659,92.64363468,0.15637729,78.93143271,1.501686278,78.58707924,0.807549247,371.1125,25.9949511,0,0
660,92.67061558,0.196432871,78.98033439,1.552101798,78.57983342,0.806996529,371.4875,25.99659066,0,0
661,92.69559773,0.228555275,79.06994574,1.579164123,78.58462263,0.816484061,371.8625,25.99827017,0,0
662,92.67100902,0.227526616,79.13756887,1.617782644,78.65335657,0.803424168,372.2375,25.99998965,0,0
663,92.76533773,0.19020073,79.22282721,1.668366487,78.67787835,0.790991839,372.6125,26.00174907,0,0
664,92.88396868,0.138178878,79.33967068,1.678736501,78.70355747,0.773458015,372.9875,26.00354844,0,0
665,93.00012239,0.121239674,79.45993077,1.70478216,78.73828074,0.732080297,373.3625,26.00538773,0,0
666,93.0597516,0.101120079,79.5069838,1.689688723,78.78641546,0.712444817,373.7375,26.00726695,0,0
667,93.12436648,0.12580131,79.6461429,1.7625324,78.87431816,0.749731253,374.1125,26.00918608,0,0
668,93.26218865,0.206682045,79.73772132,1.786218471,78.97205163,0.80741418,374.4875,26.01114511,0,0
669,93.39625972,0.182109812,79.79935771,1.767413258,79.02744601,0.75515158,374.8625,26.01314405,0,0
670,93.54451015,0.149878194,79.9200636,1.701667706,79.05973613,0.791453635,375.2375,26.01518287,0,0
671,93.64826134,0.243691284,80.00298084,1.663715098,79.11912282,0.799645703,375.6125,26.01726156,0,0
672,93.71174316,0.247998711,80.05327593,1.639538104,79.08867036,0.805671481,375.9875,26.01938013,0,0
673,93.73511965,0.272240788,80.12378625,1.625676174,79.16264412,0.771666686,376.3625,26.02153855,0,0
674,93.74436756,0.270619737,80.1598997,1.595167005,79.20180576,0.751987845,376.7375,26.02373683,0,0
675,93.77617509,0.260079447,80.1716017,1.562829782,79.29271808,0.746888716,377.1125,26.02597494,0,0
676,93.8053898,0.213267014,80.21815609,1.542396787,79.3448674,0.739691866,377.4875,26.02825288,0,0
677,93.83174809,0.202193783,80.27565628,1.504846633,79.38489065,0.743957804,377.909375,26.02655747,0,0
678,93.94285443,0.220469445,80.30924352,1.490520373,79.45016149,0.728015583,378.33125,26.02496139,0,0
679,94.04036854,0.154748186,80.36143564,1.495205051,79.49722045,0.730979141,378.753125,26.02346466,0,0
680,94.04195105,0.159423269,80.37148343,1.506662198,79.51970931,0.708844887,379.175,26.02206729,0,0
681,94.08622385,0.209271191,80.40214955,1.504656693,79.578424,0.671087777,379.596875,26.0207693,0,0
682,94.12369358,0.190721045,80.42106174,1.498278224,79.59659198,0.711648364,380.01875,26.01957071,0,0
683,94.17380017,0.197379249,80.42151979,1.506468748,79.61219967,0.728962087,380.440625,26.01847152,0,0
684,94.24079122,0.197736739,80.46346355,1.52026311,79.63387883,0.716313732,380.8625,26.01747176,0,0
685,94.32302513,0.202425316,80.47847227,1.543739758,79.66473166,0.674322959,381.284375,26.01657143,0,0
686,94.40596987,0.213949323,80.57795325,1.59827863,79.80756041,0.709311813,381.70625,26.01577054,0,0
687,94.40276834,0.216196982,80.67048549,1.566103313,79.96981506,0.688185829,382.128125,26.0150691,0,0
688,94.44612974,0.201796593,80.7596521,1.595677586,80.12613545,0.658388294,382.55,26.01446713,0,0
689,94.54680802,0.128576888,80.77746173,1.56875145,80.28603002,0.621308333,382.971875,26.01396462,0,0
690,94.64855716,0.102712205,80.7952316,1.596602646,80.46870748,0.632244113,383.39375,26.01356158,0,0
691,94.78964883,0.098213875,80.81556949,1.613810017,80.62149779,0.665198233,383.815625,26.01325803,0,0
692,94.94178611,0.18188138,80.87265025,1.684770993,80.74083774,0.664350334,384.2375,26.01305395,0,0
693,95.08399555,0.271554222,80.88716009,1.673551017,80.87920346,0.686119202,384.659375,26.01294935,0,0
694,95.22462356,0.304451122,80.93532061,1.709196737,80.94567589,0.654195311,385.08125,26.01294424,0,0
695,95.37934509,0.364252796,81.02642295,1.729224833,81.00520381,0.667985857,385.503125,26.01303862,0,0
696,95.54137796,0.39363684,81.06859884,1.724510047,81.07769659,0.693141658,385.925,26.01323248,0,0
697,95.60015944,0.47160726,81.10136623,1.726907463,81.09685616,0.726220066,386.346875,26.01352582,0,0
698,95.66223982,0.532903123,81.10049422,1.723307916,81.12786635,0.730184052,386.76875,26.01391863,0,0
699,95.65726401,0.533543527,81.11311149,1.729163826,81.24065109,0.778114964,387.190625,26.01441092,0,0
700,95.66588693,0.549043272,81.11936979,1.707877453,81.35153604,0.844762066,387.6125,26.01500268,0,0
701,95.75034953,0.503102514,81.15351893,1.725224307,81.40999077,0.855075807,388.034375,26.0156939,0,0
702,95.82698575,0.452216737,81.16718282,1.732154609,81.47348835,0.879650877,388.45625,26.01648457,0,0
703,95.92120845,0.527872821,81.22986977,1.772934489,81.49809877,0.872133643,388.878125,26.01737469,0,0
704,95.93597921,0.539706722,81.28073975,1.803501206,81.55023509,0.890572321,389.3,26.01836424,0,0
705,95.97564148,0.528818825,81.3137803,1.830477102,81.54966661,0.873855793,389.721875,26.01945321,0,0
706,96.04731185,0.497573779,81.40730635,1.826322435,81.55485277,0.848620272,390.14375,26.0206416,0,0
707,96.085267,0.487674679,81.45522634,1.856732333,81.57560701,0.846762041,390.565625,26.02192937,0,0
708,96.18942282,0.443163358,81.56794504,1.857332898,81.61037818,0.845555445,390.9875,26.02331653,0,0
709,96.27515198,0.415684189,81.63189474,1.85518285,81.69077722,0.833749354,391.409375,26.02480306,0,0
710,96.28892283,0.400336877,81.68813033,1.888672691,81.72223335,0.867491295,391.83125,26.02638894,0,0
711,96.3339951,0.3672276,81.76853154,1.876003765,81.72274675,0.867901722,392.253125,26.02807414,0,0
712,96.36352395,0.335303805,81.89088567,1.809050877,81.77758848,0.888722621,392.675,26.02985866,0,0
713,96.46518507,0.300898632,81.95831438,1.842571702,81.78827723,0.903913084,393.096875,26.03174246,0,0
714,96.53968472,0.32217218,82.02485714,1.836105604,81.83618926,0.870693179,393.51875,26.03372554,0,0
715,96.63156709,0.320378939,82.17214772,1.870515514,81.88646161,0.891161083,393.940625,26.03580786,0,0
716,96.70286468,0.366061757,82.32128001,1.893238326,81.89395405,0.864172503,394.3625,26.03798941,0,0
717,96.72914912,0.367206768,82.44088087,1.87202597,81.94737516,0.842088775,394.784375,26.04027015,0,0
718,96.81585715,0.385621761,82.61611727,1.885139276,82.01197406,0.875228864,395.20625,26.04265006,0,0
719,96.83600286,0.379786981,82.69888565,1.872784396,82.05028346,0.894106324,395.628125,26.04512912,0,0
720,96.96278662,0.384857926,82.74767812,1.826491553,82.09443521,0.881673747,396.05,26.0477073,0,0
721,96.98129244,0.391002621,82.80756995,1.778039275,82.12975039,0.828506002,396.471875,26.05038456,0,0
722,97.02663693,0.367273579,82.93034098,1.724008957,82.19819855,0.811860873,396.89375,26.05316088,0,0
723,97.03757228,0.373976201,83.05201762,1.690563239,82.30501643,0.813958284,397.315625,26.05603622,0,0
724,97.06997224,0.375080927,83.11036276,1.690089483,82.31699603,0.815180766,397.7375,26.05901056,0,0
725,97.10582394,0.344254061,83.19468347,1.675459418,82.40371778,0.800784842,398.159375,26.06208385,0,0
726,97.17361149,0.364961016,83.3356886,1.661973104,82.47288089,0.806791606,398.58125,26.06525607,0,0
727,97.20597812,0.377515507,83.38558846,1.663425116,82.48297554,0.805552473,399.003125,26.06852717,0,0
728,97.21557211,0.386420803,83.41400599,1.664591941,82.47483744,0.80253256,399.425,26.07189712,0,0
729,97.28180646,0.375112069,83.46326364,1.673354151,82.49069665,0.802075241,399.75625,26.065325,0,0
730,97.27494326,0.364302561,83.49161663,1.653689061,82.57338626,0.735947817,400.0875,26.05897458,0,0
731,97.34533871,0.311592247,83.57578807,1.677793401,82.75997138,0.69929611,400.41875,26.05284602,0,0
732,97.37933211,0.306758923,83.57654489,1.645827112,82.86174567,0.670891849,400.75,26.04693947,0,0
733,97.45458616,0.278868956,83.64864822,1.618739969,82.96260852,0.612213416,401.08125,26.04125508,0,0
734,97.55825764,0.270976899,83.71236227,1.622385591,83.08964465,0.540490944,401.4125,26.035793,0,0
735,97.73167877,0.355341804,83.72564975,1.610669299,83.30159461,0.46313235,401.74375,26.03055338,0,0
736,97.87069608,0.430298061,83.75054061,1.628308031,83.47818963,0.389853098,402.075,26.02553634,0,0
737,98.01244184,0.524207568,83.80518023,1.592828168,83.63982155,0.341329723,402.40625,26.02074201,0,0
738,98.17591078,0.601474772,83.8408984,1.556126424,83.7340439,0.320947697,402.7375,26.01617052,0,0
739,98.27625095,0.666461561,83.85880988,1.552966633,83.80013888,0.355610376,403.06875,26.01182198,0,0
740,98.44930333,0.712595233,83.91593044,1.565951826,83.85038038,0.344931138,403.4,26.00769651,0,0
741,98.54101352,0.748930938,83.94264504,1.586775367,83.93695585,0.394560264,403.73125,26.00379421,0,0
742,98.65995409,0.792763751,83.94351016,1.587519826,83.98495092,0.409613752,404.0625,26.00011518,0,0
743,98.7736945,0.820097021,84.02768423,1.556124721,84.08451892,0.398583519,404.39375,25.99665952,0,0
744,98.83794914,0.839077125,84.17707594,1.570980952,84.10443277,0.40818524,404.725,25.99342732,0,0
745,98.91303101,0.808825087,84.21281799,1.558135508,84.1899662,0.428678998,405.05625,25.99041866,0,0
746,99.04585934,0.761745155,84.24957264,1.530364261,84.20822433,0.441438012,405.3875,25.98763361,0,0
747,99.01716035,0.77625472,84.28810865,1.524187946,84.29649474,0.482391998,405.71875,25.98507225,0,0
748,99.05303486,0.770489465,84.35100634,1.57447205,84.3742561,0.481864893,406.05,25.98273465,0,0
749,99.0665535,0.747458049,84.43604911,1.584265912,84.42253697,0.486223083,406.38125,25.98062087,0,0
750,99.10543951,0.752104254,84.51838671,1.545088607,84.52585698,0.508200285,406.7125,25.97873095,0,0
751,99.10092613,0.737125303,84.59065024,1.532475073,84.61233064,0.545480737,407.04375,25.97706495,0,0
752,99.18117156,0.69122276,84.67087849,1.567539474,84.59868051,0.548389832,407.375,25.97562292,0,0
753,99.18798658,0.680464279,84.71687054,1.597360026,84.60427588,0.523574552,407.70625,25.97440489,0,0
754,99.26239473,0.653100957,84.76370114,1.597624348,84.63587503,0.479590677,408.0375,25.97341088,0,0
755,99.27433952,0.664772734,84.91206485,1.58590283,84.69661601,0.484763591,408.36875,25.97264094,0,0
756,99.33057219,0.624427658,84.96504143,1.623594742,84.69272115,0.477501608,408.7,25.97209507,0,0
757,99.38837954,0.680904399,84.99700255,1.653588959,84.77468463,0.510396266,409.03125,25.97177329,0,0
758,99.46198196,0.700357062,85.03682035,1.678941852,84.79375281,0.516996677,409.3625,25.97167561,0,0
759,99.48022347,0.691159313,85.05791785,1.700316267,84.81024872,0.5203035,409.69375,25.97180203,0,0
760,99.56337117,0.637162283,85.06741044,1.728490958,84.89273379,0.521299921,410.025,25.97215255,0,0
761,99.62125334,0.648887088,85.11412842,1.735397249,84.95309045,0.525423503,410.35625,25.97272717,0,0
762,99.73982854,0.648656009,85.24347497,1.759337607,84.96646112,0.528513899,410.6875,25.97352585,0,0
763,99.78541535,0.630887023,85.2864667,1.743943204,85.00679415,0.483672485,411.01875,25.97454859,0,0
764,99.83026795,0.61077386,85.44977538,1.689865226,85.04865445,0.514738982,411.35,25.97579536,0,0
765,99.89721979,0.623571784,85.67483701,1.658475612,85.17986853,0.427515934,411.68125,25.97726612,0,0
766,99.88216863,0.637688791,85.81665713,1.604747589,85.25091049,0.422025418,412.0125,25.97896084,0,0
767,100.0677594,0.676477711,85.95655825,1.581011809,85.30456669,0.384191662,412.34375,25.98087947,0,0
768,100.0582164,0.673087017,86.13718635,1.564067581,85.34435235,0.406084863,412.675,25.98302197,0,0
769,100.1447514,0.731941518,86.27139883,1.515731926,85.32300938,0.41483,413.00625,25.98538827,0,0
770,100.2193422,0.762731934,86.41561123,1.484480858,85.41589184,0.43142555,413.3375,25.98797832,0,0
771,100.2977734,0.77639994,86.48498922,1.458236726,85.47829627,0.464600177,413.66875,25.99079206,0,0
772,100.3714993,0.80942887,86.62122063,1.369920093,85.56125605,0.446077884,414,25.9938294,0,0
773,100.4307142,0.77703198,86.65075358,1.350187461,85.64452133,0.484773284,414.33125,25.99709027,0,0
774,100.5322849,0.735436372,86.67687065,1.371806771,85.67054361,0.487145596,414.6625,26.00057458,0,0
775,100.5463419,0.760224889,86.68672442,1.382867304,85.68949091,0.489417862,414.99375,26.00428225,0,0
776,100.6113141,0.717742717,86.77177308,1.419108174,85.69475768,0.49651991,415.325,26.00821318,0,0
777,100.6870343,0.746116115,86.80403595,1.40421367,85.67220796,0.498184672,415.65625,26.01236727,0,0
778,100.8173893,0.806941763,86.83233391,1.372577845,85.67790902,0.496623129,415.9875,26.01674441,0,0
779,100.8709027,0.808248272,86.8770989,1.365735305,85.77741582,0.398371116,416.31875,26.02134449,0,0
780,100.8993796,0.825955331,86.87822126,1.369636371,85.86204246,0.31426695,416.65,26.02616739,0,0
781,100.8680912,0.826998251,86.94245204,1.402031942,85.98780683,0.249124848,416.9375,26.02701755,0,0
782,100.9383868,0.83579551,86.9466574,1.404170343,86.12269008,0.148149579,417.225,26.02795506,0,0
783,101.0146178,0.842704483,86.94037006,1.417019379,86.24270023,0.071232967,417.5125,26.02897991,0,0
784,101.0385988,0.838097963,86.9333764,1.413029052,86.41857335,0.056504477,417.8,26.03009209,0,0
785,101.1045539,0.877986154,86.97954408,1.429153409,86.55142415,0.069268719,418.0875,26.0312916,0,0
786,101.2471661,0.927984947,87.05674707,1.45255078,86.7026515,0.142501838,418.375,26.03257841,0,0
787,101.4315237,0.966045324,87.09965221,1.492020986,86.84790288,0.201140069,418.6625,26.03395252,0,0
788,101.5216871,1.006907406,87.16921653,1.472107078,86.98095457,0.247834955,418.95,26.03541392,0,0
789,101.6763521,1.022606419,87.19717044,1.473716187,87.05405694,0.274314414,419.2375,26.03696258,0,0
790,101.7959493,1.069552088,87.23595357,1.451745276,87.14654012,0.28473249,419.525,26.03859849,0,0
791,101.8853203,1.109849644,87.35719802,1.413263218,87.27854783,0.274453632,419.8125,26.04032163,0,0
792,101.9561365,1.097517964,87.37281875,1.418133977,87.34863736,0.352104656,420.1,26.042132,0,0
793,101.980635,1.071481188,87.41946158,1.388907883,87.39322427,0.333414044,420.3875,26.04402956,0,0
794,102.0319071,1.059671509,87.41054575,1.396335935,87.43299368,0.299904321,420.675,26.0460143,0,0
795,102.0429201,1.045638334,87.41586807,1.40657156,87.51884745,0.293228435,420.9625,26.04808621,0,0
796,102.060142,1.070916737,87.40580358,1.39447322,87.56844198,0.256352263,421.25,26.05024525,0,0
797,102.1288732,1.102946049,87.42438327,1.421642091,87.65226394,0.252707752,421.5375,26.05249142,0,0
798,102.1100869,1.111709348,87.45941817,1.427575214,87.71161862,0.254083052,421.825,26.05482468,0,0
799,102.1664546,1.07706657,87.52784053,1.449106951,87.76748779,0.263520328,422.1125,26.05724501,0,0
800,102.298595,1.046157411,87.60628458,1.48679991,87.78148157,0.259212365,422.4,26.05975239,0,0
801,102.3264893,1.030760387,87.67887404,1.496408712,87.82127182,0.267165488,422.6875,26.06234679,0,0
802,102.361628,1.022291953,87.77250265,1.504880326,87.92950917,0.316704779,422.975,26.06502819,0,0
803,102.3750908,1.000117526,87.82459958,1.448735455,87.96913164,0.330517546,423.2625,26.06779656,0,0
804,102.3727223,0.998696498,87.86424036,1.435672431,88.002807,0.315462738,423.55,26.07065187,0,0
805,102.4020647,1.016832321,87.91614468,1.468796174,87.99847724,0.317871637,423.8375,26.07359409,0,0
806,102.4873695,0.968277767,88.01208337,1.483004133,88.09329202,0.289560623,424.125,26.07662321,0,0
807,102.5681974,0.977259426,88.09850923,1.470455232,88.12717575,0.260691718,424.4125,26.07973917,0,0
808,102.6521948,0.975648178,88.26705297,1.466490399,88.16377585,0.27404592,424.7,26.08294196,0,0
809,102.7281312,0.988029929,88.34860443,1.492744262,88.16825225,0.265133568,424.9875,26.08623153,0,0
810,102.7767027,0.984123389,88.42779223,1.51228829,88.18484425,0.265847527,425.275,26.08960787,0,0
811,102.8322372,0.956738902,88.4375359,1.527167673,88.27487533,0.283683336,425.5625,26.09307093,0,0
812,102.8773255,0.943569255,88.50780528,1.514375061,88.35963593,0.291932855,425.85,26.09662068,0,0
813,102.9367326,0.912088719,88.67265448,1.450062131,88.42959917,0.295269976,426.1375,26.10025709,0,0
814,103.081922,0.930947006,88.87224878,1.435441532,88.51401075,0.273445474,426.425,26.10398011,0,0
815,103.126713,0.927730689,89.07126562,1.361890462,88.55039423,0.262538948,426.7125,26.10778972,0,0
816,103.1867706,0.891069664,89.27764312,1.327445179,88.5986569,0.215551861,427,26.11168587,0,0
817,103.2191045,0.923569477,89.45715267,1.298288313,88.64042703,0.244140879,427.2875,26.11566852,0,0
818,103.2771213,0.943359935,89.63737272,1.256482559,88.76020451,0.282389878,427.575,26.11973764,0,0
819,103.3175966,0.925391334,89.75279055,1.176545064,88.79328788,0.260232371,427.8625,26.12389318,0,0
820,103.3852876,0.898832385,89.76979101,1.177867799,88.79034441,0.262514866,428.15,26.12813511,0,0
821,103.4020049,0.924735226,89.89023665,1.095661096,88.83457773,0.23123414,428.4375,26.13246338,0,0
822,103.4139236,0.920615867,89.99729475,1.036988717,88.93272423,0.235150981,428.725,26.13687795,0,0
823,103.4469545,0.892844291,90.01739462,1.049988814,89.00549556,0.230310501,429.0125,26.14137877,0,0
824,103.4823182,0.870864038,90.03971339,1.042095124,89.08159864,0.201377612,429.3,26.1459658,0,0
825,103.5391304,0.847175816,90.08117015,1.044538259,89.07948215,0.208655642,429.5875,26.150639,0,0
826,103.624064,0.885892107,90.128923,1.004759867,89.21372943,0.249814614,429.875,26.15539832,0,0
827,103.7124971,0.860392608,90.1594476,1.00047991,89.29559948,0.221949936,430.1625,26.1602437,0,0
828,103.7905414,0.862123341,90.19614653,0.976830632,89.3542981,0.270367788,430.45,26.16517512,0,0
829,103.8206264,0.850224899,90.26946112,1.010629237,89.37473603,0.264203855,430.7375,26.1701925,0,0
830,103.9119859,0.86722577,90.26084723,1.009981782,89.44202515,0.28057993,431.025,26.17529582,0,0
831,103.9904488,0.888543533,90.29031604,1.027768802,89.48339593,0.247194843,431.3125,26.18048501,0,0
832,104.0563979,0.946566223,90.28634067,1.037040349,89.56187602,0.305013236,431.6,26.18576002,0,0
833,104.2025828,0.949363653,90.34909088,1.055671222,89.69548619,0.361687808,431.81875,26.18122513,0,0
834,104.282977,0.981811416,90.44142501,1.05584198,89.80767576,0.402743116,432.0375,26.17675661,0,0
835,104.4013112,0.995457058,90.49124792,1.072667942,89.97521291,0.469492722,432.25625,26.17235449,0,0
836,104.4465298,1.013891329,90.53185193,1.104233628,90.12069864,0.51108043,432.475,26.16801881,0,0
837,104.5670273,1.034965169,90.52148984,1.099635191,90.21128497,0.494634127,432.69375,26.16374959,0,0
838,104.6430021,1.029633556,90.49957584,1.105751744,90.23752464,0.47026413,432.9125,26.15954687,0,0
839,104.7092895,1.051890478,90.64278063,1.121533124,90.29327742,0.420408878,433.13125,26.15541068,0,0
840,104.7565865,1.085568411,90.66637913,1.110804093,90.38194725,0.374050834,433.35,26.15134105,0,0
841,104.7888535,1.088631072,90.71318749,1.100311471,90.47941471,0.378990498,433.56875,26.14733802,0,0
842,104.8786112,1.070530249,90.6986027,1.102523774,90.57115057,0.401038536,433.7875,26.14340161,0,0
843,104.9371917,1.112236127,90.754329,1.052585505,90.59362268,0.385184302,434.00625,26.13953186,0,0
844,105.0594358,1.057972204,90.81361961,1.079569648,90.63149753,0.349990753,434.225,26.13572879,0,0
845,105.1280589,1.033552239,90.87675398,1.07956118,90.68669645,0.328421762,434.44375,26.13199244,0,0
846,105.1306586,1.038531338,90.93182122,1.086149927,90.78926623,0.302139402,434.6625,26.12832282,0,0
847,105.1436623,1.031476439,91.04106018,1.100218986,90.85662583,0.32841152,434.88125,26.12471998,0,0
848,105.1936518,1.008019304,91.21285801,1.057138574,90.89264714,0.311655141,435.1,26.12118393,0,0
849,105.2556169,0.981402963,91.26789993,1.046250314,90.96891906,0.342187336,435.31875,26.11771471,0,0
850,105.2399091,0.996393731,91.27381574,1.03035895,91.00083463,0.374578431,435.5375,26.11431234,0,0
851,105.2442873,1.010649274,91.32845955,1.039802413,91.03069717,0.351427778,435.75625,26.11097685,0,0
852,105.3571423,0.979727048,91.3172523,1.042181754,91.07532425,0.342489823,435.975,26.10770826,0,0
853,105.3927236,0.961648388,91.41138543,1.016450992,91.09477221,0.346809182,436.19375,26.1045066,0,0
854,105.4244362,0.997239865,91.47297144,1.037022083,91.08688242,0.34033487,436.4125,26.10137189,0,0
855,105.4778683,0.971839473,91.51398871,1.052086253,91.14608912,0.374478175,436.63125,26.09830416,0,0
856,105.5399273,0.962617545,91.5441767,1.080193039,91.22642209,0.376820493,436.85,26.09530343,0,0
857,105.6224843,0.965674703,91.59469076,1.087848652,91.27128099,0.369262123,437.06875,26.09236972,0,0
858,105.6446825,0.941661449,91.65326745,1.116012698,91.32061875,0.389143406,437.2875,26.08950306,0,0
859,105.6846178,0.909633928,91.69609162,1.129697515,91.37865091,0.369839437,437.50625,26.08670347,0,0
860,105.7490956,0.876060546,91.7387601,1.153948476,91.40124917,0.344302086,437.725,26.08397097,0,0
861,105.7817339,0.851865118,91.8558417,1.137446644,91.42107075,0.338339119,437.94375,26.08130558,0,0
862,105.8551483,0.872431171,91.9313848,1.143768979,91.49748412,0.31182819,438.1625,26.07870732,0,0
863,105.913458,0.899693475,92.06730241,1.100663242,91.618141,0.31889153,438.38125,26.07617622,0,0
864,105.9546942,0.932199143,92.19289027,1.010554747,91.63019243,0.315709523,438.6,26.07371228,0,0
865,106.0004001,0.961314763,92.33637181,0.948957917,91.6403859,0.314499188,438.81875,26.07131554,0,0
866,106.1103887,0.956848183,92.48052955,0.848540962,91.73499785,0.344167289,439.0375,26.068986,0,0
867,106.2030806,0.954677952,92.6134001,0.802398035,91.73468618,0.332969437,439.25625,26.0667237,0,0
868,106.2563397,0.990620211,92.72751733,0.715254571,91.82039758,0.328854163,439.475,26.06452863,0,0
869,106.3350349,0.998639513,92.81210282,0.640113271,91.94064828,0.301325074,439.69375,26.06240083,0,0
870,106.4293609,0.943430893,92.89166135,0.571633902,91.96518392,0.339816777,439.9125,26.0603403,0,0
871,106.5300242,0.995333426,93.01422083,0.569400086,92.05169375,0.348766398,440.13125,26.05834707,0,0
872,106.5868893,1.036661362,93.03812149,0.581257291,92.06877782,0.336290977,440.35,26.05642115,0,0
873,106.6887298,1.015162711,93.10817489,0.543662353,92.11177445,0.334388807,440.56875,26.05456256,0,0
874,106.6889023,1.021244371,93.14973917,0.514951025,92.19774279,0.288032473,440.7875,26.0527713,0,0
875,106.7030352,1.005510225,93.19630831,0.530633904,92.2300285,0.272359875,441.00625,26.05104739,0,0
876,106.8037934,0.97052492,93.2175656,0.536240307,92.26530716,0.268109009,441.225,26.04939085,0,0
877,106.7932677,0.969359488,93.23713985,0.551561337,92.30492679,0.25211887,441.44375,26.04780169,0,0
878,106.8161693,0.955800094,93.3030337,0.582282298,92.33855941,0.261372759,441.6625,26.04627992,0,0
879,106.9091419,0.973745198,93.38149798,0.569756041,92.45269824,0.360981053,441.88125,26.04482556,0,0
880,106.9275519,0.983713241,93.44274743,0.622981942,92.55901982,0.431391239,442.1,26.04343861,0,0
881,106.9479055,0.983824567,93.45030655,0.62394982,92.62890803,0.466655002,442.31875,26.04211908,0,0
882,107.1216351,1.033605017,93.46265191,0.629634191,92.71341633,0.509157048,442.5375,26.04086699,0,0
883,107.1882113,1.023893572,93.49017942,0.60827528,92.81477336,0.536152025,442.75625,26.03968234,0,0
884,107.2293259,0.99997139,93.61787691,0.656087749,92.93315706,0.546759046,442.975,26.03856515,0,0
885,107.344124,1.004397821,93.7236314,0.636393367,92.96303176,0.519664789,443.225,26.02146416,0,0
886,107.4829738,0.988982295,93.76320335,0.602366321,93.01661883,0.496318961,443.475,26.00439867,0,0
887,107.5973077,0.982886473,93.85002775,0.56720024,93.09744705,0.535856625,443.725,25.98736873,0,0
888,107.6547886,0.968895342,93.87429141,0.541117787,93.18082214,0.535707483,443.975,25.97037441,0,0
889,107.700215,0.985818154,93.93328749,0.536036533,93.22862775,0.524367188,444.225,25.9534158,0,0
890,107.7924119,0.994897231,93.94987821,0.551246634,93.20773545,0.515213533,444.475,25.93649295,0,0
891,107.8562691,1.007627364,93.97245788,0.535421408,93.36328217,0.466118897,444.725,25.91960594,0,0
892,107.882027,1.024459546,94.03749856,0.573747176,93.4183033,0.452282465,444.975,25.90275484,0,0
893,107.9182777,0.99884592,94.12709388,0.629932285,93.56200789,0.435478283,445.225,25.88593972,0,0
894,107.9339377,1.006442984,94.17653405,0.5961324,93.60137512,0.412955565,445.475,25.86916064,0,0
895,107.9771203,1.013794378,94.23213218,0.597530354,93.674433,0.401402292,445.725,25.85241768,0,0
896,108.0738546,1.046103729,94.2894134,0.594762693,93.76758893,0.354046514,445.975,25.83571091,0,0
897,108.0874744,1.043502044,94.28692009,0.596070568,93.81035832,0.33906604,446.225,25.8190404,0,0
898,108.1263551,1.024277509,94.33772652,0.594847435,93.89450361,0.323547353,446.475,25.80240622,0,0
899,108.1546594,1.019145141,94.40836248,0.596410146,93.89977991,0.324192068,446.725,25.78580844,0,0
900,108.1821127,1.033713716,94.46829955,0.59462655,93.97774677,0.290015304,446.975,25.76924712,0,0
901,108.2258747,1.080303655,94.48296134,0.582799602,93.98245643,0.286776513,447.225,25.75272235,0,0
902,108.2748818,1.068058441,94.59713003,0.555928754,93.97576986,0.279339525,447.475,25.73623418,0,0
903,108.3724132,1.072024796,94.6687696,0.599369944,94.0346928,0.273642667,447.725,25.7197827,0,0
904,108.4542324,1.044534372,94.71217698,0.63438288,94.14265025,0.23757178,447.975,25.70336797,0,0
905,108.5018586,1.022626589,94.74763213,0.660221078,94.1712234,0.253760841,448.225,25.68699006,0,0
906,108.5445808,1.007013441,94.82039597,0.642564243,94.26091796,0.252611025,448.475,25.67064904,0,0
907,108.5766257,1.015688478,94.84677684,0.680953055,94.32644943,0.287664687,448.725,25.65434499,0,0
908,108.6170886,1.010939526,94.98537943,0.652537786,94.3635403,0.288671624,448.975,25.63807796,0,0
909,108.7113095,1.008935482,95.04011459,0.67998013,94.42227091,0.292211798,449.225,25.62184804,0,0
910,108.790277,1.011762327,95.07502312,0.708928009,94.43716017,0.285086543,449.475,25.6056553,0,0
911,108.8605977,1.006540067,95.11486047,0.686337136,94.49196894,0.270535011,449.725,25.5894998,0,0
912,108.9522014,0.985021932,95.19222383,0.620415488,94.57937761,0.275970951,449.975,25.57338161,0,0
913,109.0493458,0.988882759,95.34688411,0.595507879,94.5848908,0.262115269,450.225,25.55730082,0,0
914,109.0838987,1.004304346,95.52713805,0.543707156,94.57960187,0.261346971,450.475,25.54125747,0,0
915,109.0997044,0.979216534,95.67637383,0.47728702,94.64476574,0.238780133,450.725,25.52525166,0,0
916,109.1167818,0.970628648,95.8037657,0.415657705,94.70955239,0.231158819,450.975,25.50928344,0,0
917,109.0881284,0.971835416,95.94087379,0.357009141,94.76583984,0.273317545,451.225,25.49335289,0,0
918,109.1241561,0.969473832,96.04596184,0.317349967,94.81682061,0.284718904,451.475,25.47746008,0,0
919,109.1646409,0.991810035,96.2474152,0.392065019,94.86105472,0.293889029,451.725,25.46160508,0,0
920,109.1516536,0.998163763,96.30254852,0.379930458,94.85264029,0.295864127,451.975,25.44578796,0,0
921,109.1799321,1.007814192,96.32933969,0.383286199,94.89162217,0.279879115,452.225,25.43000879,0,0
922,109.2218557,1.022166228,96.35942979,0.362942294,94.94174842,0.309179897,452.475,25.41426765,0,0
923,109.275047,1.005297256,96.39351555,0.361812351,94.9942491,0.328813803,452.725,25.39856459,0,0
924,109.2990491,1.018454475,96.41892609,0.396002583,95.00936422,0.298977498,452.975,25.3828997,0,0
925,109.3838854,1.041272723,96.44378562,0.430392756,95.03409636,0.307022453,453.225,25.36727304,0,0
926,109.3841211,1.048066802,96.51982999,0.472613864,95.03196719,0.309597588,453.475,25.35168469,0,0
927,109.4159527,1.064956685,96.52404622,0.465701714,95.08959184,0.360319435,453.725,25.33613471,0,0
928,109.400004,1.068484385,96.5747601,0.450806544,95.14027135,0.399542244,453.975,25.32062318,0,0
929,109.4469211,1.043665443,96.60188951,0.422179225,95.21514021,0.420748485,454.225,25.30515017,0,0
930,109.4698708,1.018067742,96.75102009,0.383678804,95.26200235,0.46972471,454.475,25.28971574,0,0
931,109.5579,0.969213618,96.77482779,0.387587462,95.35905257,0.496855406,454.725,25.27431997,0,0
932,109.6388298,0.99818748,96.79512836,0.387913048,95.46185092,0.538585828,454.975,25.25896293,0,0
933,109.671535,0.962536769,96.81640553,0.391881175,95.58611071,0.592020163,455.225,25.24364469,0,0
934,109.7609937,1.008483149,96.90705792,0.449889858,95.63170338,0.568165387,455.475,25.22836532,0,0
935,109.8319514,1.021332041,97.0288452,0.41730216,95.75843455,0.550389672,455.725,25.21312489,0,0
936,109.9486711,1.040710855,97.08701103,0.407650173,95.82716166,0.516164908,455.975,25.19792347,0,0
937,110.022281,1.043860614,97.10609856,0.413225176,95.88927722,0.525177417,456.21875,25.18301113,0,0
938,110.1867032,0.994820196,97.15510945,0.45212518,96.03004524,0.541955526,456.4625,25.16813634,0,0
939,110.235655,1.023293602,97.16248714,0.455054023,96.0906829,0.578176008,456.70625,25.15329917,0,0
940,110.3254275,0.994046072,97.23044821,0.474192743,96.20922572,0.595500589,456.95,25.13849969,0,0
941,110.3990725,1.013239689,97.32159033,0.424474436,96.29960521,0.548724023,457.19375,25.12373796,0,0
942,110.4593311,1.004756259,97.36160943,0.425379721,96.41160241,0.52628156,457.4375,25.10901405,0,0
943,110.5032072,1.053594583,97.44608934,0.410800379,96.47783369,0.500450942,457.68125,25.09432803,0,0
944,110.5253531,1.037485078,97.52567593,0.444915463,96.53584431,0.460753296,457.925,25.07967997,0,0
945,110.5979188,1.040704568,97.52035116,0.439551269,96.62957431,0.454930399,458.16875,25.06506992,0,0
946,110.6231041,1.055177523,97.55081605,0.413862703,96.72406348,0.479565638,458.4125,25.05049796,0,0
947,110.6352609,1.042995229,97.57720543,0.404865959,96.77177151,0.454566354,458.65625,25.03596415,0,0
948,110.7250691,1.027105343,97.59505308,0.414208347,96.824362,0.430110412,458.9,25.02146856,0,0
949,110.7976641,1.021928234,97.61184363,0.418190639,96.83636394,0.434579079,459.14375,25.00701126,0,0
950,110.8150655,1.032720831,97.62737589,0.43805206,96.88455647,0.464904622,459.3875,24.99259231,0,0
951,110.8410732,1.035404869,97.7156723,0.421433003,96.87674783,0.474970591,459.63125,24.97821177,0,0
952,110.8398688,1.037666495,97.76535756,0.453408599,96.91509907,0.4664118,459.875,24.96386973,0,0
953,110.9223499,1.016189033,97.79386293,0.490491221,96.96689363,0.49395608,460.11875,24.94956623,0,0
954,111.070852,1.00705492,97.85240151,0.53450094,96.98352712,0.478729852,460.3625,24.93530135,0,0
955,111.1026543,0.991397878,97.94764005,0.543968257,97.03744816,0.473277737,460.60625,24.92107516,0,0
956,111.14213,0.994706744,98.07710219,0.544488374,97.12316861,0.427713787,460.85,24.90688771,0,0
957,111.2195722,1.020894871,98.14066492,0.558177022,97.22226575,0.481545774,461.09375,24.89273909,0,0
958,111.236441,1.021319683,98.22726771,0.566336154,97.34159191,0.432610234,461.3375,24.87862934,0,0
959,111.3546647,1.020225552,98.24463245,0.601642821,97.37222358,0.427391519,461.58125,24.86455855,0,0
960,111.4033058,1.014859564,98.3633751,0.596872015,97.37539613,0.437037059,461.825,24.85052677,0,0
961,111.4762788,0.969199903,98.36964729,0.582858705,97.43120459,0.450470251,462.06875,24.83653407,0,0
962,111.5361314,0.939456468,98.51065784,0.700393655,97.45366162,0.476930036,462.3125,24.82258052,0,0
963,111.5876,0.922465022,98.62175836,0.655839973,97.48704472,0.4670779,462.55625,24.80866618,0,0
964,111.6099829,0.893143417,98.75344299,0.619337261,97.53137166,0.511568881,462.8,24.79479112,0,0
965,111.7038101,0.895815406,98.8680544,0.58536361,97.60153751,0.537180808,463.04375,24.78095541,0,0
966,111.7475092,0.902411161,98.97612454,0.523527679,97.61877103,0.529026471,463.2875,24.76715911,0,0
967,111.8082986,0.89015788,99.0703751,0.484819316,97.69828545,0.508873893,463.53125,24.75340228,0,0
968,111.8924943,0.868235369,99.13133547,0.440111444,97.7084748,0.507572095,463.775,24.739685,0,0
969,111.9625921,0.858561077,99.22451219,0.443025651,97.74407262,0.500233844,464.01875,24.72600733,0,0
970,111.962193,0.854785977,99.23266033,0.461539788,97.82036206,0.489119679,464.2625,24.71236933,0,0
971,112.0068115,0.900886491,99.2355042,0.467177024,97.87780173,0.454314292,464.50625,24.69877107,0,0
972,112.1007461,0.853255784,99.25487938,0.473065045,97.90965118,0.45282612,464.75,24.68521262,0,0
973,112.1785658,0.85722638,99.29176779,0.46114757,97.91890506,0.436026882,464.99375,24.67169404,0,0
974,112.2581924,0.807392453,99.29032566,0.457322134,97.946314,0.430384468,465.2375,24.6582154,0,0
975,112.2829967,0.788255588,99.31202619,0.459439343,97.96944935,0.425533434,465.48125,24.64477676,0,0
976,112.3024786,0.794426854,99.34770405,0.468542644,98.0345567,0.450790671,465.725,24.63137819,0,0
977,112.3160167,0.783332467,99.39086602,0.460432992,98.08479001,0.482801785,465.96875,24.61801976,0,0
978,112.3282993,0.786749036,99.45414859,0.489525287,98.21820528,0.464875074,466.2125,24.60470152,0,0
979,112.327587,0.764506215,99.56267855,0.459720367,98.23239384,0.483952079,466.45625,24.59142355,0,0
980,112.4226461,0.759884152,99.57119049,0.474108881,98.36390165,0.485786574,466.7,24.5781859,0,0
981,112.451556,0.781244464,99.58358201,0.464136861,98.45342026,0.503506921,466.94375,24.56498865,0,0
982,112.525918,0.786005576,99.64347616,0.485952403,98.57609846,0.517782665,467.1875,24.55183186,0,0
983,112.6384947,0.780012616,99.69501056,0.507486031,98.66370864,0.53242993,467.43125,24.5387156,0,0
984,112.7762876,0.771267028,99.76766164,0.486331425,98.72856276,0.55785912,467.675,24.52563993,0,0
985,112.8573236,0.773461715,99.84420598,0.480026312,98.78005271,0.524493348,467.91875,24.51260491,0,0
986,112.9322193,0.775997137,99.84601348,0.494681889,98.91502083,0.552072327,468.1625,24.49961061,0,0
987,113.0874875,0.781762604,99.88900831,0.527168556,98.96676992,0.522357356,468.40625,24.4866571,0,0
988,113.1692716,0.79433606,99.93197688,0.529087561,99.02032307,0.539752088,468.65,24.47374443,0,0
989,113.2473851,0.805956839,99.96983232,0.496136645,99.09940385,0.548718983,468.825,24.47971772,0,0
990,113.3241567,0.803469725,99.96927881,0.479617469,99.12727554,0.533539466,469,24.48575975,0,0
991,113.3963435,0.793609449,100.0204441,0.46957038,99.18378291,0.550838816,469.175,24.49187046,0,0
992,113.5054927,0.805502704,100.0207797,0.492533736,99.30827193,0.525963172,469.35,24.49804981,0,0
993,113.5396364,0.827966537,100.0947361,0.514665482,99.34314095,0.497508222,469.525,24.50429774,0,0
994,113.5401252,0.817760479,100.1630823,0.478240301,99.44433267,0.440514192,469.7,24.5106142,0,0
995,113.5877993,0.850481629,100.2257173,0.477011731,99.59184294,0.40554266,469.875,24.51699913,0,0
996,113.6477408,0.815641285,100.2380861,0.459150189,99.69577097,0.383131369,470.05,24.52345249,0,0
997,113.6682447,0.80517582,100.3229406,0.509227687,99.8269784,0.362938568,470.225,24.52997422,0,0
998,113.7340064,0.771997735,100.3779058,0.53103679,99.93985188,0.366273121,470.4,24.53656427,0,0
999,113.8167703,0.786243983,100.412946,0.510759625,99.98723734,0.375834897,470.575,24.54322257,0,0

==> data/avg_regret_quadratic-fixed_n5_b2_eps0.2_H300_effort3.csv <==
t,fixed_ignorant,fixed_ignorant_sem,fixed_historical,fixed_historical_sem,fixed_artificial_replay,fixed_artificial_replay_sem,regression,regression_sem,optimal,optimal_sem
0,0,0,0,0,0,0,0,0,0,0
1,1.9375,0,1.328125,0.188898144,1.328125,0.188898144,0.696875,0.146801104,0,0
2,3.875,0,1.928125,0.203060887,1.921875,0.196444635,1.39375,0.293602209,0,0
3,5.8125,0,2.546875,0.214858743,2.54375,0.213691512,2.090625,0.440403313,0,0
4,7.75,0,3.0875,0.228920322,3.115625,0.218901237,2.7875,0.587204417,0,0
5,9.6875,0,3.58125,0.220095071,3.646875,0.216508857,3.484375,0.734005522,0,0
6,11.625,0,4.115625,0.227314962,4.14375,0.234650301,4.18125,0.880806626,0,0
7,13.5625,0,4.553125,0.234504594,4.565625,0.238923457,4.878125,1.02760773,0,0
8,15.5,0,4.928125,0.244028064,4.94375,0.246098021,5.575,1.174408835,0,0
9,17.4375,0,5.36875,0.232681381,5.3875,0.236859516,6.271875,1.321209939,0,0
10,19.375,0,5.825,0.220882463,5.840625,0.220205968,6.96875,1.468011043,0,0
11,20,0,6.134375,0.265208006,6.15625,0.264140049,7.665625,1.614812148,0,0
12,20.625,0,6.553125,0.26561683,6.553125,0.262782999,8.3625,1.761613252,0,0
13,21.25,0,6.9,0.276259741,6.91875,0.277412086,9.059375,1.908414356,0,0
14,21.5625,0,7.315625,0.276638506,7.29375,0.278855548,9.75625,2.055215461,0,0
15,21.875,0,7.6375,0.280020461,7.65,0.281935892,10.453125,2.202016565,0,0
16,22.1875,0,7.978125,0.295144812,7.965625,0.290714592,11.15,2.348817669,0,0
17,22.8125,0,8.328125,0.286685516,8.328125,0.283028712,11.846875,2.495618774,0,0
18,23.4375,0,8.640625,0.284558091,8.628125,0.279991397,12.54375,2.642419878,0,0
19,24.0625,0,8.978125,0.279471615,8.9625,0.275709313,13.240625,2.789220983,0,0
20,24.5,0,9.3625,0.311463559,9.3375,0.308790483,13.9375,2.936022087,0,0
21,24.9375,0,9.765625,0.292307703,9.75625,0.287801774,14.634375,3.082823191,0,0
22,25.375,0,10.140625,0.263038881,10.125,0.258366933,15.33125,3.229624296,0,0
23,25.6875,0,10.465625,0.264814941,10.45,0.261049232,16.028125,3.3764254,0,0
24,25.96875,0,10.79375,0.27331396,10.771875,0.27275162,16.725,3.523226504,0,0
25,26.03125,0,11.153125,0.254493045,11.10625,0.256943506,17.421875,3.670027609,0,0
26,26.1875,0,11.484375,0.289285293,11.459375,0.284016104,18.11875,3.816828713,0,0
27,26.34375,0,11.821875,0.28462672,11.79375,0.283026795,18.815625,3.963629817,0,0
28,26.40625,0,12.11875,0.264706336,12.090625,0.263376925,19.5125,4.110430922,0,0
29,26.5,0,12.4,0.270865383,12.375,0.269467711,20.209375,4.257232026,0,0
30,26.9375,0,12.684375,0.275459291,12.65625,0.27310744,20.90625,4.40403313,0,0
31,27.375,0,12.93125,0.288592429,12.871875,0.267505598,21.603125,4.550834235,0,0
32,27.8125,0,13.23125,0.331151715,13.184375,0.301919855,22.3,4.697635339,0,0
33,28.1875,0,13.68125,0.332707746,13.653125,0.293759234,22.996875,4.844436443,0,0
34,28.375,0,14.1125,0.305412688,14.103125,0.267611039,23.69375,4.991237548,0,0
35,28.75,0,14.484375,0.317434992,14.471875,0.285745325,24.390625,5.138038652,0,0
36,29.3125,0,14.7875,0.316461008,14.725,0.297004723,25.0875,5.284839756,0,0
37,29.625,0,15.09375,0.290174756,15.03125,0.270673029,25.784375,5.431640861,0,0
38,29.6875,0,15.434375,0.31000567,15.371875,0.290938451,26.48125,5.578441965,0,0
39,29.9375,0,15.825,0.339596114,15.7625,0.318899747,27.178125,5.725243069,0,0
40,30.28125,0,16.08125,0.324431929,16.01875,0.306971938,27.875,5.872044174,0,0
41,30.3125,0,16.353125,0.321503966,16.290625,0.301725722,28.571875,6.018845278,0,0
42,30.875,0,16.675,0.316954365,16.6125,0.299130685,29.26875,6.165646382,0,0
43,31.4375,0,17.05,0.320257871,17.00625,0.298317039,29.965625,6.312447487,0,0
44,31.5625,0,17.434375,0.363105636,17.390625,0.340172355,30.6625,6.459248591,0,0
45,31.65625,0,17.925,0.373294734,17.85625,0.362649634,31.359375,6.606049695,0,0
46,32.375,0,18.453125,0.377257384,18.384375,0.365476584,32.05625,6.7528508,0,0
47,32.8125,0,18.925,0.310905655,18.85625,0.299130685,32.753125,6.899651904,0,0
48,33.0625,0,19.303125,0.291184497,19.215625,0.28219171,33.45,7.046453008,0,0
49,33.1875,0,19.646875,0.310271568,19.559375,0.305776632,34.146875,7.193254113,0,0
50,33.28125,0,19.934375,0.299936698,19.846875,0.289929724,34.84375,7.340055217,0,0
51,33.46875,0,20.259375,0.315060689,20.171875,0.301445087,35.540625,7.486856321,0,0
52,34.03125,0,20.54375,0.307289901,20.45625,0.297894813,36.2375,7.633657426,0,0
53,34.4375,0,20.790625,0.325028378,20.703125,0.313859888,36.8875,7.771679746,0,0
54,34.625,0,21.046875,0.317229831,20.959375,0.305620456,37.5375,7.910234229,0,0
55,35.0625,0,21.3875,0.327428162,21.3,0.3182867,38.1875,8.049293393,0,0
56,35.8125,0,21.746875,0.374317956,21.696875,0.354413211,38.8375,8.188831529,0,0
57,36.03125,0,22.134375,0.379488474,22.059375,0.36157839,39.4875,8.328824562,0,0
58,36.0625,0,22.68125,0.369308663,22.60625,0.347398566,40.1375,8.469249934,0,0
59,36.25,0,23.140625,0.347587481,23.065625,0.318431554,40.7875,8.610086493,0,0
60,36.3125,0,23.540625,0.318145191,23.459375,0.292930669,41.4375,8.751314385,0,0
61,37,0,23.834375,0.335023385,23.734375,0.302594754,42.0875,8.892914968,0,0
62,37.65625,0,24.14375,0.295370824,24.04375,0.261796345,42.7375,9.034870718,0,0
63,38.21875,0,24.434375,0.316791711,24.334375,0.281675989,43.3875,9.177165153,0,0
64,38.6875,0,24.71875,0.321772165,24.61875,0.288216197,44.0375,9.31978276,0,0
65,38.84375,0,24.975,0.317795412,24.875,0.286524614,44.6875,9.462708927,0,0
66,38.9375,0,25.2875,0.324117391,25.1875,0.298651483,45.3375,9.605929882,0,0
67,39.25,0,25.6,0.318715957,25.5,0.293372985,45.9875,9.749432631,0,0
68,40,0,25.834375,0.336896644,25.734375,0.311848279,46.6375,9.893204914,0,0
69,40.75,0,26.196875,0.340006447,26.159375,0.298267931,47.2875,10.03723515,0,0
70,41.5,0,26.640625,0.328884703,26.603125,0.281483314,47.9375,10.18151238,0,0
71,42.25,0,27.0375,0.31587758,27,0.26438641,48.5875,10.32602627,0,0
72,42.53125,0,27.40625,0.291294405,27.36875,0.240388141,49.2375,10.47076701,0,0
73,42.625,0,27.7875,0.291919533,27.76875,0.238093192,49.8875,10.61572532,0,0
74,42.75,0,28.14375,0.295921348,28.10625,0.237042688,50.5375,10.76089241,0,0
75,42.8125,0,28.378125,0.306980775,28.340625,0.242708333,51.1875,10.90625995,0,0
76,43.25,0,28.596875,0.300334377,28.559375,0.235630894,51.8375,11.05182002,0,0
77,43.65625,0,28.871875,0.286655235,28.853125,0.225445643,52.4875,11.19756511,0,0
78,44.21875,0,29.10625,0.294856074,29.0875,0.239211668,53.1375,11.3434881,0,0
79,44.5,0,29.35,0.292365235,29.33125,0.236630352,53.7875,11.4895822,0,0
80,44.5625,0,29.653125,0.298377048,29.634375,0.244915749,54.4375,11.63584097,0,0
81,45.0625,0,29.9125,0.313740593,29.89375,0.264558726,55.0875,11.78225828,0,0
82,45.625,0,30.2,0.317091272,30.178125,0.2650443,55.7375,11.92882829,0,0
83,46.1875,0,30.5,0.317084428,30.496875,0.267627258,56.3875,12.07554544,0,0
84,46.75,0,30.734375,0.319988403,30.73125,0.270320026,57.0375,12.22240443,0,0
85,47.3125,0,30.925,0.322082255,30.921875,0.271203673,57.6875,12.36940021,0,0
86,47.875,0,31.1375,0.333925256,31.134375,0.285502192,58.3375,12.51652796,0,0
87,47.90625,0,31.440625,0.346499421,31.446875,0.299234048,58.9875,12.66378308,0,0
88,48.0625,0,31.6625,0.338847618,31.66875,0.291822875,59.6375,12.81116118,0,0
89,48.3125,0,31.915625,0.357158017,31.921875,0.311012083,60.2875,12.95865805,0,0
90,49,0,32.121875,0.360285682,32.128125,0.31901031,60.9375,13.1062697,0,0
91,49.5,0,32.35625,0.380178366,32.3625,0.340839955,61.5875,13.25399229,0,0
92,49.5625,0,32.596875,0.396749215,32.603125,0.354505047,62.2375,13.40182214,0,0
93,49.6875,0,32.8375,0.39423471,32.8625,0.343092806,62.8875,13.54975576,0,0
94,50.25,0,33.08125,0.399820923,33.1,0.351855202,63.5375,13.69778976,0,0
95,50.8125,0,33.3625,0.39156692,33.38125,0.347791894,64.1875,13.84592095,0,0
96,50.875,0,33.509375,0.398784231,33.553125,0.365149857,64.8375,13.99414622,0,0
97,51.4375,0,33.675,0.402498706,33.71875,0.363868347,65.4875,14.14246263,0,0
98,52,0,33.809375,0.405861192,33.853125,0.36799151,66.1375,14.29086732,0,0
99,52.375,0,33.971875,0.393426068,34.015625,0.357862154,66.7875,14.43935759,0,0
100,52.75,0,34.165625,0.402117065,34.209375,0.369785798,67.4375,14.58793082,0,0
101,53.125,0,34.40625,0.357672598,34.45,0.325,68.0875,14.7365845,0,0
102,53.15625,0,34.684375,0.368739701,34.728125,0.340134075,68.7375,14.88531622,0,0
103,53.25,0,34.884375,0.378056123,34.928125,0.347300165,69.3875,15.03412366,0,0
104,53.5625,0,35.084375,0.374161389,35.128125,0.347780974,70.0375,15.18300459,0,0
105,53.78125,0,35.34375,0.354901199,35.3875,0.328024125,70.553125,15.17528376,0,0
106,53.8125,0,35.628125,0.34430038,35.671875,0.309683488,71.06875,15.16769242,0,0
107,54,0,35.921875,0.360791291,35.965625,0.327005365,71.584375,15.16023076,0,0
108,54.0625,0,36.1625,0.367275772,36.20625,0.328652024,72.1,15.15289897,0,0
109,54.625,0,36.35,0.359693398,36.39375,0.323594718,72.615625,15.14569725,0,0
110,55,0,36.525,0.364785658,36.56875,0.32678463,73.13125,15.13862578,0,0
111,55.125,0,36.653125,0.365755556,36.696875,0.328019163,73.646875,15.13168474,0,0
112,55.25,0,36.784375,0.367767347,36.828125,0.330563032,74.1625,15.12487431,0,0
113,55.375,0,36.99375,0.390084348,37.0375,0.35657271,74.678125,15.11819467,0,0
114,55.5,0,37.21875,0.416354049,37.2625,0.379778581,75.19375,15.11164599,0,0
115,55.90625,0,37.428125,0.419729627,37.471875,0.382348429,75.709375,15.10522845,0,0
116,56.46875,0,37.6875,0.416067277,37.73125,0.376709068,76.225,15.0989422,0,0
117,56.8125,0,37.890625,0.42246615,37.934375,0.383057249,76.740625,15.09278742,0,0
118,57.125,0,38.0625,0.400845461,38.10625,0.366459458,77.25625,15.08676426,0,0
119,57.25,0,38.271875,0.378858907,38.315625,0.351906082,77.771875,15.08087288,0,0
120,57.28125,0,38.5375,0.398260105,38.58125,0.36485704,78.2875,15.07511344,0,0
121,57.3125,0,38.821875,0.399409558,38.865625,0.361176043,78.803125,15.06948608,0,0
122,57.5,0,39.034375,0.383736484,39.078125,0.351406215,79.31875,15.06399096,0,0
123,57.8125,0,39.203125,0.397481492,39.246875,0.365903859,79.834375,15.05862823,0,0
124,57.9375,0,39.328125,0.397481492,39.371875,0.365903859,80.35,15.05339801,0,0
125,58.0625,0,39.49375,0.374849507,39.5375,0.343838372,80.865625,15.04830045,0,0
126,58.1875,0,39.696875,0.404591969,39.740625,0.373406626,81.38125,15.04333569,0,0
127,58.3125,0,39.95,0.405881243,39.99375,0.381193074,81.896875,15.03850386,0,0
128,58.625,0,40.19375,0.392856128,40.2375,0.366429848,82.4125,15.03380508,0,0
129,59.34375,0,40.43125,0.404263305,40.475,0.376438214,82.928125,15.02923948,0,0
130,59.375,0,40.671875,0.402419171,40.715625,0.368975037,83.44375,15.02480718,0,0
131,59.8125,0,40.8625,0.385534892,40.90625,0.35019216,83.959375,15.0205083,0,0
132,59.9375,0,41.109375,0.393337802,41.153125,0.356805427,84.475,15.01634295,0,0
133,60.03125,0,41.40625,0.415910773,41.45,0.376881852,84.990625,15.01231125,0,0
134,60.46875,0,41.625,0.414839745,41.66875,0.378289966,85.50625,15.00841329,0,0
135,61.03125,0,41.8,0.401202619,41.86875,0.368102067,86.021875,15.0046492,0,0
136,61.1875,0,41.934375,0.405058348,42.021875,0.372038363,86.5375,15.00101906,0,0
137,61.6875,0,42.084375,0.416198956,42.171875,0.38486024,87.053125,14.99752298,0,0
138,61.8125,0,42.2125,0.417675861,42.3,0.386546767,87.56875,14.99416105,0,0
139,61.9375,0,42.415625,0.446899281,42.503125,0.416131166,88.084375,14.99093335,0,0
140,62.0625,0,42.634375,0.44997227,42.721875,0.420669574,88.6,14.98783998,0,0
141,62.1875,0,42.834375,0.455055752,42.921875,0.42525651,89.115625,14.98488102,0,0
142,62.3125,0,43.034375,0.459927389,43.121875,0.427043951,89.63125,14.98205654,0,0
143,62.4375,0,43.171875,0.426784703,43.259375,0.396382569,90.146875,14.97936663,0,0
144,62.5,0,43.425,0.40365625,43.5125,0.37777331,90.6625,14.97681136,0,0
145,62.625,0,43.73125,0.408652086,43.81875,0.385636199,91.178125,14.97439079,0,0
146,62.9375,0,44.0125,0.428230168,44.075,0.400146458,91.69375,14.97210499,0,0
147,63.125,0,44.26875,0.414347714,44.33125,0.387275921,92.209375,14.96995403,0,0
148,63.1875,0,44.421875,0.410851346,44.484375,0.385902003,92.725,14.96793796,0,0
149,63.5625,0,44.56875,0.422274759,44.63125,0.398804637,93.240625,14.96605683,0,0
150,63.6875,0,44.721875,0.388010696,44.784375,0.36625954,93.75625,14.9643107,0,0
151,63.8125,0,44.88125,0.395361561,44.94375,0.373224966,94.271875,14.96269961,0,0
152,63.9375,0,45.0625,0.417135153,45.14375,0.399712353,94.7875,14.96122361,0,0
153,64.0625,0,45.31875,0.392330997,45.4,0.379652848,95.303125,14.95988273,0,0
154,64.1875,0,45.525,0.381306917,45.60625,0.370142146,95.81875,14.95867702,0,0
155,64.21875,0,45.703125,0.384465324,45.784375,0.372691098,96.334375,14.95760651,0,0
156,64.5,0,45.953125,0.36905737,46.034375,0.35057771,96.85,14.95667122,0,0
157,65.0625,0,46.140625,0.348335888,46.221875,0.331061595,97.39375,14.95598229,0,0
158,65.4375,0,46.39375,0.341857162,46.475,0.32354777,97.9375,14.95553015,0,0
159,65.53125,0,46.553125,0.348578774,46.634375,0.328250637,98.48125,14.95531481,0,0
160,65.5625,0,46.775,0.354650405,46.85,0.337274873,99.025,14.95533628,0,0
161,65.9375,0,46.909375,0.359441419,46.984375,0.342651338,99.56875,14.95559457,0,0
162,66.0625,0,47.040625,0.362734898,47.115625,0.346330278,100.1125,14.95608966,0,0
163,66.1875,0,47.215625,0.387366969,47.290625,0.373958333,100.65625,14.95682153,0,0
164,66.3125,0,47.440625,0.389406433,47.515625,0.370934268,101.2,14.95779015,0,0
165,66.4375,0,47.659375,0.404039123,47.734375,0.384070001,101.74375,14.95899546,0,0
166,66.5625,0,47.84375,0.413241127,47.91875,0.391539208,102.2875,14.96043741,0,0
167,67,0,48.075,0.402875946,48.15,0.382074473,102.83125,14.96211593,0,0
168,67.03125,0,48.265625,0.405052991,48.340625,0.380727385,103.375,14.96403095,0,0
169,67.1875,0,48.453125,0.374399113,48.528125,0.352829891,103.91875,14.96618237,0,0
170,67.25,0,48.7125,0.38269875,48.7875,0.360687519,104.4625,14.96857008,0,0
171,67.3125,0,48.975,0.394592353,49.05,0.368379051,105.00625,14.97119398,0,0
172,67.4375,0,49.190625,0.392846461,49.265625,0.369586211,105.55,14.97405395,0,0
173,68.375,0,49.31875,0.394344789,49.39375,0.371283669,106.09375,14.97714984,0,0
174,68.4375,0,49.434375,0.389907675,49.509375,0.366247689,106.6375,14.98048151,0,0
175,68.8125,0,49.6,0.414625207,49.675,0.39352948,107.18125,14.98404881,0,0
176,68.9375,0,49.734375,0.39813612,49.809375,0.379013534,107.725,14.98785156,0,0
177,69.0625,0,49.946875,0.409867706,50.021875,0.387887631,108.26875,14.99188959,0,0
178,69.1875,0,50.18125,0.392828507,50.25625,0.376927915,108.8125,14.9961627,0,0
179,69.3125,0,50.375,0.401278339,50.45,0.383389941,109.35625,15.0006707,0,0
180,69.4375,0,50.553125,0.400955077,50.628125,0.385682622,109.9,15.00541338,0,0
181,69.84375,0,50.75625,0.381306917,50.83125,0.365035434,110.44375,15.0103905,0,0
182,70.40625,0,51.059375,0.38138232,51.134375,0.363720706,110.9875,15.01560184,0,0
183,70.5625,0,51.275,0.381107669,51.35,0.358938443,111.53125,15.02104716,0,0
184,70.6875,0,51.50625,0.396704086,51.58125,0.377830751,112.075,15.02672619,0,0
185,71,0,51.703125,0.400825158,51.778125,0.383142219,112.61875,15.03263868,0,0
186,71.21875,0,51.825,0.399359296,51.9,0.381506062,113.1625,15.03878435,0,0
187,71.25,0,51.96875,0.408434299,52.04375,0.39159463,113.70625,15.04516291,0,0
188,71.75,0,52.103125,0.41846098,52.178125,0.399409558,114.25,15.05177407,0,0
189,71.875,0,52.3375,0.430897602,52.4125,0.413472129,114.79375,15.05861753,0,0
190,72,0,52.596875,0.429172987,52.671875,0.406336796,115.3375,15.06569295,0,0
191,72.125,0,52.73125,0.435067643,52.80625,0.411525575,115.88125,15.07300003,0,0
192,72.25,0,52.953125,0.434819417,53.028125,0.412096025,116.425,15.08053842,0,0
193,72.375,0,53.078125,0.44138282,53.153125,0.416938713,116.96875,15.08830777,0,0
194,72.5,0,53.31875,0.443456476,53.39375,0.419474912,117.5125,15.09630773,0,0
195,72.59375,0,53.54375,0.454295662,53.61875,0.430998316,118.05625,15.10453793,0,0
196,72.625,0,53.81875,0.465003547,53.89375,0.439039949,118.6,15.11299799,0,0
197,72.6875,0,54.025,0.47077802,54.1,0.446358725,119.14375,15.12168754,0,0
198,72.8125,0,54.14375,0.468129219,54.21875,0.443387959,119.6875,15.13060617,0,0
199,72.9375,0,54.325,0.429267787,54.4,0.407311647,120.23125,15.13975348,0,0
200,73.4375,0,54.44375,0.434358763,54.51875,0.41206311,120.775,15.14912905,0,0
201,73.5625,0,54.628125,0.443765894,54.703125,0.422286322,121.31875,15.15873247,0,0
202,73.6875,0,54.790625,0.452425226,54.865625,0.430299123,121.8625,15.1685633,0,0
203,73.8125,0,54.984375,0.434120129,55.059375,0.413305453,122.40625,15.17862109,0,0
204,73.9375,0,55.18125,0.416166366,55.25625,0.397004845,122.95,15.1889054,0,0
205,74.0625,0,55.284375,0.416990759,55.359375,0.398544716,123.49375,15.19941576,0,0
206,74.375,0,55.475,0.391112196,55.55,0.377514716,124.0375,15.21015172,0,0
207,74.53125,0,55.7,0.413587581,55.775,0.402622695,124.58125,15.22111278,0,0
208,74.8125,0,55.86875,0.413472129,55.94375,0.399103814,125.125,15.23229847,0,0
209,75.375,0,56.05625,0.405148078,56.13125,0.394784795,125.54375,15.24024278,0,0
210,75.65625,0,56.1875,0.408407731,56.2625,0.398325488,125.9625,15.24836968,0,0
211,75.75,0,56.31875,0.411736457,56.39375,0.401932182,126.38125,15.25667887,0,0
212,75.875,0,56.428125,0.415859896,56.503125,0.40503156,126.8,15.26517005,0,0
213,76.1875,0,56.665625,0.40920533,56.740625,0.394406694,127.21875,15.27384293,0,0
214,76.3125,0,56.865625,0.417188475,56.940625,0.400965902,127.6375,15.28269719,0,0
215,76.4375,0,57.059375,0.413121638,57.134375,0.401171516,128.05625,15.29173252,0,0
216,76.5625,0,57.30625,0.379681427,57.38125,0.370950356,128.475,15.30094859,0,0
217,76.6875,0,57.49375,0.376668741,57.56875,0.360777757,128.89375,15.31034509,0,0
218,76.8125,0,57.73125,0.348645693,57.80625,0.33413965,129.3125,15.31992167,0,0
219,76.84375,0,57.840625,0.343195576,57.915625,0.328845109,129.73125,15.32967801,0,0
220,76.9375,0,58.096875,0.358564908,58.171875,0.344136462,130.15,15.33961375,0,0
221,77.0625,0,58.284375,0.34949275,58.359375,0.337128461,130.56875,15.34972855,0,0
222,77.1875,0,58.415625,0.349480331,58.490625,0.335670517,130.9875,15.36002206,0,0
223,77.5,0,58.575,0.36408299,58.65,0.352071006,131.40625,15.37049392,0,0
224,77.5625,0,58.696875,0.354719238,58.771875,0.342771651,131.825,15.38114376,0,0
225,77.9375,0,58.8625,0.353344634,58.9375,0.340929082,132.24375,15.39197121,0,0
226,78.0625,0,58.996875,0.369357139,59.071875,0.357036473,132.6625,15.4029759,0,0
227,78.1875,0,59.225,0.377560702,59.3,0.360579202,133.08125,15.41415745,0,0
228,78.3125,0,59.378125,0.378383176,59.453125,0.358195528,133.5,15.42551548,0,0
229,78.4375,0,59.5625,0.376847302,59.6375,0.360097402,133.91875,15.43704959,0,0
230,78.5625,0,59.840625,0.340784239,59.915625,0.327124798,134.3375,15.44875939,0,0
231,78.6875,0,59.990625,0.347862084,60.059375,0.331847273,134.75625,15.46064448,0,0
232,78.75,0,60.215625,0.359562149,60.284375,0.342182347,135.175,15.47270446,0,0
233,78.90625,0,60.4375,0.368520409,60.50625,0.351515815,135.59375,15.48493892,0,0
234,79.3125,0,60.565625,0.366081742,60.634375,0.348952114,136.0125,15.49734744,0,0
235,79.875,0,60.69375,0.367275772,60.7625,0.350322272,136.43125,15.50992962,0,0
236,79.9375,0,60.84375,0.365801536,60.9125,0.350464721,136.85,15.52268501,0,0
237,80.125,0,61.025,0.39558106,61.09375,0.383214429,137.26875,15.53561321,0,0
238,80.5,0,61.209375,0.384628981,61.278125,0.367265432,137.6875,15.54871377,0,0
239,80.625,0,61.4,0.377071823,61.46875,0.361984787,138.10625,15.56198627,0,0
240,80.75,0,61.540625,0.370986918,61.609375,0.359978358,138.525,15.57543026,0,0
241,80.875,0,61.74375,0.353762024,61.8125,0.341660315,138.94375,15.5890453,0,0
242,81,0,61.928125,0.340930673,62.021875,0.344287774,139.3625,15.60283094,0,0
243,81.125,0,62.103125,0.330326609,62.196875,0.332618048,139.78125,15.61678673,0,0
244,81.8125,0,62.290625,0.34213795,62.384375,0.343404182,140.2,15.63091221,0,0
245,82.0625,0,62.465625,0.344993018,62.559375,0.344993018,140.61875,15.64520693,0,0
246,82.1875,0,62.60625,0.343440517,62.7,0.344670485,141.0375,15.65967042,0,0
247,82.5,0,62.734375,0.344703539,62.828125,0.346023103,141.45625,15.67430222,0,0
248,82.6875,0,62.85,0.352163452,62.94375,0.352440647,141.875,15.68910184,0,0
249,82.75,0,63.075,0.366577878,63.16875,0.362260457,142.29375,15.70406883,0,0
250,82.875,0,63.253125,0.369386515,63.346875,0.364656243,142.7125,15.71920269,0,0
251,83.1875,0,63.465625,0.368680843,63.559375,0.366792415,143.13125,15.73450296,0,0
252,83.3125,0,63.66875,0.360428709,63.7625,0.355121263,143.55,15.74996914,0,0
253,83.4375,0,63.84375,0.369020616,63.9375,0.360302246,143.96875,15.76560074,0,0
254,83.5625,0,64.128125,0.351998572,64.221875,0.344835722,144.3875,15.78139728,0,0
255,83.6875,0,64.290625,0.342296485,64.384375,0.334472338,144.80625,15.79735825,0,0
256,83.78125,0,64.515625,0.33873392,64.609375,0.334024349,145.225,15.81348317,0,0
257,83.8125,0,64.646875,0.343088062,64.740625,0.337475886,145.64375,15.82977153,0,0
258,83.9375,0,64.809375,0.349989149,64.903125,0.346374138,146.0625,15.84622282,0,0
259,84,0,64.934375,0.349989149,65.028125,0.346374138,146.48125,15.86283655,0,0
260,84.0625,0,65.075,0.352268196,65.16875,0.349391833,146.9,15.87961219,0,0
261,84.1875,0,65.284375,0.348404411,65.378125,0.346593354,147.3875,15.91089841,0,0
262,84.6875,0,65.4625,0.340285572,65.55625,0.337692846,147.875,15.94231953,0,0
263,84.8125,0,65.6125,0.351620751,65.70625,0.347304851,148.3625,15.97387475,0,0
264,84.9375,0,65.809375,0.350701492,65.903125,0.345275969,148.85,16.00556327,0,0
265,85.0625,0,65.93125,0.355383938,66.025,0.348134912,149.3375,16.0373843,0,0
266,85.1875,0,66.18125,0.358605759,66.275,0.35394601,149.825,16.06933707,0,0
267,85.65625,0,66.33125,0.361300698,66.4625,0.361918835,150.3125,16.10142077,0,0
268,85.6875,0,66.478125,0.367903041,66.609375,0.367938431,150.8,16.13363464,0,0
269,85.875,0,66.7,0.381886991,66.8125,0.380029924,151.2875,16.16597789,0,0
270,86.1875,0,66.828125,0.383023255,66.940625,0.381240039,151.775,16.19844975,0,0
271,86.71875,0,66.959375,0.385361764,67.071875,0.383725173,152.2625,16.23104945,0,0
272,87.28125,0,67.134375,0.38648641,67.246875,0.385260385,152.75,16.26377621,0,0
273,87.4375,0,67.290625,0.384741808,67.403125,0.380556348,153.2375,16.29662928,0,0
274,87.5625,0,67.484375,0.387277322,67.578125,0.378835994,153.725,16.32960789,0,0
275,87.875,0,67.66875,0.372567341,67.7625,0.363635673,154.2125,16.36271128,0,0
276,88,0,67.834375,0.372650336,67.928125,0.3633924,154.7,16.39593869,0,0
277,88.125,0,67.98125,0.376449744,68.075,0.367139846,155.1875,16.42928938,0,0
278,88.25,0,68.178125,0.37945988,68.271875,0.366721409,155.675,16.46276259,0,0
279,88.375,0,68.346875,0.382064533,68.440625,0.36432878,156.1625,16.49635758,0,0
280,88.59375,0,68.553125,0.386458333,68.646875,0.367932533,156.65,16.5300736,0,0
281,88.625,0,68.7125,0.38975041,68.80625,0.373050488,157.1375,16.56390992,0,0
282,88.8125,0,68.834375,0.388698025,68.928125,0.371863328,157.625,16.59786581,0,0
283,88.84375,0,68.9625,0.386254719,69.05625,0.369631714,158.1125,16.63194052,0,0
284,89.125,0,69.2,0.404059264,69.29375,0.39567431,158.6,16.66613332,0,0
285,89.25,0,69.378125,0.41841949,69.471875,0.410195848,159.0875,16.70044351,0,0
286,89.625,0,69.528125,0.425134017,69.621875,0.415531004,159.575,16.73487034,0,0
287,89.6875,0,69.684375,0.418911919,69.778125,0.411173425,160.0625,16.76941311,0,0
288,89.8125,0,69.859375,0.415891205,69.953125,0.404785019,160.55,16.8040711,0,0
289,89.9375,0,70.10625,0.433443496,70.2,0.42807811,161.0375,16.8388436,0,0
290,90.0625,0,70.365625,0.446218924,70.459375,0.442556346,161.525,16.87372989,0,0
291,90.375,0,70.50625,0.453042378,70.6,0.450857593,162.0125,16.90872928,0,0
292,90.5,0,70.684375,0.463686775,70.803125,0.470137991,162.5,16.94384106,0,0
293,90.5625,0,70.8125,0.457337934,70.93125,0.464489901,162.9875,16.97906454,0,0
294,90.875,0,70.984375,0.42009656,71.103125,0.431935094,163.475,17.01439903,0,0
295,91,0,71.115625,0.424536359,71.234375,0.4345698,163.9625,17.04984383,0,0
296,91.0625,0,71.2875,0.429131269,71.40625,0.437003687,164.45,17.08539825,0,0
297,91.1875,0,71.440625,0.428185823,71.565625,0.439885609,164.9375,17.12106162,0,0
298,91.4375,0,71.61875,0.401759369,71.74375,0.407977098,165.425,17.15683325,0,0
299,91.5625,0,71.778125,0.396284009,71.903125,0.401074133,165.9125,17.19271247,0,0
300,91.6875,0,71.95,0.401905185,72.075,0.403844373,166.4,17.2286986,0,0
301,91.8125,0,72.21875,0.388668712,72.34375,0.382704421,166.8875,17.26479099,0,0
302,91.9375,0,72.390625,0.397044474,72.515625,0.388759434,167.375,17.30098895,0,0
303,92.0625,0,72.540625,0.39465422,72.665625,0.38777572,167.8625,17.33729184,0,0
304,92.125,0,72.70625,0.400796733,72.83125,0.394960661,168.35,17.37369899,0,0
305,92.15625,0,72.825,0.398652243,72.95,0.392673794,168.8375,17.41020975,0,0
306,92.1875,0,72.959375,0.391812085,73.084375,0.386570626,169.325,17.44682347,0,0
307,92.75,0,73.153125,0.391850854,73.278125,0.388234351,169.8125,17.48353951,0,0
308,93.3125,0,73.31875,0.387992519,73.44375,0.384903938,170.3,17.52035721,0,0
309,93.6875,0,73.5,0.390367971,73.625,0.383299364,170.7875,17.55727594,0,0
310,93.75,0,73.63125,0.384085539,73.75625,0.379424134,171.275,17.59429506,0,0
311,93.875,0,73.859375,0.36773194,73.984375,0.365897928,171.7625,17.63141395,0,0
312,94,0,74.003125,0.377435666,74.128125,0.375880044,172.25,17.66863197,0,0
313,94.125,0,74.284375,0.3612181,74.434375,0.372224975,172.665625,17.69581914,0,0
314,94.25,0,74.415625,0.363422258,74.565625,0.371875,173.08125,17.72321936,0,0
315,94.5,0,74.60625,0.369261651,74.75625,0.38127846,173.496875,17.75083163,0,0
316,94.625,0,74.76875,0.362140626,74.91875,0.375497355,173.9125,17.77865498,0,0
317,94.6875,0,74.909375,0.368180174,75.034375,0.372166669,174.328125,17.80668841,0,0
318,94.71875,0,75.028125,0.372166669,75.153125,0.375533475,174.74375,17.83493093,0,0
319,94.75,0,75.18125,0.369014735,75.30625,0.367954651,175.159375,17.86338155,0,0
320,94.875,0,75.38125,0.347698285,75.50625,0.352717624,175.575,17.89203928,0,0
321,95.25,0,75.490625,0.340707814,75.615625,0.347081395,175.990625,17.92090311,0,0
322,95.5,0,75.646875,0.332911517,75.771875,0.340771503,176.40625,17.94997207,0,0
323,95.625,0,75.796875,0.324232869,75.921875,0.328224191,176.821875,17.97924515,0,0
324,95.75,0,75.975,0.32847369,76.09375,0.331243449,177.2375,18.00872136,0,0
325,95.875,0,76.134375,0.312744696,76.253125,0.309480201,177.653125,18.03839971,0,0
326,95.9375,0,76.315625,0.313590113,76.434375,0.313659308,178.06875,18.06827918,0,0
327,96.1875,0,76.471875,0.30474581,76.603125,0.312328078,178.484375,18.0983588,0,0
328,96.5,0,76.615625,0.313091454,76.734375,0.314516066,178.9,18.12863757,0,0
329,96.5625,0,76.7625,0.299565658,76.88125,0.303616797,179.315625,18.15911448,0,0
330,97.25,0,76.934375,0.318874227,77.046875,0.317127201,179.73125,18.18978854,0,0
331,97.5,0,77.05625,0.325753667,77.1875,0.338565704,180.146875,18.22065876,0,0
332,97.625,0,77.28125,0.307070895,77.4125,0.326651785,180.5625,18.25172414,0,0
333,97.875,0,77.484375,0.297532167,77.615625,0.309781579,180.978125,18.28298368,0,0
334,98,0,77.60625,0.305838726,77.7375,0.323862861,181.39375,18.3144364,0,0
335,98.125,0,77.846875,0.320435698,77.9625,0.329726581,181.809375,18.3460813,0,0
336,98.25,0,78.053125,0.326560423,78.159375,0.326241286,182.225,18.37791738,0,0
337,98.375,0,78.196875,0.322582152,78.303125,0.325995071,182.640625,18.40994366,0,0
338,98.40625,0,78.35625,0.325433738,78.4625,0.334918108,183.05625,18.44215913,0,0
339,98.5625,0,78.484375,0.315686875,78.590625,0.328528191,183.471875,18.47456282,0,0
340,98.625,0,78.609375,0.315686875,78.715625,0.328528191,183.8875,18.50715374,0,0
341,98.6875,0,78.7625,0.320900967,78.85625,0.330331536,184.303125,18.53993089,0,0
342,98.75,0,78.946875,0.32082826,79.040625,0.327257451,184.71875,18.5728933,0,0
343,98.875,0,79.11875,0.310717136,79.2125,0.318273064,185.134375,18.60603997,0,0
344,99.1875,0,79.31875,0.320921254,79.4125,0.331531589,185.55,18.63936992,0,0
345,99.3125,0,79.46875,0.319776398,79.5625,0.332387982,185.965625,18.67288218,0,0
346,99.4375,0,79.678125,0.328812111,79.771875,0.339527411,186.38125,18.70657576,0,0
347,99.5625,0,79.846875,0.329122162,79.940625,0.344079703,186.796875,18.74044968,0,0
348,99.6875,0,80,0.335118915,80.09375,0.350099192,187.2125,18.77450297,0,0
349,100,0,80.19375,0.340763542,80.275,0.348539861,187.628125,18.80873466,0,0
350,100.09375,0,80.30625,0.344815269,80.3875,0.350600923,188.04375,18.84314376,0,0
351,100.375,0,80.459375,0.349045387,80.540625,0.354045629,188.459375,18.87772932,0,0
352,100.78125,0,80.60625,0.340776279,80.70625,0.349267587,188.875,18.91249036,0,0
353,101.21875,0,80.78125,0.356974167,80.88125,0.356633565,189.290625,18.94742592,0,0
354,101.375,0,80.95,0.379321168,81.00625,0.361348747,189.70625,18.98253503,0,0
355,101.6875,0,81.08125,0.384068588,81.1375,0.358436274,190.121875,19.01781674,0,0
356,102,0,81.265625,0.373208975,81.321875,0.351924582,190.5375,19.05327008,0,0
357,102.0625,0,81.4375,0.367576995,81.49375,0.347354836,190.953125,19.0888941,0,0
358,102.1875,0,81.6125,0.377658401,81.66875,0.351250247,191.36875,19.12468784,0,0
359,102.3125,0,81.80625,0.384170282,81.8625,0.354111515,191.784375,19.16065035,0,0
360,102.4375,0,81.975,0.400623429,82.03125,0.373259851,192.2,19.19678069,0,0
361,102.5625,0,82.08125,0.39821651,82.14375,0.366133609,192.615625,19.23307791,0,0
362,102.6875,0,82.178125,0.402359847,82.246875,0.365280583,193.03125,19.26954106,0,0
363,102.78125,0,82.278125,0.404951182,82.346875,0.367472186,193.446875,19.30616921,0,0
364,102.8125,0,82.403125,0.412701182,82.446875,0.363661036,193.8625,19.34296141,0,0
365,102.875,0,82.534375,0.409719427,82.578125,0.361212092,194.23125,19.40603484,0,0
366,103,0,82.740625,0.382507319,82.784375,0.342530982,194.6,19.46920467,0,0
367,103.125,0,82.89375,0.383503133,82.9375,0.340451345,194.96875,19.53246996,0,0
368,103.4375,0,83.040625,0.385840139,83.090625,0.352152668,195.3375,19.59582979,0,0
369,103.4375,0,83.15,0.395443887,83.19375,0.362128641,195.70625,19.65928324,0,0
370,103.5625,0,83.234375,0.394824647,83.284375,0.365339989,196.075,19.72282941,0,0
371,103.6875,0,83.340625,0.412227656,83.390625,0.381234346,196.44375,19.78646741,0,0
372,103.8125,0,83.425,0.418490799,83.4625,0.3827838,196.8125,19.85019635,0,0
373,103.9375,0,83.540625,0.437600435,83.578125,0.397672536,197.18125,19.91401536,0,0
374,104,0,83.609375,0.440447659,83.678125,0.406064327,197.55,19.97792358,0,0
375,104.03125,0,83.70625,0.417244391,83.76875,0.383757691,197.91875,20.04192015,0,0
376,104.0625,0,83.8,0.411931426,83.8625,0.379864285,198.2875,20.10600423,0,0
377,104.1875,0,83.953125,0.426072228,84.015625,0.393834041,198.65625,20.17017499,0,0
378,104.5,0,84.125,0.420993163,84.1625,0.397141479,199.025,20.2344316,0,0
379,104.625,0,84.28125,0.434188859,84.31875,0.411736457,199.39375,20.29877325,0,0
380,104.75,0,84.415625,0.447942102,84.453125,0.422799912,199.7625,20.36319912,0,0
381,104.875,0,84.521875,0.448208481,84.559375,0.425618678,200.13125,20.42770843,0,0
382,105,0,84.5875,0.449797408,84.625,0.424867218,200.5,20.49230038,0,0
383,105.9375,0,84.6375,0.45441507,84.675,0.426834277,200.86875,20.5569742,0,0
384,106.0625,0,84.7,0.456559066,84.7375,0.427494721,201.2375,20.62172912,0,0
385,106.125,0,84.778125,0.464505085,84.815625,0.431467588,201.60625,20.68656437,0,0
386,106.25,0,84.840625,0.464505085,84.878125,0.431467588,201.975,20.7514792,0,0
387,106.5625,0,84.9625,0.458849142,85,0.42186857,202.34375,20.81647286,0,0
388,106.6875,0,85.096875,0.458651641,85.134375,0.421509615,202.7125,20.88154463,0,0
389,106.9375,0,85.221875,0.467601603,85.259375,0.428555643,203.08125,20.94669377,0,0
390,107.0625,0,85.4,0.453927689,85.4375,0.415675905,203.45,21.01191957,0,0
391,107.1875,0,85.54375,0.463985041,85.58125,0.420250215,203.81875,21.0772213,0,0
392,107.3125,0,85.63125,0.473810645,85.671875,0.427825828,204.1875,21.14259827,0,0
393,107.4375,0,85.715625,0.469176889,85.73125,0.426554551,204.55625,21.20804979,0,0
394,107.5625,0,85.778125,0.470931267,85.79375,0.427367791,204.925,21.27357516,0,0
395,107.59375,0,85.84375,0.466615511,85.859375,0.420948056,205.29375,21.3391737,0,0
396,107.6875,0,85.91875,0.458148637,85.928125,0.41347869,205.6625,21.40484474,0,0
397,107.78125,0,85.996875,0.440230813,86.00625,0.398151109,206.03125,21.47058762,0,0
398,107.8125,0,86.06875,0.439252443,86.078125,0.39824512,206.4,21.53640168,0,0
399,108.375,0,86.184375,0.444230227,86.19375,0.401759369,206.76875,21.60228626,0,0
400,108.9375,0,86.31875,0.426391716,86.3125,0.387634385,207.1375,21.66824073,0,0
401,109.25,0,86.471875,0.451906888,86.465625,0.4166263,207.50625,21.73426444,0,0
402,109.3125,0,86.609375,0.454678849,86.603125,0.419134618,207.875,21.80035678,0,0
403,109.4375,0,86.7125,0.461748639,86.70625,0.423695916,208.24375,21.86651711,0,0
404,109.5625,0,86.771875,0.470484061,86.765625,0.431236161,208.6125,21.93274482,0,0
405,109.6875,0,86.85,0.480857524,86.84375,0.437970977,208.98125,21.9990393,0,0
406,109.8125,0,86.903125,0.47636067,86.890625,0.434295057,209.35,22.06539995,0,0
407,109.90625,0,86.965625,0.47636067,86.953125,0.434295057,209.71875,22.13182618,0,0
408,109.9375,0,87.025,0.472020995,87.0125,0.431083905,210.0875,22.19831739,0,0
409,110.125,0,87.090625,0.469847096,87.078125,0.429167931,210.45625,22.26487301,0,0
410,110.15625,0,87.228125,0.459469473,87.215625,0.415792051,210.825,22.33149246,0,0
411,110.375,0,87.359375,0.459875483,87.346875,0.416209384,211.19375,22.39817517,0,0
412,110.5,0,87.51875,0.433343349,87.51875,0.395921043,211.5625,22.46492057,0,0
413,110.8125,0,87.7,0.427190027,87.6875,0.386176054,211.93125,22.53172811,0,0
414,110.875,0,87.875,0.44299623,87.8625,0.399766642,212.3,22.59859724,0,0
415,111,0,87.925,0.447364,87.9125,0.404021666,212.66875,22.66552741,0,0
416,111.125,0,87.95,0.450409729,87.9375,0.404912328,213.0375,22.73251808,0,0
417,111.25,0,88.028125,0.459455303,88.015625,0.4105343,213.35625,22.80756235,0,0
418,111.28125,0,88.090625,0.459455303,88.078125,0.4105343,213.675,22.88278708,0,0
419,111.3125,0,88.16875,0.448986126,88.15625,0.401278339,213.99375,22.95819051,0,0
420,111.625,0,88.246875,0.444034778,88.234375,0.396168991,214.3125,23.03377087,0,0
421,111.875,0,88.3625,0.440963473,88.35,0.39921255,214.63125,23.10952645,0,0
422,111.9375,0,88.59375,0.430978175,88.58125,0.391926997,214.95,23.18545551,0,0
423,112.0625,0,88.7125,0.410654542,88.7,0.374976851,215.26875,23.26155636,0,0
424,112.3125,0,88.825,0.403252833,88.8125,0.36669034,215.5875,23.33782732,0,0
425,112.4375,0,88.903125,0.400397209,88.890625,0.361332231,215.90625,23.41426673,0,0
426,112.5625,0,89.00625,0.396704086,88.99375,0.354405557,216.225,23.49087293,0,0
427,112.6875,0,89.0625,0.400520495,89.05,0.354264692,216.54375,23.56764431,0,0
428,112.75,0,89.1,0.400867116,89.0875,0.354313695,216.8625,23.64457926,0,0
429,112.8125,0,89.15,0.402703537,89.1375,0.356097677,217.18125,23.72167618,0,0
430,112.84375,0,89.2125,0.402703537,89.2,0.356097677,217.5,23.79893351,0,0
431,112.875,0,89.3125,0.385078681,89.3,0.339851632,217.81875,23.87634967,0,0
432,113,0,89.4375,0.392640633,89.425,0.344260984,218.1375,23.95392314,0,0
433,113.125,0,89.5625,0.3874944,89.55,0.339084501,218.45625,24.0316524,0,0
434,113.1875,0,89.721875,0.369826876,89.709375,0.323489076,218.775,24.10953592,0,0
435,113.25,0,89.828125,0.377631105,89.815625,0.334323075,219.09375,24.18757223,0,0
436,113.25,0,89.9875,0.399739499,89.975,0.348757716,219.4125,24.26575984,0,0
437,113.3125,0,90.059375,0.401452711,90.046875,0.349331268,219.73125,24.34409731,0,0
438,113.375,0,90.121875,0.40368985,90.1,0.351484945,220.05,24.42258319,0,0
439,113.4375,0,90.2,0.416489546,90.178125,0.362166094,220.36875,24.50121604,0,0
440,113.65625,0,90.296875,0.422876897,90.275,0.368485074,220.6875,24.57999448,0,0
441,113.6875,0,90.359375,0.422876897,90.35625,0.367228499,221.00625,24.65891709,0,0
442,113.71875,0,90.4125,0.421348694,90.409375,0.366229913,221.325,24.73798249,0,0
443,113.8125,0,90.50625,0.413209617,90.503125,0.358140997,221.64375,24.81718933,0,0
444,113.875,0,90.640625,0.405026202,90.6375,0.355151816,221.9625,24.89653625,0,0
445,113.9375,0,90.80625,0.41284182,90.8125,0.359035165,222.28125,24.97602192,0,0
446,113.9375,0,90.959375,0.409894179,90.965625,0.352091038,222.6,25.05564502,0,0
447,114,0,91.028125,0.418367622,91.034375,0.360646904,222.91875,25.13540423,0,0
448,114.0625,0,91.0875,0.42111686,91.09375,0.363659544,223.2375,25.21529828,0,0
449,114.125,0,91.153125,0.420437365,91.159375,0.359562149,223.55625,25.29532588,0,0
450,114.1875,0,91.196875,0.423820104,91.203125,0.363069775,223.875,25.37548576,0,0
451,114.28125,0,91.265625,0.426860969,91.271875,0.365298406,224.19375,25.45577669,0,0
452,114.3125,0,91.346875,0.427043951,91.353125,0.365476584,224.5125,25.53619742,0,0
453,114.71875,0,91.459375,0.41799398,91.465625,0.351443267,224.83125,25.61674672,0,0
454,115.28125,0,91.5875,0.401759369,91.59375,0.334373377,225.15,25.6974234,0,0
455,115.625,0,91.7125,0.401705349,91.71875,0.332877292,225.46875,25.77822625,0,0
456,115.875,0,91.8625,0.398951534,91.86875,0.327646808,225.7875,25.8591541,0,0
457,115.875,0,91.9875,0.410797201,91.99375,0.344563432,226.10625,25.94020577,0,0
458,115.9375,0,92.153125,0.422522651,92.159375,0.361158016,226.425,26.0213801,0,0
459,116.1875,0,92.215625,0.424495462,92.221875,0.360767231,226.74375,26.10267595,0,0
460,116.25,0,92.26875,0.42921723,92.275,0.365439471,227.0625,26.18409219,0,0
461,116.3125,0,92.359375,0.439633933,92.365625,0.37705024,227.38125,26.26562771,0,0
462,116.375,0,92.415625,0.441427067,92.421875,0.378578126,227.7,26.34728138,0,0
463,116.625,0,92.490625,0.438021762,92.478125,0.376474243,228.01875,26.42905212,0,0
464,117.1875,0,92.5625,0.431179543,92.55,0.37011283,228.3375,26.51093885,0,0
465,117.5,0,92.684375,0.427780173,92.671875,0.368262684,228.65625,26.59294048,0,0
466,117.53125,0,92.7625,0.428356841,92.75,0.368579292,228.975,26.67505597,0,0
467,117.8125,0,92.896875,0.420375421,92.884375,0.359248166,229.29375,26.75728427,0,0
468,117.875,0,93.09375,0.421585549,93.08125,0.357071421,229.6125,26.83962433,0,0
469,117.875,0,93.1625,0.431149344,93.15,0.364488083,229.9625,26.91426266,0,0
470,117.875,0,93.240625,0.427008378,93.228125,0.359338766,230.3125,26.9889847,0,0
471,117.9375,0,93.290625,0.431658673,93.278125,0.363135518,230.6625,27.06378974,0,0
472,118,0,93.3375,0.436004388,93.325,0.365926099,231.0125,27.13867711,0,0
473,118.0625,0,93.403125,0.445474203,93.390625,0.373760974,231.3625,27.21364611,0,0
474,118.3125,0,93.465625,0.445474203,93.453125,0.373760974,231.7125,27.28869609,0,0
475,118.34375,0,93.571875,0.449344865,93.559375,0.377608118,232.0625,27.36382636,0,0
476,118.4375,0,93.671875,0.45161386,93.659375,0.381353868,232.4125,27.43903628,0,0
477,118.53125,0,93.84375,0.451127061,93.7875,0.377129371,232.7625,27.51432518,0,0
478,118.5625,0,93.996875,0.432597783,93.940625,0.361067873,233.1125,27.58969243,0,0
479,118.625,0,94.096875,0.431844648,94.040625,0.360695039,233.4625,27.66513738,0,0
480,118.625,0,94.1625,0.434508623,94.10625,0.362200547,233.8125,27.7406594,0,0
481,118.6875,0,94.240625,0.431859724,94.16875,0.354234062,234.1625,27.81625786,0,0
482,118.75,0,94.290625,0.434240087,94.21875,0.354901199,234.5125,27.89193214,0,0
483,118.8125,0,94.359375,0.436562736,94.28125,0.355206806,234.8625,27.96768162,0,0
484,118.875,0,94.434375,0.447103186,94.35625,0.363874311,235.2125,28.0435057,0,0
485,118.9375,0,94.490625,0.448982501,94.4125,0.365439471,235.5625,28.11940376,0,0
486,118.96875,0,94.55625,0.438782841,94.478125,0.35591023,235.9125,28.19537522,0,0
487,119.0625,0,94.64375,0.431083905,94.565625,0.348248656,236.2625,28.27141949,0,0
488,119.15625,0,94.771875,0.443633837,94.678125,0.362854532,236.6125,28.34753596,0,0
489,119.25,0,94.953125,0.413510179,94.85,0.341145436,236.9625,28.42372407,0,0
490,119.3125,0,95.078125,0.417297699,94.978125,0.34242326,237.3125,28.49998325,0,0
491,119.3125,0,95.209375,0.438021762,95.103125,0.358825062,237.6625,28.57631291,0,0
492,119.3125,0,95.26875,0.436586348,95.1625,0.354956228,238.0125,28.65271251,0,0
493,119.375,0,95.315625,0.43592101,95.209375,0.35318645,238.3625,28.72918147,0,0
494,119.4375,0,95.39375,0.445833333,95.2875,0.362817151,238.7125,28.80571926,0,0
495,119.5,0,95.45,0.448139479,95.34375,0.364851092,239.0625,28.88232531,0,0
496,119.71875,0,95.50625,0.445044083,95.41875,0.360880001,239.4125,28.95899909,0,0
497,119.9375,0,95.584375,0.448329509,95.496875,0.36415004,239.7625,29.03574007,0,0
498,120.15625,0,95.709375,0.448232689,95.621875,0.366170652,240.1125,29.11254771,0,0
499,120.1875,0,95.9,0.438782841,95.8125,0.362793224,240.4625,29.18942148,0,0
500,120.25,0,96.065625,0.424418771,95.978125,0.350224692,240.8125,29.26636087,0,0
501,120.25,0,96.209375,0.443340235,96.121875,0.362746863,241.1625,29.34336535,0,0
502,120.25,0,96.2875,0.457902259,96.2,0.377198417,241.5125,29.42043443,0,0
503,120.3125,0,96.33125,0.457247767,96.24375,0.374762656,241.8625,29.49756758,0,0
504,120.375,0,96.471875,0.471276755,96.365625,0.378687025,242.2125,29.57476431,0,0
505,120.4375,0,96.578125,0.477516406,96.471875,0.3890998,242.5625,29.65202413,0,0
506,120.5,0,96.640625,0.477516406,96.534375,0.3890998,242.9125,29.72934653,0,0
507,120.6875,0,96.71875,0.459822392,96.6125,0.372654703,243.2625,29.80673104,0,0
508,120.71875,0,96.828125,0.450025318,96.721875,0.364656243,243.6125,29.88417717,0,0
509,120.9375,0,96.9875,0.45527388,96.88125,0.370687003,243.9625,29.96168444,0,0
510,121.40625,0,97.096875,0.446520353,96.990625,0.363511818,244.3125,30.03925239,0,0
511,121.625,0,97.246875,0.45096949,97.140625,0.366401715,244.6625,30.11688053,0,0
512,121.6875,0,97.3875,0.460558048,97.28125,0.378570961,245.0125,30.19456842,0,0
513,121.6875,0,97.478125,0.453096263,97.371875,0.372574622,245.3625,30.27231558,0,0
514,121.6875,0,97.525,0.453281822,97.4125,0.370159735,245.7125,30.35012156,0,0
515,121.75,0,97.571875,0.460931321,97.459375,0.376503064,246.0625,30.42798591,0,0
516,121.8125,0,97.68125,0.46698278,97.56875,0.380024213,246.4125,30.50590818,0,0
517,122.0625,0,97.74375,0.46698278,97.63125,0.380024213,246.7625,30.58388794,0,0
518,122.21875,0,97.828125,0.460794764,97.715625,0.369327761,247.1125,30.66192474,0,0
519,122.78125,0,97.915625,0.455746726,97.803125,0.368433539,247.4625,30.74001814,0,0
520,123.1875,0,98.025,0.453305759,97.9125,0.363384935,247.8125,30.81816772,0,0
521,123.375,0,98.178125,0.459776374,98.065625,0.359743169,248.1375,30.87640404,0,0
522,123.40625,0,98.315625,0.462960778,98.203125,0.368851504,248.4625,30.93474342,0,0
523,123.6875,0,98.48125,0.500719968,98.36875,0.407577958,248.7875,30.99318529,0,0
524,123.75,0,98.59375,0.50106224,98.48125,0.402256008,249.1125,31.05172907,0,0
525,123.75,0,98.640625,0.508846437,98.528125,0.406715812,249.4375,31.11037419,0,0
526,124,0,98.7,0.511928034,98.5875,0.409039568,249.7625,31.16912006,0,0
527,124.0625,0,98.80625,0.523551242,98.69375,0.424376585,250.0875,31.22796612,0,0
528,124.125,0,98.8625,0.525524705,98.75,0.426116792,250.4125,31.28691181,0,0
529,124.1875,0,98.928125,0.515536609,98.815625,0.416391836,250.7375,31.34595657,0,0
530,124.21875,0,99.046875,0.504800093,98.934375,0.406689132,251.0625,31.40509983,0,0
531,124.3125,0,99.15,0.508559547,99.0375,0.415148275,251.3875,31.46434104,0,0
532,124.40625,0,99.2625,0.494900207,99.15,0.401489198,251.7125,31.52367965,0,0
533,124.4375,0,99.378125,0.497856735,99.265625,0.403334894,252.0375,31.5831151,0,0
534,124.5,0,99.51875,0.521420502,99.40625,0.423665183,252.3625,31.64264687,0,0
535,124.5,0,99.584375,0.519060525,99.471875,0.419352024,252.6875,31.70227439,0,0
536,124.5,0,99.64375,0.531151952,99.53125,0.431581998,253.0125,31.76199713,0,0
537,124.5625,0,99.71875,0.543326783,99.60625,0.447024305,253.3375,31.82181456,0,0
538,124.625,0,99.775,0.541802867,99.6625,0.446844647,253.6625,31.88172614,0,0
539,124.6875,0,99.86875,0.534118075,99.75625,0.442035027,253.9875,31.94173135,0,0
540,124.75,0,99.946875,0.515768078,99.834375,0.424510799,254.3125,32.00182965,0,0
541,125.0625,0,100.040625,0.5189769,99.928125,0.432938773,254.6375,32.06202052,0,0
542,125.1875,0,100.125,0.521936332,100.0125,0.438891636,254.9625,32.12230344,0,0
543,125.25,0,100.278125,0.503081865,100.165625,0.422255487,255.2875,32.1826779,0,0
544,125.3125,0,100.421875,0.505229811,100.309375,0.423625484,255.6125,32.24314338,0,0
545,125.3125,0,100.521875,0.520042107,100.409375,0.436816182,255.9375,32.30369937,0,0
546,125.3125,0,100.61875,0.548411532,100.50625,0.464139362,256.2625,32.36434536,0,0
547,125.375,0,100.65,0.551902486,100.5375,0.467238303,256.5875,32.42508085,0,0
548,125.4375,0,100.69375,0.554002169,100.58125,0.468662029,256.9125,32.48590533,0,0
549,125.5,0,100.809375,0.564530479,100.696875,0.478238458,257.2375,32.54681831,0,0
550,125.5625,0,100.865625,0.563445386,100.753125,0.478519717,257.5625,32.60781928,0,0
551,125.6875,0,100.953125,0.56435362,100.840625,0.479425881,257.8875,32.66890777,0,0
552,125.71875,0,101.040625,0.547822592,100.928125,0.463911369,258.2125,32.73008327,0,0
553,125.75,0,101.14375,0.55701804,101.03125,0.478033079,258.5375,32.7913453,0,0
554,125.96875,0,101.2625,0.548300721,101.15,0.466378259,258.8625,32.85269337,0,0
555,126,0,101.371875,0.551679294,101.259375,0.466407341,259.1875,32.91412701,0,0
556,126.0625,0,101.5125,0.577222456,101.4,0.488158387,259.5125,32.97564574,0,0
557,126.125,0,101.59375,0.579376461,101.48125,0.488433934,259.8375,33.03724907,0,0
558,126.1875,0,101.65625,0.602764177,101.54375,0.511991618,260.1625,33.09893655,0,0
559,126.25,0,101.73125,0.605408207,101.61875,0.519097106,260.4875,33.16070769,0,0
560,126.3125,0,101.78125,0.603771422,101.66875,0.518394289,260.8125,33.22256204,0,0
561,126.375,0,101.8375,0.599583912,101.725,0.514288039,261.1375,33.28449912,0,0
562,126.5,0,101.91875,0.602389628,101.80625,0.517002579,261.4625,33.34651849,0,0
563,126.5625,0,102.115625,0.598410982,102.003125,0.512081681,261.7875,33.40861967,0,0
564,126.59375,0,102.253125,0.590422878,102.140625,0.505229811,262.1125,33.47080221,0,0
565,126.65625,0,102.38125,0.570083906,102.26875,0.486408143,262.4375,33.53306567,0,0
566,126.65625,0,102.55,0.575358433,102.4375,0.492588296,262.7625,33.59540958,0,0
567,126.71875,0,102.646875,0.584282152,102.534375,0.501375062,263.0875,33.65783352,0,0
568,126.96875,0,102.70625,0.583913402,102.59375,0.498217308,263.4125,33.72033702,0,0
569,127.03125,0,102.7625,0.581809766,102.65,0.495417368,263.7375,33.78291964,0,0
570,127.09375,0,102.815625,0.585458369,102.703125,0.500200698,264.0625,33.84558096,0,0
571,127.15625,0,102.878125,0.585458369,102.765625,0.500200698,264.3875,33.90832053,0,0
572,127.4375,0,102.934375,0.581553274,102.821875,0.496429307,264.7125,33.97113792,0,0
573,127.5,0,103.1375,0.584619119,103.025,0.5058855,265.09375,34.0441595,0,0
574,127.625,0,103.24375,0.589049375,103.13125,0.511771162,265.475,34.11725492,0,0
575,127.65625,0,103.40625,0.584299795,103.3,0.504670031,265.85625,34.19042371,0,0
576,127.71875,0,103.515625,0.592327426,103.409375,0.515313458,266.2375,34.26366541,0,0
577,127.71875,0,103.71875,0.631820424,103.6125,0.552794353,266.61875,34.33697954,0,0
578,127.71875,0,103.85,0.642055483,103.74375,0.567546804,267,34.41036565,0,0
579,127.78125,0,103.921875,0.635233068,103.815625,0.561524038,267.38125,34.48382326,0,0
580,127.84375,0,103.95,0.637585098,103.85,0.564191131,267.7625,34.55735194,0,0
581,127.90625,0,104.00625,0.637254855,103.90625,0.565078964,268.14375,34.63095122,0,0
582,127.96875,0,104.0875,0.640566562,103.9875,0.56940591,268.525,34.70462065,0,0
583,128.25,0,104.171875,0.62633971,104.071875,0.556254877,268.90625,34.77835979,0,0
584,128.65625,0,104.228125,0.622530712,104.128125,0.552701109,269.2875,34.8521682,0,0
585,129.0625,0,104.353125,0.614266338,104.253125,0.545289368,269.66875,34.92604544,0,0
586,129.375,0,104.49375,0.617767177,104.375,0.54581743,270.05,34.99999107,0,0
587,129.53125,0,104.609375,0.623909639,104.490625,0.553869947,270.43125,35.07400466,0,0
588,129.8125,0,104.740625,0.630187672,104.609375,0.559429311,270.8125,35.14808578,0,0
589,129.875,0,104.865625,0.615360561,104.734375,0.54895438,271.19375,35.222234,0,0
590,129.875,0,104.9,0.613271906,104.76875,0.546298307,271.575,35.29644891,0,0
591,129.875,0,104.96875,0.63072035,104.84375,0.564098808,271.95625,35.37073007,0,0
592,129.9375,0,105.05,0.625194414,104.925,0.559544706,272.3375,35.44507709,0,0
593,130,0,105.16875,0.592454728,105.04375,0.525111595,272.71875,35.51948953,0,0
594,130.0625,0,105.25,0.579938035,105.125,0.51374341,273.1,35.59396699,0,0
595,130.1875,0,105.46875,0.598555118,105.309375,0.527775608,273.48125,35.66850907,0,0
596,130.25,0,105.665625,0.576052969,105.503125,0.510851218,273.8625,35.74311535,0,0
597,130.28125,0,105.79375,0.570034417,105.634375,0.506897948,274.24375,35.81778545,0,0
598,130.34375,0,105.903125,0.571427041,105.74375,0.510454931,274.625,35.89251895,0,0
599,130.34375,0,105.9875,0.575075478,105.83125,0.514802585,275.00625,35.96731547,0,0
600,130.34375,0,106.0625,0.59179136,105.9,0.526073638,275.3875,36.04217461,0,0
601,130.40625,0,106.13125,0.59584426,105.96875,0.527725235,275.76875,36.11709599,0,0
602,130.46875,0,106.18125,0.594677638,106.01875,0.527626532,276.15,36.19207921,0,0
603,130.53125,0,106.25625,0.589472899,106.1,0.523799885,276.53125,36.26712389,0,0
604,130.59375,0,106.328125,0.574982072,106.171875,0.51061327,276.9125,36.34222965,0,0
605,131.0625,0,106.4625,0.556035383,106.30625,0.492165178,277.29375,36.41739612,0,0
606,131.09375,0,106.63125,0.543442601,106.45,0.475306005,277.675,36.49262292,0,0
607,131.125,0,106.79375,0.539925085,106.6125,0.479307045,278.05625,36.56790968,0,0
608,131.25,0,106.890625,0.533252964,106.71875,0.467799963,278.4375,36.64325602,0,0
609,131.375,0,107.0125,0.546139386,106.83125,0.480731142,278.81875,36.71866158,0,0
610,131.4375,0,107.1,0.555312881,106.91875,0.489897949,279.2,36.794126,0,0
611,131.5,0,107.175,0.56177036,106.975,0.49353019,279.58125,36.86964892,0,0
612,131.5,0,107.265625,0.584025817,107.065625,0.515944766,279.9625,36.94522997,0,0
613,131.5625,0,107.315625,0.58579188,107.115625,0.518914172,280.34375,37.0208688,0,0
614,131.625,0,107.378125,0.58579188,107.178125,0.518914172,280.725,37.09656506,0,0
615,131.6875,0,107.471875,0.570096278,107.271875,0.499827444,281.10625,37.17231839,0,0
616,131.90625,0,107.584375,0.573069109,107.384375,0.508159337,281.4875,37.24812845,0,0
617,131.9375,0,107.771875,0.57084949,107.571875,0.515473463,281.86875,37.32399489,0,0
618,131.96875,0,107.9125,0.570502489,107.7125,0.505992733,282.25,37.39991737,0,0
619,132.03125,0,108.05625,0.573669959,107.83125,0.505765372,282.63125,37.47589555,0,0
620,132.03125,0,108.153125,0.57566481,107.946875,0.506812316,283.0125,37.55192909,0,0
621,132.09375,0,108.240625,0.575223575,108.034375,0.503491499,283.39375,37.62801766,0,0
622,132.34375,0,108.31875,0.568597354,108.14375,0.49296703,283.775,37.70416091,0,0
623,132.40625,0,108.434375,0.581646557,108.240625,0.503008527,284.15625,37.78035853,0,0
624,132.46875,0,108.51875,0.604888219,108.325,0.525710498,284.5375,37.85661018,0,0
625,133.21875,0,108.60625,0.586231639,108.40625,0.509011672,284.85625,37.92462033,0,0
626,133.25,0,108.68125,0.568597354,108.48125,0.492526614,285.175,37.99272683,0,0
627,133.375,0,108.846875,0.573379548,108.628125,0.493566466,285.49375,38.06092914,0,0
628,133.4375,0,108.996875,0.587308812,108.778125,0.513964076,285.8125,38.12922677,0,0
629,133.71875,0,109.115625,0.580724262,108.90625,0.5,286.13125,38.19761919,0,0
630,133.75,0,109.24375,0.580046544,109.0375,0.498713623,286.45,38.2661059,0,0
631,133.8125,0,109.371875,0.611121074,109.165625,0.530228798,286.76875,38.3346864,0,0
632,133.8125,0,109.409375,0.616125361,109.203125,0.534594253,287.0875,38.40336018,0,0
633,133.875,0,109.446875,0.618789456,109.240625,0.535462263,287.40625,38.47212674,0,0
634,134.125,0,109.53125,0.636286972,109.2875,0.537116304,287.725,38.54098558,0,0
635,134.1875,0,109.6125,0.631634921,109.36875,0.532306955,288.04375,38.60993621,0,0
636,134.25,0,109.70625,0.632853437,109.4625,0.532571885,288.3625,38.67897815,0,0
637,134.5625,0,109.803125,0.626803821,109.553125,0.522955053,288.68125,38.7481109,0,0
638,134.6875,0,109.965625,0.62100197,109.696875,0.506555335,289,38.81733397,0,0
639,134.75,0,110.084375,0.625330642,109.815625,0.518148287,289.31875,38.88664689,0,0
640,134.875,0,110.184375,0.627589255,109.915625,0.518725945,289.6375,38.95604918,0,0
641,134.9375,0,110.39375,0.672100253,110.11875,0.538750161,289.95625,39.02554035,0,0
642,135,0,110.459375,0.686031418,110.175,0.55191035,290.275,39.09511994,0,0
643,135,0,110.484375,0.681432347,110.24375,0.543402667,290.59375,39.16478747,0,0
644,135.0625,0,110.521875,0.683067307,110.275,0.544300488,290.9125,39.23454247,0,0
645,135.125,0,110.578125,0.68846602,110.33125,0.55,291.23125,39.30438449,0,0
646,135.1875,0,110.659375,0.684216433,110.40625,0.54716758,291.55,39.37431305,0,0
647,135.25,0,110.734375,0.667175099,110.48125,0.530395555,291.86875,39.44432769,0,0
648,135.9375,0,110.93125,0.673206852,110.703125,0.536175087,292.1875,39.51442796,0,0
649,136.1875,0,111.071875,0.673226999,110.84375,0.540322852,292.50625,39.58461341,0,0
650,136.21875,0,111.221875,0.668023522,110.98125,0.534694714,292.825,39.65488358,0,0
651,136.28125,0,111.35,0.675893185,111.109375,0.540769489,293.14375,39.72523802,0,0
652,136.28125,0,111.453125,0.697064934,111.20625,0.557679966,293.4625,39.79567628,0,0
653,136.34375,0,111.575,0.70230585,111.315625,0.570096278,293.78125,39.86619792,0,0
654,136.40625,0,111.634375,0.706432038,111.3875,0.57111839,294.1,39.93680251,0,0
655,136.46875,0,111.671875,0.708903723,111.425,0.571915792,294.41875,40.00748959,0,0
656,136.53125,0,111.721875,0.709564647,111.475,0.573310471,294.7375,40.07825873,0,0
657,136.59375,0,111.803125,0.688100275,111.55625,0.55211871,295.05625,40.1491095,0,0
658,136.875,0,111.85625,0.686097053,111.615625,0.554281199,295.375,40.22004147,0,0
659,136.9375,0,111.959375,0.685145115,111.7375,0.568967449,295.69375,40.29105421,0,0
660,137.0625,0,112.09375,0.678172201,111.871875,0.565855156,296.0125,40.36214729,0,0
661,137.46875,0,112.2375,0.679996936,112.015625,0.567727446,296.33125,40.43332029,0,0
662,138.03125,0,112.340625,0.683391289,112.125,0.573938483,296.65,40.50457279,0,0
663,138.1875,0,112.44375,0.698473037,112.225,0.587038087,296.96875,40.57590436,0,0
664,138.3125,0,112.53125,0.686836801,112.2875,0.573083309,297.2875,40.6473146,0,0
665,138.3125,0,112.559375,0.690122052,112.309375,0.574041509,297.60625,40.71880308,0,0
666,138.375,0,112.678125,0.712366733,112.428125,0.578627784,297.925,40.7903694,0,0
667,138.625,0,112.753125,0.716625029,112.503125,0.584976295,298.24375,40.86201315,0,0
668,138.6875,0,112.81875,0.710380009,112.5625,0.575052836,298.5625,40.93373392,0,0
669,138.75,0,113.025,0.710227247,112.76875,0.567860263,298.88125,41.00553131,0,0
670,138.8125,0,113.16875,0.695474583,112.9125,0.553531905,299.2,41.07740491,0,0
671,138.84375,0,113.3625,0.684798987,113.0875,0.536853617,299.51875,41.14935433,0,0
672,138.9375,0,113.509375,0.680154094,113.24375,0.529711825,299.8375,41.22137917,0,0
673,139.0625,0,113.621875,0.71200717,113.371875,0.552838517,300.15625,41.29347903,0,0
674,139.125,0,113.690625,0.712235727,113.45625,0.550335283,300.475,41.36565353,0,0
675,139.125,0,113.7375,0.710676272,113.528125,0.549294252,300.79375,41.43790226,0,0
676,139.1875,0,113.834375,0.722665212,113.6375,0.563891027,301.1125,41.51022485,0,0
677,139.25,0,113.878125,0.723061495,113.696875,0.578158783,301.41875,41.57233389,0,0
678,139.3125,0,113.940625,0.708937396,113.759375,0.56479182,301.725,41.63451593,0,0
679,139.375,0,114.05625,0.698364284,113.9,0.565478227,302.03125,41.69677064,0,0
680,139.625,0,114.15625,0.7060318,113.990625,0.568735691,302.3375,41.75909769,0,0
681,139.71875,0,114.284375,0.710741159,114.115625,0.578759037,302.64375,41.82149676,0,0
682,139.75,0,114.39375,0.708167873,114.221875,0.573720081,302.95,41.88396753,0,0
683,139.84375,0,114.603125,0.765778046,114.415625,0.609923186,303.25625,41.94650968,0,0
684,139.90625,0,114.71875,0.772085132,114.525,0.615602968,303.5625,42.00912289,0,0
685,139.90625,0,114.796875,0.766361607,114.60625,0.60791224,303.86875,42.07180685,0,0
686,139.96875,0,114.80625,0.768179553,114.615625,0.609709666,304.175,42.13456123,0,0
687,140.21875,0,114.9,0.769914994,114.73125,0.627239045,304.48125,42.19738572,0,0
688,140.28125,0,114.94375,0.779035751,114.78125,0.631768901,304.7875,42.26028002,0,0
689,140.34375,0,115.015625,0.759649299,114.821875,0.610189982,305.09375,42.3232438,0,0
690,140.84375,0,115.128125,0.755196839,114.934375,0.613318791,305.4,42.38627677,0,0
691,140.875,0,115.275,0.741177859,115.08125,0.596688634,305.70625,42.4493786,0,0
692,141.1875,0,115.40625,0.720032069,115.2125,0.577252532,306.0125,42.51254901,0,0
693,141.3125,0,115.5,0.723969574,115.29375,0.584804692,306.31875,42.57578767,0,0
694,141.375,0,115.68125,0.775098,115.446875,0.63042868,306.625,42.63909428,0,0
695,141.5,0,115.728125,0.776863379,115.5,0.633518339,306.93125,42.70246855,0,0
696,141.5625,0,115.784375,0.777218068,115.534375,0.624365129,307.2375,42.76591017,0,0
697,141.5625,0,115.85625,0.816366335,115.5875,0.644198199,307.54375,42.82941885,0,0
698,141.625,0,116.071875,0.84279846,115.803125,0.686758596,307.85,42.89299428,0,0
699,141.6875,0,116.140625,0.834481631,115.896875,0.672323817,308.15625,42.95663617,0,0
700,141.75,0,116.14375,0.832593422,115.9,0.670396467,308.4625,43.02034423,0,0
701,141.8125,0,116.384375,0.817201276,116.153125,0.649075364,308.76875,43.08411815,0,0
702,142.03125,0,116.521875,0.822231387,116.290625,0.656350025,309.075,43.14795766,0,0
703,142.0625,0,116.646875,0.817081766,116.4,0.643776968,309.38125,43.21186245,0,0
704,142.09375,0,116.80625,0.85238381,116.559375,0.67710657,309.6875,43.27583224,0,0
705,142.15625,0,116.89375,0.860925999,116.64375,0.686650359,309.99375,43.33986675,0,0
706,142.15625,0,117.03125,0.841148252,116.765625,0.674164381,310.3,43.40396567,0,0
707,142.15625,0,117.0875,0.852434728,116.8125,0.684764127,310.60625,43.46812874,0,0
708,142.21875,0,117.184375,0.868133399,116.909375,0.699554205,310.9125,43.53235566,0,0
709,142.28125,0,117.215625,0.863194794,117.015625,0.690668991,311.21875,43.59664616,0,0
710,142.34375,0,117.3,0.846794917,117.0875,0.670752454,311.525,43.66099995,0,0
711,143.09375,0,117.475,0.859318811,117.2375,0.69214341,311.83125,43.72541675,0,0
712,143.125,0,117.615625,0.857299261,117.378125,0.691865088,312.1375,43.78989629,0,0
713,143.25,0,117.8,0.845897473,117.5875,0.663923392,312.44375,43.85443829,0,0
714,143.75,0,117.94375,0.839195527,117.70625,0.661080108,312.75,43.91904247,0,0
715,143.78125,0,118.059375,0.837365894,117.821875,0.667123053,313.05625,43.98370856,0,0
716,143.84375,0,118.203125,0.812636874,117.946875,0.638347918,313.3625,44.04843629,0,0
717,143.90625,0,118.2625,0.811607416,117.96875,0.6368154,313.66875,44.11322538,0,0
718,144.15625,0,118.29375,0.83429892,117.971875,0.63898333,313.975,44.17807557,0,0
719,144.21875,0,118.421875,0.845577368,118.121875,0.66988886,314.28125,44.24298659,0,0
720,144.28125,0,118.534375,0.819738721,118.234375,0.638555261,314.5875,44.30795816,0,0
721,144.34375,0,118.553125,0.809155107,118.253125,0.62777941,314.89375,44.37299003,0,0
722,144.625,0,118.6375,0.812208815,118.33125,0.632681957,315.2,44.43808192,0,0
723,144.65625,0,118.8625,0.789212204,118.5375,0.624423345,315.50625,44.50323358,0,0
724,144.6875,0,118.984375,0.785201811,118.640625,0.614358186,315.8125,44.56844475,0,0
725,144.75,0,119.075,0.783333333,118.7375,0.617686375,316.11875,44.63371516,0,0
726,144.8125,0,119.19375,0.778826798,118.85625,0.616032895,316.425,44.69904455,0,0
727,144.8125,0,119.271875,0.798069638,118.934375,0.626239223,316.73125,44.76443266,0,0
728,144.8125,0,119.3375,0.791705043,119,0.618928846,317.0375,44.82987924,0,0
729,144.875,0,119.46875,0.826941634,119.0875,0.622474062,317.275,44.86307989,0,0
730,144.9375,0,119.55,0.823472913,119.14375,0.618862223,317.5125,44.89636775,0,0
731,145,0,119.65625,0.806400718,119.25625,0.595698557,317.75,44.92974261,0,0
732,145.5,0,119.734375,0.80703625,119.371875,0.586217757,317.9875,44.96320429,0,0
733,145.625,0,119.884375,0.810133439,119.528125,0.593246314,318.225,44.99675258,0,0
734,145.65625,0,120.03125,0.788521714,119.675,0.576432395,318.4625,45.03038731,0,0
735,145.9375,0,120.109375,0.788249891,119.753125,0.577133158,318.7,45.06410827,0,0
736,146.40625,0,120.271875,0.815632982,119.946875,0.627997154,318.9375,45.09791527,0,0
737,146.46875,0,120.346875,0.821616193,119.984375,0.626997675,319.175,45.13180812,0,0
738,146.46875,0,120.3875,0.811754466,120.04375,0.609587748,319.4125,45.16578662,0,0
739,146.46875,0,120.475,0.830722473,120.11875,0.618065699,319.65,45.19985059,0,0
740,146.53125,0,120.525,0.835463423,120.1875,0.637734842,319.8875,45.23399982,0,0
741,146.53125,0,120.6375,0.791477499,120.3,0.599337742,320.125,45.26823413,0,0
742,146.53125,0,120.69375,0.786728017,120.35625,0.594922089,320.3625,45.30255331,0,0
743,146.5625,0,120.853125,0.788563683,120.509375,0.593220707,320.6,45.33695719,0,0
744,146.875,0,120.975,0.793594145,120.6375,0.602065311,320.8375,45.37144557,0,0
745,147.0625,0,121.0875,0.789770207,120.74375,0.592282543,321.075,45.40601825,0,0
746,147.15625,0,121.184375,0.793575686,120.840625,0.594014013,321.3125,45.44067504,0,0
747,147.15625,0,121.240625,0.803692245,120.896875,0.601936437,321.55,45.47541575,0,0
748,147.15625,0,121.290625,0.811177476,120.946875,0.606694604,321.7875,45.51024019,0,0
749,147.40625,0,121.34375,0.82175551,121.025,0.635583994,322.025,45.54514816,0,0
750,147.40625,0,121.396875,0.835973033,121.078125,0.648587039,322.2625,45.58013948,0,0
751,147.40625,0,121.403125,0.835069156,121.084375,0.647763413,322.5,45.61521394,0,0
752,147.40625,0,121.515625,0.813197484,121.178125,0.618561454,322.7375,45.65037137,0,0
753,148.15625,0,121.66875,0.825433914,121.33125,0.644592221,322.975,45.68561157,0,0
754,148.1875,0,121.79375,0.810309547,121.45625,0.630327985,323.2125,45.72093434,0,0
755,148.59375,0,121.925,0.782196649,121.5875,0.61472103,323.45,45.7563395,0,0
756,149.15625,0,122.01875,0.787298806,121.68125,0.619801295,323.6875,45.79182685,0,0
757,149.3125,0,122.134375,0.801502089,121.853125,0.658545094,323.925,45.82739621,0,0
758,149.59375,0,122.253125,0.810540506,121.996875,0.665093358,324.1625,45.86304738,0,0
759,149.59375,0,122.328125,0.803573426,122.096875,0.655016201,324.4,45.89878017,0,0
760,149.59375,0,122.390625,0.81099286,122.159375,0.676978357,324.6375,45.93459439,0,0
761,149.84375,0,122.490625,0.820315642,122.221875,0.67620857,324.875,45.97048985,0,0
762,149.84375,0,122.565625,0.781103458,122.371875,0.648690755,325.1125,46.00646637,0,0
763,149.84375,0,122.696875,0.792544059,122.478125,0.657786726,325.35,46.04252375,0,0
764,149.84375,0,122.865625,0.795795838,122.640625,0.664894291,325.5875,46.0786618,0,0
765,150.0625,0,123.071875,0.784272625,122.828125,0.662752998,325.825,46.11488033,0,0
766,150.09375,0,123.259375,0.788068165,122.990625,0.659993457,326.0625,46.15117915,0,0
767,150.1875,0,123.3625,0.784205521,123.140625,0.688718144,326.3,46.18755807,0,0
768,150.5,0,123.46875,0.803624061,123.246875,0.698172372,326.5375,46.22401691,0,0
769,150.625,0,123.515625,0.803843442,123.29375,0.702707438,326.775,46.26055548,0,0
770,150.625,0,123.609375,0.805596338,123.35,0.687749323,327.0125,46.29717358,0,0
771,150.625,0,123.728125,0.82221819,123.4375,0.68745265,327.25,46.33387103,0,0
772,150.6875,0,123.759375,0.825300477,123.46875,0.687563128,327.4875,46.37064763,0,0
773,150.6875,0,123.84375,0.80522922,123.540625,0.66652098,327.725,46.40750321,0,0
774,150.6875,0,123.9375,0.801460797,123.665625,0.679994543,327.9625,46.44443757,0,0
775,150.6875,0,124.071875,0.772535424,123.79375,0.644558554,328.2,46.48145053,0,0
776,150.71875,0,124.16875,0.770005186,123.890625,0.650624867,328.4375,46.51854189,0,0
777,150.75,0,124.328125,0.767804438,124.08125,0.667986974,328.675,46.55571147,0,0
778,150.84375,0,124.590625,0.78204751,124.328125,0.672230203,328.9125,46.59295909,0,0
779,150.84375,0,124.696875,0.767108823,124.434375,0.664391463,329.15,46.63028455,0,0
780,150.84375,0,124.734375,0.778665865,124.4875,0.668214349,329.3875,46.66768767,0,0
781,150.84375,0,124.76875,0.796656424,124.521875,0.687942566,329.575,46.71224597,0,0
782,150.90625,0,124.85625,0.799104316,124.609375,0.692551674,329.7625,46.75688619,0,0
783,150.90625,0,124.909375,0.77584869,124.6625,0.675298931,329.95,46.8016081,0,0
784,150.90625,0,125.015625,0.777257158,124.75,0.673258427,330.1375,46.84641147,0,0
785,151.40625,0,125.2875,0.785085032,125.028125,0.697161438,330.325,46.89129606,0,0
786,151.4375,0,125.396875,0.781736654,125.1125,0.697484319,330.5125,46.93626163,0,0
787,151.5625,0,125.571875,0.78220844,125.3,0.686697764,330.7,46.98130797,0,0
788,151.625,0,125.759375,0.80365174,125.509375,0.712777876,330.8875,47.02643483,0,0
789,151.65625,0,125.846875,0.811263081,125.615625,0.72611041,331.075,47.07164199,0,0
790,151.65625,0,125.915625,0.785157589,125.709375,0.694363624,331.2625,47.1169292,0,0
791,151.65625,0,126,0.804716996,125.79375,0.705204487,331.45,47.16229625,0,0
792,151.71875,0,126.059375,0.798510033,125.903125,0.712601266,331.6375,47.2077429,0,0
793,151.71875,0,126.159375,0.805491272,125.971875,0.716276693,331.825,47.25326892,0,0
794,151.71875,0,126.209375,0.790501473,126.028125,0.691739611,332.0125,47.29887408,0,0
795,151.71875,0,126.38125,0.778143825,126.2,0.681208587,332.2,47.34455816,0,0
796,151.75,0,126.48125,0.810215806,126.3,0.716469813,332.3875,47.39032092,0,0
797,151.78125,0,126.61875,0.804592935,126.4,0.713580443,332.575,47.43616215,0,0
798,151.875,0,126.784375,0.804965735,126.565625,0.721153138,332.7625,47.4820816,0,0
799,152.375,0,126.909375,0.820426745,126.678125,0.729673187,332.95,47.52807905,0,0
800,152.375,0,127.01875,0.833518209,126.7375,0.736881803,333.1375,47.57415429,0,0
801,152.375,0,127.0375,0.84047461,126.75625,0.744479101,333.325,47.62030707,0,0
802,152.375,0,127.053125,0.846536679,126.790625,0.763649663,333.5125,47.66653719,0,0
803,152.4375,0,127.134375,0.846536679,126.878125,0.770191878,333.7,47.7128444,0,0
804,152.4375,0,127.184375,0.824674415,126.953125,0.748338002,333.8875,47.75922849,0,0
805,152.4375,0,127.253125,0.835757542,127.021875,0.762995769,334.075,47.80568924,0,0
806,152.75,0,127.353125,0.825287329,127.121875,0.753398694,334.2625,47.85222642,0,0
807,152.84375,0,127.534375,0.809307966,127.334375,0.726887062,334.45,47.8988398,0,0
808,152.875,0,127.65625,0.810547869,127.490625,0.734948062,334.6375,47.94552917,0,0
809,153.1875,0,127.834375,0.834296969,127.659375,0.763769009,334.825,47.9922943,0,0
810,153.1875,0,127.903125,0.851245641,127.709375,0.774317155,335.0125,48.03913498,0,0
811,153.1875,0,127.978125,0.854294325,127.784375,0.778125,335.2,48.08605098,0,0
812,153.1875,0,128.040625,0.860646786,127.865625,0.79759363,335.3875,48.13304208,0,0
813,153.5,0,128.078125,0.854207951,127.903125,0.791563179,335.575,48.18010806,0,0
814,153.5,0,128.184375,0.828324137,128.009375,0.765522952,335.7625,48.2272487,0,0
815,153.5,0,128.265625,0.828779877,128.065625,0.759637872,335.95,48.27446379,0,0
816,153.5,0,128.440625,0.845425933,128.240625,0.785710185,336.1375,48.3217531,0,0
817,153.625,0,128.515625,0.830676102,128.315625,0.773691912,336.325,48.36911642,0,0
818,153.65625,0,128.653125,0.813853707,128.446875,0.750449084,336.5125,48.41655354,0,0
819,153.75,0,128.753125,0.813480311,128.521875,0.754975539,336.7,48.46406422,0,0
820,153.75,0,128.88125,0.805064805,128.65,0.743501943,336.8875,48.51164826,0,0
821,153.75,0,128.925,0.8176944,128.7125,0.747243197,337.075,48.55930545,0,0
822,153.75,0,129,0.82859329,128.8125,0.767603029,337.2625,48.60703556,0,0
823,154,0,129.08125,0.811420223,128.8875,0.754762081,337.45,48.65483839,0,0
824,154,0,129.1125,0.818861316,128.8875,0.754762081,337.6375,48.70271371,0,0
825,154,0,129.18125,0.805186098,128.9625,0.740269635,337.825,48.75066132,0,0
826,154.5625,0,129.346875,0.817618095,129.128125,0.764479018,338.0125,48.798681,0,0
827,154.625,0,129.553125,0.783871297,129.353125,0.745152884,338.2,48.84677254,0,0
828,154.75,0,129.65,0.788161098,129.45,0.748453266,338.3875,48.89493573,0,0
829,155.03125,0,129.8,0.797650086,129.565625,0.755584676,338.575,48.94317035,0,0
830,155.25,0,129.9125,0.814871006,129.671875,0.77277697,338.7625,48.99147619,0,0
831,155.25,0,130.021875,0.788866347,129.84375,0.753248175,338.95,49.03985305,0,0
832,155.25,0,130.08125,0.794460531,129.875,0.756281565,339.1375,49.08830072,0,0
833,155.25,0,130.16875,0.82522356,129.925,0.78116944,339.3,49.1273031,0,0
834,155.3125,0,130.2375,0.826576776,129.9875,0.785270212,339.4625,49.16634198,0,0
835,155.3125,0,130.309375,0.797884709,130.046875,0.76111911,339.625,49.20541729,0,0
836,155.3125,0,130.39375,0.792860941,130.125,0.757528763,339.7875,49.24452892,0,0
837,155.59375,0,130.546875,0.793313118,130.315625,0.79078144,339.95,49.2836768,0,0
838,155.6875,0,130.73125,0.754215583,130.575,0.735437323,340.1125,49.32286083,0,0
839,155.90625,0,130.859375,0.753942905,130.671875,0.734522739,340.275,49.36208094,0,0
840,156.1875,0,130.996875,0.784112118,130.859375,0.760833932,340.4375,49.40133703,0,0
841,156.1875,0,131.06875,0.77658049,130.93125,0.757540222,340.6,49.44062903,0,0
842,156.1875,0,131.103125,0.77179065,130.953125,0.751550048,340.7625,49.47995684,0,0
843,156.1875,0,131.184375,0.804102572,131,0.763435787,340.925,49.51932037,0,0
844,156.5,0,131.265625,0.833479805,131.090625,0.800586401,341.0875,49.55871956,0,0
845,156.5,0,131.365625,0.789471326,131.209375,0.767108823,341.25,49.5981543,0,0
846,157.0625,0,131.50625,0.774005298,131.34375,0.734637217,341.4125,49.63762451,0,0
847,157.125,0,131.64375,0.779737425,131.4875,0.763182754,341.575,49.67713012,0,0
848,157.25,0,131.80625,0.756063453,131.675,0.758862567,341.7375,49.71667103,0,0
849,157.28125,0,131.959375,0.758703121,131.934375,0.721529198,341.9,49.75624716,0,0
850,157.5625,0,132.103125,0.766627745,132.1,0.728016951,342.0625,49.79585844,0,0
851,157.5625,0,132.184375,0.769176852,132.2375,0.74595553,342.225,49.83550476,0,0
852,157.5625,0,132.284375,0.787660505,132.284375,0.750931857,342.3875,49.87518606,0,0
853,157.625,0,132.35625,0.790050434,132.315625,0.743598987,342.55,49.91490224,0,0
854,157.625,0,132.396875,0.793556544,132.415625,0.779526571,342.7125,49.95465322,0,0
855,157.625,0,132.446875,0.7942126,132.446875,0.778718816,342.875,49.99443893,0,0
856,157.625,0,132.4875,0.771441202,132.4875,0.757832367,343.0375,50.03425927,0,0
857,158.1875,0,132.534375,0.771571297,132.5375,0.752120844,343.2,50.07411417,0,0
858,158.59375,0,132.628125,0.761236003,132.65,0.765363476,343.3625,50.11400354,0,0
859,159,0,132.8,0.732969251,132.840625,0.753009731,343.525,50.1539273,0,0
860,159.28125,0,132.940625,0.744459425,133.009375,0.766981508,343.6875,50.19388537,0,0
861,159.3125,0,133.09375,0.74499196,133.1875,0.781902505,343.85,50.23387767,0,0
862,159.3125,0,133.184375,0.757578178,133.321875,0.782790842,344.0125,50.27390411,0,0
863,159.3125,0,133.290625,0.773868602,133.425,0.784910867,344.175,50.31396461,0,0
864,159.625,0,133.3,0.779612172,133.45625,0.801422888,344.3375,50.3540591,0,0
865,159.625,0,133.39375,0.779291991,133.525,0.805644152,344.5,50.39418748,0,0
866,159.625,0,133.44375,0.753317316,133.58125,0.782543374,344.6625,50.43434969,0,0
867,159.625,0,133.534375,0.757391958,133.665625,0.78449396,344.825,50.47454563,0,0
868,159.625,0,133.634375,0.757400554,133.759375,0.779944047,344.9875,50.51477524,0,0
869,159.75,0,133.8375,0.715599981,133.965625,0.748630839,345.15,50.55503842,0,0
870,159.8125,0,133.98125,0.725963201,134.125,0.753075292,345.3125,50.5953351,0,0
871,160.09375,0,134.05625,0.724865289,134.2375,0.760505132,345.475,50.6356652,0,0
872,160.1875,0,134.128125,0.722160538,134.315625,0.756029726,345.6375,50.67602864,0,0
873,160.1875,0,134.2375,0.73125,134.41875,0.776963239,345.8,50.71642533,0,0
874,160.1875,0,134.28125,0.751243183,134.440625,0.790795162,345.9625,50.75685521,0,0
875,160.25,0,134.346875,0.760793999,134.496875,0.799419956,346.125,50.79731818,0,0
876,160.25,0,134.415625,0.720620302,134.584375,0.748784461,346.2875,50.83781418,0,0
877,160.25,0,134.46875,0.723594783,134.6625,0.762081511,346.45,50.87834312,0,0
878,160.25,0,134.60625,0.707247943,134.7875,0.752784184,346.6125,50.91890492,0,0
879,160.28125,0,134.78125,0.696344623,134.946875,0.737983157,346.775,50.95949951,0,0
880,160.5,0,134.928125,0.677308456,135.09375,0.709098851,346.9375,51.0001268,0,0
881,160.71875,0,135.09375,0.703043977,135.24375,0.731822544,347.1,51.04078673,0,0
882,161,0,135.1375,0.71786177,135.26875,0.732865618,347.2625,51.0814792,0,0
883,161,0,135.1875,0.724029523,135.31875,0.753533344,347.425,51.12220415,0,0
884,161,0,135.20625,0.718496332,135.34375,0.754960448,347.5875,51.16296149,0,0
885,161.3125,0,135.30625,0.735593699,135.434375,0.771740035,347.75,51.20375115,0,0
886,161.3125,0,135.3625,0.729987633,135.509375,0.765182695,347.9125,51.24457305,0,0
887,161.3125,0,135.390625,0.718497087,135.5375,0.75122585,348.075,51.28542712,0,0
888,161.3125,0,135.46875,0.710276135,135.640625,0.768736591,348.2375,51.32631327,0,0
889,161.8125,0,135.621875,0.708952701,135.778125,0.767340765,348.4,51.36723143,0,0
890,161.875,0,135.746875,0.69838992,135.934375,0.758909036,348.5625,51.40818153,0,0
891,162,0,135.8625,0.69592689,136.053125,0.761942675,348.725,51.44916349,0,0
892,162.28125,0,136,0.716936117,136.16875,0.761403469,348.8875,51.49017723,0,0
893,162.375,0,136.084375,0.711116621,136.24375,0.753864465,349.05,51.53122267,0,0
894,162.375,0,136.1125,0.717408168,136.290625,0.740068063,349.2125,51.57229974,0,0
895,162.375,0,136.140625,0.735615088,136.33125,0.761032855,349.375,51.61340837,0,0
896,162.4375,0,136.215625,0.743234094,136.4375,0.764955064,349.5375,51.65454848,0,0
897,162.4375,0,136.321875,0.696376566,136.55625,0.706520351,349.7,51.69571999,0,0
898,162.4375,0,136.325,0.694053362,136.559375,0.7046696,349.8625,51.73692283,0,0
899,162.4375,0,136.40625,0.702549919,136.65625,0.718312065,350.025,51.77815693,0,0
900,162.46875,0,136.55,0.659634132,136.759375,0.709023102,350.1875,51.8194222,0,0
901,162.5,0,136.690625,0.635492653,136.86875,0.701078039,350.35,51.86071858,0,0
902,162.5625,0,136.85,0.650550648,136.990625,0.7032145,350.5125,51.902046,0,0
903,162.875,0,136.91875,0.648435617,137.075,0.690589648,350.675,51.94340436,0,0
904,162.875,0,136.98125,0.651190816,137.1125,0.689315784,350.8375,51.98479362,0,0
905,162.875,0,137.05,0.650140209,137.184375,0.68592702,351,52.02621368,0,0
906,162.875,0,137.06875,0.652482572,137.209375,0.690493012,351.1625,52.06766448,0,0
907,163.1875,0,137.2125,0.592319182,137.296875,0.659651403,351.325,52.10914594,0,0
908,163.1875,0,137.2625,0.5761688,137.334375,0.645598916,351.4875,52.15065799,0,0
909,163.1875,0,137.409375,0.56669826,137.48125,0.64245082,351.65,52.19220055,0,0
910,163.5,0,137.521875,0.548277962,137.5625,0.639976806,351.8125,52.23377356,0,0
911,163.5625,0,137.640625,0.516213889,137.715625,0.627917669,351.975,52.27537694,0,0
912,163.84375,0,137.8375,0.551312355,137.875,0.64237988,352.1375,52.31701062,0,0
913,164.125,0,137.959375,0.568678452,137.9875,0.646743311,352.3,52.35867453,0,0
914,164.125,0,137.9875,0.577786124,138.009375,0.656316961,352.4625,52.40036859,0,0
915,164.125,0,138.009375,0.577482751,138.04375,0.656600436,352.625,52.44209273,0,0
916,164.125,0,138.06875,0.584964238,138.075,0.661851097,352.7875,52.48384689,0,0
917,164.4375,0,138.11875,0.581167856,138.1125,0.660341084,352.95,52.52563098,0,0
918,164.4375,0,138.14375,0.574679107,138.18125,0.637271882,353.1125,52.56744494,0,0
919,164.4375,0,138.246875,0.576455924,138.278125,0.652726154,353.275,52.60928869,0,0
920,164.71875,0,138.334375,0.582347567,138.365625,0.653666376,353.4375,52.65116218,0,0
921,164.75,0,138.4625,0.581205195,138.5,0.651104164,353.6,52.69306531,0,0
922,165.25,0,138.603125,0.585098705,138.653125,0.666918084,353.7625,52.73499803,0,0
923,165.375,0,138.78125,0.609940087,138.728125,0.67382308,353.925,52.77696026,0,0
924,165.375,0,138.91875,0.606106799,138.859375,0.672407735,354.0875,52.81895194,0,0
925,165.375,0,138.975,0.609616227,138.9125,0.667915497,354.25,52.86097299,0,0
926,165.375,0,139.009375,0.615431089,138.9375,0.668097423,354.4125,52.90302334,0,0
927,165.6875,0,139.059375,0.617233868,138.98125,0.671858042,354.575,52.94510292,0,0
928,165.6875,0,139.165625,0.568850151,139.05,0.649238336,354.7375,52.98721167,0,0
929,165.6875,0,139.19375,0.573688874,139.084375,0.65022115,354.9,53.02934951,0,0
930,165.75,0,139.29375,0.562021401,139.215625,0.639543464,355.0625,53.07151638,0,0
931,165.8125,0,139.44375,0.547104119,139.378125,0.62293844,355.225,53.1137122,0,0
932,166.0625,0,139.6375,0.539764288,139.553125,0.615201843,355.3875,53.15593691,0,0
933,166.75,0,139.75,0.538854882,139.6625,0.620448706,355.55,53.19819043,0,0
934,166.75,0,139.828125,0.531030388,139.740625,0.613771533,355.7125,53.24047271,0,0
935,166.75,0,139.8625,0.531213234,139.796875,0.607109392,355.875,53.28278366,0,0
936,166.75,0,139.909375,0.545368958,139.84375,0.619647217,356.0375,53.32512323,0,0
937,166.875,0,139.94375,0.566417684,139.85,0.620868288,356.24375,53.35846938,0,0
938,166.875,0,140.01875,0.540065743,139.925,0.594520699,356.45,53.39185981,0,0
939,166.875,0,140.11875,0.537399054,140.00625,0.587407646,356.65625,53.42529446,0,0
940,166.875,0,140.15,0.532408867,140.05,0.590730627,356.8625,53.45877322,0,0
941,166.90625,0,140.25625,0.54232332,140.15,0.590686541,357.06875,53.49229602,0,0
942,167.375,0,140.40625,0.542267295,140.28125,0.591204338,357.275,53.52586278,0,0
943,167.59375,0,140.521875,0.556274383,140.396875,0.614125006,357.48125,53.55947341,0,0
944,167.6875,0,140.615625,0.540584857,140.45,0.604511396,357.6875,53.59312783,0,0
945,167.6875,0,140.678125,0.529696462,140.496875,0.591964604,357.89375,53.62682596,0,0
946,167.6875,0,140.7,0.538556778,140.51875,0.600928824,358.1,53.66056772,0,0
947,167.6875,0,140.746875,0.552170787,140.565625,0.614273403,358.30625,53.69435302,0,0
948,167.75,0,140.784375,0.543415646,140.603125,0.607087945,358.5125,53.72818178,0,0
949,167.75,0,140.828125,0.541912004,140.646875,0.604544602,358.71875,53.76205392,0,0
950,168.25,0,140.903125,0.553387806,140.703125,0.614322861,358.925,53.79596936,0,0
951,168.375,0,141.0125,0.563274929,140.80625,0.621322514,359.13125,53.82992802,0,0
952,168.6875,0,141.1,0.559711452,140.921875,0.605785367,359.3375,53.8639298,0,0
953,168.8125,0,141.215625,0.555989522,141.0375,0.603120502,359.54375,53.89797465,0,0
954,168.9375,0,141.325,0.549407825,141.146875,0.594098034,359.75,53.93206246,0,0
955,168.9375,0,141.35,0.553198559,141.171875,0.59698043,359.95625,53.96619316,0,0
956,168.9375,0,141.440625,0.574797103,141.25,0.615782728,360.1625,54.00036667,0,0
957,168.9375,0,141.49375,0.593782894,141.315625,0.637265922,360.36875,54.03458291,0,0
958,169.0625,0,141.53125,0.586487011,141.353125,0.628756938,360.575,54.06884179,0,0
959,169.0625,0,141.56875,0.567164304,141.38125,0.613307291,360.78125,54.10314324,0,0
960,169.0625,0,141.653125,0.577978585,141.465625,0.625059893,360.9875,54.13748717,0,0
961,169.5625,0,141.775,0.572912879,141.5625,0.632489844,361.19375,54.17187351,0,0
962,169.59375,0,141.9125,0.57149065,141.725,0.618469353,361.4,54.20630217,0,0
963,169.8125,0,141.996875,0.576945117,141.790625,0.621693511,361.60625,54.24077306,0,0
964,169.84375,0,142.1125,0.576789937,141.90625,0.62183225,361.8125,54.27528613,0,0
965,169.9375,0,142.15,0.574539369,141.9375,0.62053964,362.01875,54.30984127,0,0
966,169.9375,0,142.1875,0.575467805,141.96875,0.615183323,362.225,54.34443841,0,0
967,169.9375,0,142.240625,0.59980556,142.003125,0.625909928,362.43125,54.37907747,0,0
968,170.0625,0,142.271875,0.596467647,142.034375,0.624243466,362.6375,54.41375838,0,0
969,170.0625,0,142.334375,0.574185149,142.090625,0.600499828,362.84375,54.44848104,0,0
970,170.0625,0,142.3875,0.582294462,142.14375,0.60930288,363.05,54.48324539,0,0
971,170.5625,0,142.478125,0.584634895,142.228125,0.61544872,363.25625,54.51805133,0,0
972,170.71875,0,142.571875,0.581209863,142.353125,0.60146757,363.4625,54.5528988,0,0
973,171.125,0,142.709375,0.581825619,142.453125,0.597561778,363.66875,54.58778771,0,0
974,171.53125,0,142.83125,0.581847065,142.575,0.598050943,363.875,54.62271798,0,0
975,171.75,0,142.90625,0.56724465,142.65,0.586797748,364.08125,54.65768953,0,0
976,171.75,0,142.9625,0.562862537,142.6875,0.584782426,364.2875,54.69270229,0,0
977,171.75,0,142.99375,0.571376718,142.71875,0.592981959,364.49375,54.72775618,0,0
978,171.875,0,143.03125,0.574920737,142.75625,0.59657224,364.7,54.7628511,0,0
979,171.875,0,143.075,0.560281117,142.81875,0.571718444,364.90625,54.797987,0,0
980,171.875,0,143.115625,0.560471845,142.859375,0.571005334,365.1125,54.83316379,0,0
981,171.875,0,143.1625,0.570920766,142.90625,0.58023732,365.31875,54.86838138,0,0
982,171.875,0,143.240625,0.568067547,142.990625,0.58329706,365.525,54.9036397,0,0
983,171.96875,0,143.346875,0.570210465,143.109375,0.593937288,365.73125,54.93893868,0,0
984,172,0,143.484375,0.585714078,143.228125,0.604400996,365.9375,54.97427823,0,0
985,172.03125,0,143.65,0.556503531,143.36875,0.582585086,366.14375,55.00965828,0,0
986,172.0625,0,143.675,0.557446435,143.3875,0.586028002,366.35,55.04507875,0,0
987,172.0625,0,143.703125,0.570891306,143.440625,0.60347392,366.55625,55.08053956,0,0
988,172.0625,0,143.753125,0.573000941,143.465625,0.603114205,366.7625,55.11604062,0,0
989,172.1875,0,143.79375,0.562503858,143.49375,0.594495146,366.91875,55.16159818,0,0
990,172.1875,0,143.821875,0.565444646,143.534375,0.594744233,367.075,55.20717986,0,0
991,172.1875,0,143.934375,0.558986908,143.646875,0.587744667,367.23125,55.2527856,0,0
992,172.1875,0,144.03125,0.552986682,143.74375,0.581503827,367.3875,55.29841534,0,0
993,172.21875,0,144.1125,0.550532413,143.825,0.583894819,367.54375,55.34406903,0,0
994,172.25,0,144.296875,0.562562689,144.009375,0.596940441,367.7,55.38974659,0,0
995,172.5,0,144.340625,0.55857912,144.053125,0.59367781,367.85625,55.43544798,0,0
996,172.625,0,144.3875,0.548142381,144.096875,0.582522688,368.0125,55.48117314,0,0
997,172.625,0,144.396875,0.554281199,144.10625,0.588374792,368.16875,55.526922,0,0
998,172.625,0,144.459375,0.561554955,144.16875,0.595851544,368.325,55.57269451,0,0
999,172.625,0,144.496875,0.5477909,144.20625,0.58221992,368.48125,55.61849061,0,0

==> data/avg_regret_uganda-adaptive_real_h_n5_b3_eps0.2_H300_effort3.csv <==
t,adaptive_ignorant,adaptive_ignorant_sem,adaptive_historical,adaptive_historical_sem,adaptive_artificial_replay,adaptive_artificial_replay_sem,regression,regression_sem,optimal,optimal_sem
0,0,0,0,0,0,0,0,0,0,0
1,1.12142694,0,0.190675855,0.020937386,1.12142694,0.020780729,1.303255568,0.039203749,0,0
2,2.24285388,0,0.400850475,0.028194809,2.24285388,0.021475028,2.606511144,0.078407498,0,0
3,2.62418288,0,0.597906649,0.034080736,2.398122132,0.02952606,3.909766712,0.117611246,0,0
4,2.898207724,0,1.719333589,0.047122477,2.543306708,0.038648127,5.21302228,0.156814995,0,0
5,3.278831005,0,1.853662014,0.059741328,2.636830091,0.048856804,6.516277848,0.196018744,0,0
6,3.584570229,0,2.159124315,0.065893959,2.679552436,0.056913242,7.819533416,0.235222493,0,0
7,3.828909039,0,2.635519266,0.079384391,2.981133997,0.065157161,9.122788992,0.274426242,0,0
8,4.312356591,0,2.797241628,0.091344106,3.252292395,0.072684041,10.42604456,0.313629991,0,0
9,4.478892088,0,3.081040084,0.104166836,3.794462144,0.085182941,11.72930013,0.35283374,0,0
10,4.742884576,0,3.294521511,0.111844376,3.949396849,0.100144905,13.0325557,0.392037488,0,0
11,5.015755773,0,3.415298939,0.115266359,4.211403549,0.112327305,14.33581127,0.431241237,0,0
12,5.370046973,0,3.778275013,0.131679546,4.412710965,0.123072149,15.63906684,0.470444986,0,0
13,5.467908859,0,4.166602612,0.139813928,4.614365518,0.129409252,16.94232241,0.509648735,0,0
14,5.723404646,0,4.425391972,0.135902539,4.659610987,0.135215037,18.24557798,0.548852484,0,0
15,6.17426759,0,4.842983425,0.143343441,4.732511401,0.146857402,19.54883355,0.588056233,0,0
16,6.560333371,0,5.113821089,0.151010319,5.015164614,0.155544898,20.85208912,0.627259981,0,0
17,6.625693977,0,5.301451087,0.154002773,5.093882322,0.165545655,22.15534469,0.66646373,0,0
18,6.780665159,0,5.413612068,0.163524044,5.175047994,0.171306488,23.45860026,0.705667479,0,0
19,6.872996628,0,5.700479388,0.16403225,5.25995189,0.18107126,24.76185583,0.744871228,0,0
20,7.145501196,0,6.089694381,0.158809364,5.4887954,0.185981113,26.0651114,0.784074977,0,0
21,7.742813528,0,6.406584263,0.172593051,5.605886281,0.192260705,27.36836697,0.823278726,0,0
22,8.039586902,0,6.618216932,0.179251303,5.696431696,0.193849448,28.67162254,0.862482474,0,0
23,8.377506077,0,6.890429258,0.190343731,5.834753454,0.199683891,29.9748781,0.901686223,0,0
24,8.751343608,0,7.167141378,0.200349435,5.91211611,0.20633989,31.27813368,0.940889972,0,0
25,9.272213042,0,7.5546996,0.206203226,6.056300342,0.216784375,32.58138925,0.980093721,0,0
26,9.523091674,0,7.657923639,0.213491147,6.396199584,0.225843203,33.88464482,1.01929747,0,0
27,9.611611366,0,7.822047055,0.214079706,6.450466752,0.238504272,35.18790039,1.058501219,0,0
28,9.747360528,0,8.218427062,0.216619741,6.501247764,0.250201995,36.49115596,1.097704968,0,0
29,10.13709021,0,8.459200561,0.233221472,6.867012143,0.255591044,37.79441153,1.136908716,0,0
30,10.52044392,0,8.530124843,0.243692708,7.130385518,0.261208995,39.0976671,1.176112465,0,0
31,10.90379834,0,8.681794286,0.254040043,7.638389945,0.265668545,40.40092267,1.215316214,0,0
32,11.16974515,0,8.745969832,0.262609929,8.014454663,0.266545186,41.70417824,1.254519963,0,0
33,11.36609149,0,9.004595041,0.265501564,8.19330126,0.272838332,43.00743381,1.293723712,0,0
34,11.5855993,0,9.217061818,0.27115172,8.342390954,0.281687551,44.31068938,1.332927461,0,0
35,11.84753126,0,9.445529163,0.281560205,8.681625366,0.290431139,45.61394494,1.372131209,0,0
36,12.335177,0,9.500710547,0.282698986,8.865294933,0.303021843,46.91720051,1.411334958,0,0
37,12.55792153,0,9.609205365,0.293750808,8.928953767,0.315151971,48.2204561,1.450538707,0,0
38,12.73107433,0,9.707514524,0.308157276,9.025653601,0.323086106,49.52371166,1.489742456,0,0
39,12.97721612,0,9.895999014,0.318554898,9.144495487,0.335800756,50.82696723,1.528946205,0,0
40,13.34571403,0,10.10922301,0.337146649,9.25538969,0.346565884,52.13022279,1.568149953,0,0
41,13.64799124,0,10.19219679,0.342652948,9.491569102,0.360066771,53.43347837,1.607353702,0,0
42,13.87612534,0,10.28657472,0.344638785,9.5625965,0.359313581,54.73673394,1.646557451,0,0
43,14.36126828,0,10.36717051,0.350222388,9.592382729,0.371511983,56.0399895,1.6857612,0,0
44,14.85785979,0,10.49912083,0.361468336,9.675170004,0.377866394,57.34324509,1.724964949,0,0
45,15.07326585,0,10.70146513,0.37209751,9.815519214,0.390136855,58.64650064,1.764168697,0,0
46,15.40502667,0,10.959095,0.371553007,9.956958115,0.401619538,59.94975622,1.803372446,0,0
47,15.55561745,0,11.28031677,0.385590511,10.12950188,0.412490458,61.25301179,1.842576195,0,0
48,15.75652802,0,11.56645322,0.389447534,10.26205868,0.411936519,62.55626736,1.881779944,0,0
49,15.94903183,0,11.78524679,0.403679974,10.31518769,0.415535492,63.85952294,1.920983693,0,0
50,16.11428201,0,12.04187673,0.401379889,10.48385972,0.422638405,65.1627785,1.960187442,0,0
51,16.27855849,0,12.12029219,0.404545238,10.61030954,0.429722109,66.46603407,1.999391191,0,0
52,16.5116272,0,12.23495442,0.404565615,10.70100498,0.431618645,67.76928964,2.03859494,0,0
53,16.87995178,0,12.25920236,0.416140365,10.80400091,0.438305012,68.4691305,2.064624573,0,0
54,17.27143425,0,12.48545974,0.433061475,10.9689849,0.441877978,69.16897135,2.090793433,0,0
55,17.74806213,0,12.63702619,0.446068859,11.13054454,0.454493424,69.86881222,2.11709636,0,0
56,17.90400523,0,12.77314287,0.454485108,11.23466212,0.457357137,70.56865308,2.143528417,0,0
57,18.15591186,0,12.90521759,0.460982467,11.37453419,0.468483282,71.26849394,2.170084886,0,0
58,18.5052349,0,13.04743463,0.465666608,11.46548331,0.472236524,71.96833481,2.196761254,0,0
59,18.94763523,0,13.14023197,0.481405653,11.55547613,0.482593545,72.66817566,2.223553207,0,0
60,19.21166116,0,13.43431354,0.481891373,11.82038367,0.494688131,73.36801653,2.250456616,0,0
61,19.48190385,0,13.58978903,0.48497432,12.09083116,0.503857692,74.0678574,2.277467532,0,0
62,19.83601803,0,13.67452765,0.487433843,12.36809945,0.508152012,74.76769825,2.304582173,0,0
63,20.23016554,0,13.94163144,0.496756664,12.72660935,0.514387956,75.46753911,2.331796923,0,0
64,20.28490025,0,14.06454104,0.508412023,12.97966385,0.520767869,76.16737998,2.359108316,0,0
65,20.47690153,0,14.16595846,0.522501511,13.40490144,0.533040116,76.86722084,2.386513034,0,0
66,20.72861236,0,14.38158518,0.533274781,13.66385579,0.535054085,77.5670617,2.414007899,0,0
67,20.8628583,0,14.61228991,0.53315259,13.86270452,0.542350197,78.26690256,2.441589866,0,0
68,21.06264836,0,14.8491168,0.538095496,14.03178638,0.535586041,78.96674342,2.469256015,0,0
69,21.43583322,0,15.188241,0.539752977,14.18370616,0.542563138,79.66658429,2.497003549,0,0
70,21.76144421,0,15.45036316,0.538603315,14.2415756,0.553095018,80.36642512,2.524829784,0,0
71,21.95936561,0,15.50991344,0.541854023,14.27957177,0.568817308,81.066266,2.552732147,0,0
72,22.12925601,0,15.64371431,0.547140792,14.33627546,0.582006553,81.76610688,2.580708168,0,0
73,22.52860862,0,15.81582665,0.55715051,14.52342623,0.594922836,82.46594776,2.608755478,0,0
74,22.83962899,0,15.9310832,0.571656448,14.65701675,0.609178569,83.16578856,2.636871802,0,0
75,22.90406245,0,16.01391399,0.58387471,14.80741131,0.619507526,83.86562944,2.665054955,0,0
76,23.03728974,0,16.23863071,0.595673422,14.96052629,0.629420014,84.56547032,2.69330284,0,0
77,23.34013337,0,16.38717675,0.604543129,15.02605343,0.634299489,85.2653112,2.721613441,0,0
78,23.7124843,0,16.78725684,0.62211076,15.08495307,0.634371305,85.96515208,2.749984821,0,0
79,24.00798547,0,17.1152665,0.630582356,15.17085725,0.630599836,86.66499288,2.778415119,0,0
80,24.24584782,0,17.1902529,0.629535092,15.31175232,0.630204415,87.36483376,2.806902543,0,0
81,24.4016425,0,17.2942661,0.634176566,15.40972197,0.625353827,88.06467464,2.835445372,0,0
82,24.61888766,0,17.53128546,0.627502942,15.5475837,0.62436601,88.76451552,2.86404195,0,0
83,24.88177711,0,17.79089183,0.632288775,15.74748933,0.627538212,89.46435632,2.892690683,0,0
84,24.91646171,0,17.8277722,0.639989202,15.79387248,0.632612183,90.1641972,2.921390035,0,0
85,25.02490652,0,17.97863489,0.632504442,15.81948549,0.636281717,90.86403808,2.950138532,0,0
86,25.15086067,0,18.10270137,0.641579711,15.96513212,0.652372664,91.56387896,2.978934747,0,0
87,25.27789778,0,18.52195811,0.648988918,16.13642579,0.658316603,92.26371976,3.007777313,0,0
88,25.42832345,0,18.63291794,0.656754638,16.36454767,0.658454516,92.96356064,3.036664907,0,0
89,25.69060415,0,18.80990887,0.668248001,16.45637155,0.660888662,93.66340152,3.065596257,0,0
90,25.89038044,0,19.10695577,0.677000795,16.51646996,0.66024199,94.3632424,3.094570135,0,0
91,26.13107002,0,19.38522494,0.676998395,16.7487011,0.670042734,95.0630832,3.123585359,0,0
92,26.42833376,0,19.62428671,0.678063105,17.02198625,0.675427458,95.76292408,3.152640787,0,0
93,26.53884387,0,19.86256534,0.680980156,17.34644723,0.685919106,96.46276496,3.181735315,0,0
94,26.74674195,0,19.94984943,0.692075531,17.66582531,0.695120267,97.16260584,3.210867885,0,0
95,26.95752311,0,20.0751189,0.696770468,17.88990152,0.700485951,97.86244672,3.240037467,0,0
96,27.2679441,0,20.54219002,0.706719709,18.24654329,0.70836097,98.56228752,3.269243071,0,0
97,27.4390499,0,20.87024724,0.716127365,18.45293725,0.711671532,99.2621284,3.298483741,0,0
98,27.8134253,0,21.10894871,0.717944043,18.57449239,0.722536332,99.96196928,3.327758552,0,0
99,28.01995021,0,21.19564915,0.720361404,18.67563552,0.731109951,100.6618102,3.357066612,0,0
100,28.08581674,0,21.56882262,0.721013351,18.77960849,0.73302429,101.361651,3.386407056,0,0
101,28.21069908,0,21.80055434,0.718523317,18.80717087,0.737316123,102.0614918,3.41577905,0,0
102,28.45264304,0,21.98371106,0.72497229,18.9189378,0.738205693,102.7613327,3.445181788,0,0
103,28.61564714,0,22.21556944,0.72843324,19.06480503,0.734679579,103.4611736,3.474614488,0,0
104,28.77242613,0,22.44428056,0.738887448,19.23108751,0.738565101,104.1610145,3.504076397,0,0
105,28.82559502,0,22.53858083,0.745268045,19.3495149,0.742339947,104.7145534,3.531446346,0,0
106,28.84323812,0,22.69686043,0.751107111,19.46858776,0.747122087,105.2680924,3.558882957,0,0
107,28.96635115,0,22.82371056,0.75618245,19.60405463,0.750543449,105.8216314,3.586384699,0,0
108,29.0123685,0,23.00589454,0.756350427,19.70160282,0.759723808,106.3751703,3.613950088,0,0
109,29.12459588,0,23.11188853,0.763756669,19.92213005,0.77493742,106.9287093,3.641577675,0,0
110,29.23132151,0,23.19360608,0.772357729,19.97980183,0.774352858,107.4822482,3.669266057,0,0
111,29.35676765,0,23.40511221,0.78424989,20.06173217,0.784734829,108.0357873,3.697013868,0,0
112,29.43893534,0,23.50613672,0.791461759,20.105919,0.788975832,108.5893262,3.72481978,0,0
113,29.58953214,0,23.79643315,0.798526364,20.33881319,0.797555772,109.1428652,3.752682501,0,0
114,29.8644169,0,23.97391081,0.799957819,20.50341499,0.804733717,109.6964042,3.780600774,0,0
115,29.9491393,0,24.06378907,0.803147542,20.56714207,0.810395289,110.2499431,3.80857338,0,0
116,30.16898012,0,24.20442224,0.812005263,20.7023378,0.823328029,110.8034821,3.836599128,0,0
117,30.27859473,0,24.40960747,0.818514404,20.7982682,0.833935634,111.357021,3.864676863,0,0
118,30.69508314,0,24.66635609,0.823971937,20.9044838,0.838730996,111.9105601,3.892805461,0,0
119,31.03154439,0,24.87084776,0.829119168,20.99365431,0.847721273,112.464099,3.920983825,0,0
120,31.24349302,0,25.25604331,0.834298214,21.22432894,0.849908007,113.017638,3.949210892,0,0
121,31.60590762,0,25.63772178,0.836563262,21.37106484,0.847762641,113.571177,3.977485623,0,0
122,31.95460087,0,25.84403443,0.842979316,21.4378621,0.843219325,114.1247159,4.005807011,0,0
123,32.13570857,0,26.0441736,0.842051013,21.70061034,0.84840103,114.6782549,4.034174072,0,0
124,32.29962891,0,26.20262092,0.84573443,21.85719794,0.849106214,115.2317939,4.062585849,0,0
125,32.65747672,0,26.32682079,0.84867843,22.05161577,0.851732458,115.7853329,4.091041412,0,0
126,32.78374827,0,26.53314334,0.854552647,22.22895908,0.855302283,116.3388718,4.119539851,0,0
127,32.98828775,0,26.74850631,0.864840737,22.44418633,0.862151273,116.8924108,4.148080284,0,0
128,33.12525588,0,26.99955666,0.871720728,22.62592584,0.86801933,117.4459498,4.176661851,0,0
129,33.20321089,0,27.24603289,0.876849419,22.76009279,0.875542913,117.9994887,4.205283712,0,0
130,33.34886932,0,27.61580914,0.889432001,22.7861281,0.885930892,118.5530278,4.23394505,0,0
131,33.43950742,0,27.67656928,0.885904469,23.07719886,0.888010582,119.1065667,4.262645067,0,0
132,33.48399615,0,27.83052194,0.880732289,23.29446918,0.894276509,119.6601057,4.291382991,0,0
133,33.61107802,0,28.1676563,0.888693094,23.41384125,0.892267269,120.2136446,4.320158062,0,0
134,33.70793617,0,28.65498424,0.886465862,23.53125721,0.896295171,120.7671836,4.348969544,0,0
135,33.79199135,0,28.79911476,0.887833105,23.69475883,0.908445958,121.3207226,4.377816718,0,0
136,33.99090582,0,28.80797541,0.894598095,23.75208473,0.909169962,121.8742615,4.406698883,0,0
137,34.16183245,0,29.0908584,0.90089783,23.85704792,0.903386689,122.4278005,4.435615356,0,0
138,34.29817832,0,29.23034793,0.904664813,23.9317711,0.906506421,122.9813395,4.464565469,0,0
139,34.46006423,0,29.52347451,0.909520713,24.06987846,0.904828908,123.5348785,4.493548574,0,0
140,34.47426665,0,29.63393253,0.908067499,24.2909686,0.899763585,124.0884174,4.522564034,0,0
141,34.56469125,0,29.70618689,0.908671912,24.40753579,0.899808057,124.6419564,4.551611232,0,0
142,34.63870329,0,29.77514207,0.912612772,24.49370062,0.898974218,125.1954954,4.580689565,0,0
143,34.7662468,0,29.96223706,0.924571956,24.63893586,0.912637125,125.7490343,4.609798441,0,0
144,34.91791588,0,30.12885886,0.933909494,24.72023129,0.908817176,126.3025733,4.638937287,0,0
145,35.31509024,0,30.27073854,0.939479123,24.81237543,0.90963007,126.8561123,4.668105542,0,0
146,35.38203537,0,30.59850627,0.944144046,24.93838638,0.912643434,127.4096513,4.697302658,0,0
147,35.63861072,0,30.86192983,0.952666284,25.07812721,0.904570739,127.9631902,4.726528099,0,0
148,35.87790513,0,31.08689153,0.95782042,25.21048164,0.904440423,128.5167292,4.755781344,0,0
149,36.16825742,0,31.32909226,0.958160946,25.34805232,0.906954603,129.0702682,4.785061882,0,0
150,36.43867493,0,31.48870194,0.959119115,25.45998567,0.906962727,129.6238071,4.814369216,0,0
151,36.62020808,0,31.54539591,0.962204091,25.51980144,0.910948134,130.1773462,4.84370286,0,0
152,36.89847451,0,31.79106694,0.968665293,25.60866702,0.914699332,130.7308851,4.873062337,0,0
153,37.22237039,0,32.20490634,0.96569899,25.75533396,0.913595118,131.2844241,4.902447184,0,0
154,37.50089717,0,32.37976396,0.968736725,25.89007151,0.928668513,131.837963,4.931856948,0,0
155,37.88999599,0,32.52704501,0.976627891,25.94555616,0.938541214,132.391502,4.961291186,0,0
156,37.96587414,0,32.6184445,0.981135407,26.05952948,0.934007191,132.945041,4.990749464,0,0
157,38.04400754,0,32.87858075,0.986846105,26.167629,0.938977793,133.4137526,5.015905114,0,0
158,38.19237065,0,33.0609144,0.992474142,26.27491415,0.940506023,133.8824644,5.041088428,0,0
159,38.37129682,0,33.26420027,0.994980204,26.46772301,0.947011354,134.3511761,5.066298993,0,0
160,38.47142953,0,33.40231854,0.989554931,26.69035,0.94797521,134.8198878,5.091536405,0,0
161,38.6969806,0,33.52409458,0.993990386,26.869919,0.952472258,135.2885994,5.116800265,0,0
162,38.87194312,0,33.76241469,1.000466067,27.20853925,0.960269035,135.7573111,5.142090184,0,0
163,38.94377452,0,33.92848742,1.004932179,27.64134139,0.967910723,136.2260228,5.16740578,0,0
164,39.01387787,0,34.19340527,1.005103902,27.9834829,0.963972579,136.6947346,5.192746678,0,0
165,39.11399257,0,34.55255038,1.006702391,28.20262748,0.977259857,137.1634462,5.218112507,0,0
166,39.24737197,0,34.93563503,1.009845867,28.56985891,0.977373824,137.6321579,5.243502907,0,0
167,39.42251259,0,35.29142213,1.010928198,28.6382888,0.984823617,138.1008696,5.268917523,0,0
168,39.65136749,0,35.46967489,1.016427707,28.97014105,0.98798052,138.5695813,5.294356006,0,0
169,39.7424714,0,35.59838963,1.018900993,29.29855967,0.987858487,139.038293,5.319818013,0,0
170,39.81278008,0,35.87488759,1.021989339,29.63005066,0.987584414,139.5070046,5.345303207,0,0
171,39.93564463,0,36.16568011,1.02314116,29.70131332,0.990146696,139.9757164,5.37081126,0,0
172,40.0481621,0,36.39049625,1.026612423,29.83579361,0.985539345,140.4444281,5.396341846,0,0
173,40.13907152,0,36.59737772,1.032353936,29.99168354,0.981937556,140.9131398,5.421894649,0,0
174,40.34308386,0,36.74337775,1.036262843,30.15679169,0.984784484,141.3818514,5.447469354,0,0
175,40.41073012,0,36.84912145,1.039391511,30.3188253,0.99041969,141.8505631,5.473065655,0,0
176,40.59298581,0,37.02116919,1.047946702,30.53767627,1.000180196,142.3192748,5.49868325,0,0
177,40.79984617,0,37.05953199,1.04911095,30.73164958,1.005284065,142.7879866,5.524321844,0,0
178,40.87087494,0,37.24323088,1.053592184,31.05880088,1.006086433,143.2566982,5.549981145,0,0
179,41.0206995,0,37.29849815,1.062803126,31.35348696,1.009328248,143.7254099,5.575660866,0,0
180,41.14979202,0,37.42251539,1.060138315,31.83675176,1.011216916,144.1941216,5.601360728,0,0
181,41.44491976,0,37.67058867,1.049295471,32.06160897,1.01742249,144.6628333,5.627080455,0,0
182,41.715581,0,37.79249436,1.05273205,32.33648783,1.014725932,145.131545,5.652819774,0,0
183,41.88573325,0,37.96813387,1.058856824,32.58506048,1.01701138,145.6002566,5.678578421,0,0
184,42.46608818,0,38.31233251,1.064725334,33.02090275,1.019104948,146.0689684,5.704356132,0,0
185,42.65462422,0,38.52194893,1.067964591,33.26266491,1.025176678,146.5376801,5.730152651,0,0
186,42.92079645,0,38.80227035,1.07838811,33.49739957,1.033880886,147.0063918,5.755967726,0,0
187,43.08920807,0,38.89867496,1.086265541,33.59956521,1.039115141,147.4751034,5.781801105,0,0
188,43.1655426,0,39.0623821,1.094696681,33.73025882,1.048467896,147.9438151,5.807652548,0,0
189,43.33490133,0,39.21872169,1.099548271,33.79902607,1.051730897,148.4125268,5.833521812,0,0
190,43.80843812,0,39.23494661,1.109156095,33.96038759,1.056488568,148.8812386,5.859408662,0,0
191,44.03720409,0,39.29608756,1.113556211,34.19536626,1.065635277,149.3499502,5.885312865,0,0
192,44.28072149,0,39.55418444,1.110970562,34.30763054,1.064326516,149.8186619,5.911234194,0,0
193,44.56978858,0,39.92902231,1.113049872,34.57348692,1.065584686,150.2873736,5.937172425,0,0
194,44.6461131,0,40.101601,1.121655866,34.85045695,1.070124012,150.7560853,5.963127336,0,0
195,45.04879093,0,40.464136,1.124110838,35.06152332,1.069302223,151.224797,5.989098711,0,0
196,45.32425767,0,40.59494311,1.117774734,35.08729106,1.065292176,151.6935086,6.015086337,0,0
197,45.38651627,0,40.94094765,1.117038849,35.19113886,1.067807546,152.1622204,6.041090004,0,0
198,45.5301826,0,41.29816633,1.119420959,35.36850446,1.068168982,152.6309321,6.067109505,0,0
199,45.67772043,0,41.44913685,1.116923336,35.66614228,1.073552846,153.0996438,6.093144638,0,0
200,45.79900819,0,41.71309751,1.120056757,35.77969867,1.073513653,153.5683554,6.119195203,0,0
201,45.88862056,0,42.04759604,1.121296528,35.90644056,1.075283805,154.0370671,6.145261005,0,0
202,46.12498003,0,42.28615522,1.118536236,36.2103399,1.083576837,154.5057788,6.171341849,0,0
203,46.21445435,0,42.31574464,1.121743762,36.38607979,1.086703162,154.9744906,6.197437546,0,0
204,46.28042507,0,42.44913328,1.128236448,36.52412528,1.090950927,155.4432022,6.22354791,0,0
205,46.43323374,0,42.68996704,1.130323865,36.69336706,1.086732882,155.9119139,6.249672756,0,0
206,46.50115311,0,42.82427901,1.133677119,36.77888387,1.087384899,156.3806256,6.275811903,0,0
207,46.81108862,0,43.16952211,1.137076059,36.82386613,1.088983013,156.8493373,6.301965174,0,0
208,46.99901748,0,43.4338935,1.137778701,36.92299008,1.096713317,157.318049,6.328132394,0,0
209,47.12555856,0,43.44920969,1.143824905,37.05817741,1.106007953,157.710452,6.349817685,0,0
210,47.26677269,0,43.65589458,1.150383594,37.15168071,1.109458363,158.102855,6.371514656,0,0
211,47.45880026,0,43.75631839,1.155169226,37.20282316,1.115369895,158.4952579,6.393223191,0,0
212,47.52661133,0,44.08406943,1.150402495,37.27207935,1.125446786,158.8876609,6.414943171,0,0
213,47.74423403,0,44.21296066,1.158364093,37.392919,1.126357631,159.2800638,6.436674481,0,0
214,47.88555169,0,44.33925772,1.155117013,37.61275697,1.125070186,159.6724669,6.458417005,0,0
215,48.04186594,0,44.47135574,1.159528476,37.82757205,1.130411774,160.0648698,6.480170631,0,0
216,48.25820667,0,44.91239536,1.160327357,38.25447309,1.130446788,160.4572728,6.501935249,0,0
217,48.26988786,0,44.94023818,1.173560969,38.4936614,1.131043373,160.8496758,6.523710747,0,0
218,48.31509376,0,45.01648283,1.17462242,38.62349153,1.135674923,161.2420787,6.545497017,0,0
219,48.56912851,0,45.16782272,1.178536047,38.81159359,1.13626468,161.6344817,6.567293952,0,0
220,48.80152178,0,45.47363234,1.187282272,38.94671249,1.135406679,162.0268847,6.589101447,0,0
221,48.97493535,0,45.71246481,1.190578363,38.99815077,1.145760969,162.4192877,6.610919396,0,0
222,49.29437894,0,46.00402671,1.192375653,39.08695585,1.15540587,162.8116906,6.632747696,0,0
223,49.65084976,0,46.3297407,1.199983182,39.15066636,1.158064297,163.2040936,6.654586245,0,0
224,49.92186403,0,46.65520036,1.198566561,39.2543205,1.153249831,163.5964966,6.676434945,0,0
225,50.1753608,0,46.81095076,1.199554597,39.37000722,1.150258499,163.9888996,6.698293693,0,0
226,50.39985114,0,47.05182856,1.202948147,39.40145808,1.150145892,164.3813026,6.720162392,0,0
227,50.51010346,0,47.17633545,1.202591556,39.55318695,1.146513875,164.7737055,6.742040947,0,0
228,50.87692249,0,47.32218546,1.205296246,39.76124239,1.147760459,165.1661086,6.763929262,0,0
229,51.24410558,0,47.55233449,1.200594761,39.86274135,1.156021264,165.5585115,6.78582724,0,0
230,51.6931324,0,47.77165025,1.198548794,40.06611347,1.15648069,165.9509145,6.80773479,0,0
231,51.82423079,0,47.79107183,1.197559321,40.20796841,1.163640195,166.3433174,6.829651819,0,0
232,52.02061892,0,48.07119167,1.198796434,40.55462193,1.1560785,166.7357204,6.851578238,0,0
233,52.13619792,0,48.25051999,1.199508251,41.01196963,1.158702521,167.1281234,6.873513954,0,0
234,52.43545812,0,48.36785674,1.194776628,41.21526498,1.155601036,167.5205264,6.895458879,0,0
235,52.49457479,0,48.47594512,1.18953825,41.4765411,1.15647642,167.9129294,6.917412927,0,0
236,52.62171894,0,48.62503737,1.204934669,41.74895537,1.159525403,168.3053323,6.939376011,0,0
237,52.78303993,0,48.82652509,1.204368732,41.98898387,1.157765718,168.6977353,6.961348045,0,0
238,53.03934753,0,48.95890796,1.209361157,42.32410771,1.160685023,169.0901383,6.983328944,0,0
239,53.20009172,0,49.03466272,1.220436222,42.59976298,1.156307928,169.4825413,7.005318625,0,0
240,53.41260374,0,49.21812129,1.226292071,42.81082565,1.156968863,169.8749442,7.027317006,0,0
241,53.57236344,0,49.28510743,1.227205891,43.04988188,1.164836433,170.2673472,7.049324005,0,0
242,53.75355577,0,49.47846204,1.23089344,43.27638054,1.15718625,170.6597502,7.071339542,0,0
243,53.81661892,0,49.68955028,1.227140227,43.39950389,1.153492884,171.0521532,7.093363537,0,0
244,53.85784894,0,49.89289308,1.228185593,43.50761133,1.15813859,171.4445562,7.115395912,0,0
245,53.96241742,0,50.13647491,1.233008402,43.61123616,1.165398819,171.8369591,7.137436589,0,0
246,53.99299872,0,50.30439305,1.236962915,43.7264086,1.168179041,172.2293621,7.159485491,0,0
247,54.11207843,0,50.47236437,1.23794647,43.85359591,1.176856562,172.621765,7.181542543,0,0
248,54.25322855,0,50.54194075,1.243553052,43.96930242,1.179918562,173.0141681,7.203607669,0,0
249,54.40274429,0,50.61570609,1.253712441,44.37926376,1.184198271,173.406571,7.225680797,0,0
250,54.60562462,0,50.80437458,1.255760546,44.82032496,1.18648762,173.798974,7.247761852,0,0
251,54.78553367,0,51.23902082,1.254642276,44.99998325,1.190192152,174.191377,7.269850763,0,0
252,54.85319066,0,51.54303879,1.250748257,45.04166627,1.199926505,174.5837799,7.291947458,0,0
253,55.04561526,0,51.7779516,1.25408938,45.15029031,1.20567472,174.976183,7.314051867,0,0
254,55.14608032,0,52.0791626,1.261191297,45.31326675,1.208262944,175.3685859,7.336163919,0,0
255,55.28242224,0,52.47110265,1.264064413,45.38163233,1.210450662,175.7609889,7.358283546,0,0
256,55.67677301,0,52.75751299,1.27020993,45.50324506,1.218943735,176.1533918,7.38041068,0,0
257,55.8968423,0,53.11969197,1.271587309,45.63796747,1.224912915,176.5457949,7.402545254,0,0
258,55.99959886,0,53.31530035,1.270606399,45.82596576,1.229379247,176.9381978,7.4246872,0,0
259,56.22211498,0,53.51150793,1.268793337,45.98362315,1.232781304,177.3306008,7.446836453,0,0
260,56.43144768,0,53.67530006,1.269303124,46.1030615,1.233729907,177.7230038,7.468992949,0,0
261,56.59102613,0,53.88153458,1.27606666,46.17982739,1.231704425,178.1079149,7.490863834,0,0
262,56.81084257,0,54.21147943,1.284810419,46.37066817,1.225885308,178.4928259,7.512741863,0,0
263,56.97487426,0,54.57339776,1.288751851,46.44564354,1.226230554,178.877737,7.534626973,0,0
264,57.1119678,0,54.67931253,1.287790167,46.49998283,1.222336127,179.262648,7.556519105,0,0
265,57.44308317,0,54.9136799,1.287968406,46.65203285,1.217825909,179.6475591,7.578418197,0,0
266,57.73071247,0,55.23137188,1.277484522,46.84920424,1.219889139,180.0324702,7.600324188,0,0
267,57.90620881,0,55.63118428,1.275301782,46.95190138,1.21991004,180.4173812,7.622237019,0,0
268,58.28643185,0,55.81612462,1.275779891,47.11733973,1.217499747,180.8022923,7.644156631,0,0
269,58.43242395,0,56.18377841,1.279680307,47.23280609,1.219280653,181.1872034,7.666082968,0,0
270,58.62129062,0,56.46308905,1.277935509,47.38975918,1.218143912,181.5721145,7.688015969,0,0
271,58.89729404,0,56.75584197,1.294281676,47.63512582,1.214161759,181.9570255,7.709955579,0,0
272,58.97528982,0,56.83812732,1.291425222,47.89497942,1.218282273,182.3419366,7.731901742,0,0
273,59.07877821,0,56.86502725,1.289391983,48.15450698,1.222329278,182.7268476,7.753854401,0,0
274,59.21418804,0,57.11389923,1.291238945,48.35699213,1.231323851,183.1117587,7.775813503,0,0
275,59.40832424,0,57.26596117,1.285524865,48.72939169,1.232187914,183.4966698,7.797778991,0,0
276,59.5433892,0,57.41310608,1.287806798,48.92360181,1.239269192,183.8815808,7.819750813,0,0
277,59.63886577,0,57.72912914,1.294613297,49.02481705,1.245689608,184.2664919,7.841728916,0,0
278,59.77329522,0,58.00204372,1.29418234,49.06634271,1.244205987,184.651403,7.863713247,0,0
279,59.85685259,0,58.18440396,1.305072217,49.19000411,1.249318475,185.036314,7.885703752,0,0
280,60.05489904,0,58.47284728,1.311475864,49.36368632,1.248985239,185.4212251,7.907700382,0,0
281,60.08803511,0,58.79278582,1.298888918,49.46524274,1.254128357,185.8061362,7.929703085,0,0
282,60.23304737,0,58.87325925,1.303443685,49.61319953,1.259746453,186.1910472,7.951711812,0,0
283,60.48278427,0,58.97012281,1.304305609,49.82287246,1.265313173,186.5759583,7.97372651,0,0
284,60.63691825,0,59.20256054,1.304396727,50.01422173,1.273015452,186.9608694,7.995747132,0,0
285,60.82034594,0,59.35033345,1.299803927,50.11223954,1.276631428,187.3457804,8.017773629,0,0
286,61.00440335,0,59.66703433,1.304048619,50.31904924,1.278750473,187.7306915,8.039805952,0,0
287,61.11090881,0,59.91095078,1.305248733,50.56972206,1.284729134,188.1156026,8.061844054,0,0
288,61.24680012,0,60.16765261,1.309144,50.87546366,1.283686733,188.5005136,8.083887887,0,0
289,61.43886042,0,60.33615333,1.314670857,51.13004816,1.290405545,188.8854247,8.105937404,0,0
290,61.69488353,0,60.6268394,1.31403137,51.51949596,1.29207082,189.2703358,8.127992561,0,0
291,61.82774687,0,60.76777333,1.308861864,51.7482487,1.288755518,189.6552468,8.150053309,0,0
292,61.91334671,0,60.82407564,1.315966584,51.98780543,1.285586992,190.0401579,8.172119605,0,0
293,62.13203251,0,60.92110854,1.321300512,52.0363723,1.289897756,190.425069,8.194191403,0,0
294,62.53085649,0,61.1066857,1.321919925,52.35806298,1.285773557,190.80998,8.216268661,0,0
295,62.8749221,0,61.28080183,1.325380988,52.52093107,1.287930616,191.1948911,8.238351331,0,0
296,63.09727055,0,61.30871695,1.334648592,52.58649993,1.27664942,191.5798022,8.260439373,0,0
297,63.65751731,0,61.40094513,1.344167826,52.66639847,1.275559606,191.9647132,8.282532742,0,0
298,63.93634719,0,61.45646435,1.351066535,52.90282691,1.275888132,192.3496243,8.304631398,0,0
299,64.05651653,0,61.75492865,1.35069087,53.01323199,1.27950197,192.7345354,8.326735296,0,0
300,64.2624619,0,62.14893156,1.350848043,53.10012364,1.275604045,193.1194464,8.348844395,0,0
301,64.64370286,0,62.39721012,1.354265832,53.30144227,1.278051087,193.5043575,8.370958655,0,0
302,64.83761483,0,62.53581846,1.357447723,53.56273174,1.278573095,193.8892686,8.393078035,0,0
303,65.05095029,0,62.78357673,1.356712967,53.66025215,1.279782897,194.2741796,8.415202494,0,0
304,65.17892891,0,63.05441803,1.358400203,53.91926134,1.283273611,194.6590907,8.437331991,0,0
305,65.33178377,0,63.33181369,1.3589092,54.15012074,1.275434495,195.0440018,8.459466489,0,0
306,65.66143191,0,63.66934752,1.365557585,54.23746681,1.27334026,195.4289128,8.481605948,0,0
307,65.79090798,0,63.96623933,1.370835344,54.5485701,1.272388452,195.8138239,8.503750328,0,0
308,66.08486992,0,64.33004957,1.368017877,54.73824906,1.276583056,196.198735,8.525899592,0,0
309,66.23475212,0,64.51831836,1.358835858,54.89827085,1.280101042,196.583646,8.548053701,0,0
310,66.36887562,0,64.70667642,1.355117636,55.00197482,1.28530755,196.9685571,8.570212619,0,0
311,66.43259472,0,65.08790022,1.352844744,55.17711163,1.298520208,197.3534682,8.592376307,0,0
312,66.67608416,0,65.30280989,1.357034376,55.2349152,1.304462589,197.7383792,8.614544729,0,0
313,67.01458967,0,65.75859058,1.356346006,55.42680043,1.313590969,198.0904862,8.633762241,0,0
314,67.29068857,0,66.34236771,1.366109823,55.48379701,1.316285565,198.4425932,8.652981807,0,0
315,67.48845434,0,66.62396973,1.367011759,55.70128006,1.324657174,198.7947002,8.672203413,0,0
316,67.70851272,0,66.91340542,1.368140886,56.18216401,1.328008863,199.1468072,8.691427044,0,0
317,67.85509515,0,67.24203843,1.372318891,56.62462711,1.329786826,199.4989142,8.710652687,0,0
318,67.97836316,0,67.60756743,1.36791104,56.72665715,1.329945526,199.8510212,8.72988033,0,0
319,68.07821816,0,67.70546073,1.369070392,56.77579099,1.331262114,200.2031282,8.749109959,0,0
320,68.26873487,0,67.94380814,1.374023895,56.98665243,1.333371382,200.5552352,8.76834156,0,0
321,68.34571993,0,68.1255154,1.374293107,57.2520411,1.332502785,200.9073422,8.787575122,0,0
322,68.43552727,0,68.24650824,1.367624016,57.4123624,1.328608082,201.2594492,8.806810631,0,0
323,68.61343032,0,68.54493016,1.373048724,57.47619903,1.332567998,201.6115562,8.826048074,0,0
324,68.7657041,0,68.62688857,1.372590595,57.59566742,1.330017063,201.9636632,8.845287439,0,0
325,68.88451612,0,68.71681929,1.366700906,57.81712329,1.33339877,202.3157702,8.864528714,0,0
326,69.0092712,0,68.93501794,1.360157453,57.85137832,1.34023831,202.6678772,8.883771885,0,0
327,69.1029793,0,69.08494294,1.367316273,58.01217252,1.342511725,203.0199842,8.90301694,0,0
328,69.18371809,0,69.38806784,1.375005354,58.31874949,1.349632195,203.3720912,8.922263868,0,0
329,69.3703841,0,69.55535263,1.375003041,58.63961101,1.359136073,203.7241982,8.941512656,0,0
330,69.657848,0,69.68559027,1.38171138,58.7708599,1.355750703,204.0763052,8.960763293,0,0
331,69.77632618,0,69.74207312,1.385725792,58.8479448,1.350572005,204.4284122,8.980015766,0,0
332,69.81748194,0,69.82116723,1.395050152,59.09022802,1.351748495,204.7805192,8.999270063,0,0
333,70.0308888,0,70.0812481,1.391997185,59.14368939,1.353989576,205.1326262,9.018526174,0,0
334,70.13127792,0,70.19449532,1.396050348,59.25951147,1.354940636,205.4847332,9.037784085,0,0
335,70.34282202,0,70.32949668,1.399017848,59.53340805,1.357755941,205.8368402,9.057043787,0,0
336,70.64310616,0,70.56281352,1.401399218,59.85447389,1.351882941,206.1889472,9.076305267,0,0
337,70.87590003,0,70.62039644,1.408866432,60.13905585,1.353985848,206.5410542,9.095568514,0,0
338,71.14727998,0,70.73911577,1.412729076,60.52725565,1.350528469,206.8931612,9.114833517,0,0
339,71.46282089,0,70.84353775,1.413406503,60.887757,1.352971346,207.2452682,9.134100265,0,0
340,71.58942801,0,70.9976086,1.416476981,61.19375414,1.354734624,207.5973752,9.153368747,0,0
341,72.0008831,0,71.15887004,1.416379216,61.55972666,1.365460648,207.9494822,9.172638952,0,0
342,72.28766668,0,71.3556034,1.420466532,61.82810253,1.363351087,208.3015892,9.191910869,0,0
343,72.56209999,0,71.66843283,1.428296934,61.89291286,1.357475533,208.6536962,9.211184487,0,0
344,72.75515443,0,71.85390383,1.435650507,62.04836118,1.360927205,209.0058032,9.230459795,0,0
345,72.89683139,0,72.1455875,1.440796826,62.10180992,1.357227534,209.3579102,9.249736784,0,0
346,73.06973708,0,72.39689076,1.447214944,62.34416133,1.36366275,209.7100172,9.269015442,0,0
347,73.24743021,0,72.82765311,1.453488974,62.62389743,1.377363487,210.0621242,9.28829576,0,0
348,73.41419327,0,73.1278137,1.450867228,62.9244889,1.371723714,210.4142312,9.307577726,0,0
349,73.93452418,0,73.2569918,1.444216024,63.04573435,1.363529349,210.7663382,9.326861331,0,0
350,74.19831198,0,73.52637708,1.445653241,63.36867511,1.364020736,211.1184452,9.346146565,0,0
351,74.2709592,0,73.6291526,1.447605081,63.47903919,1.366135192,211.4705522,9.365433417,0,0
352,74.4231149,0,73.91921437,1.444209662,63.64050692,1.3647027,211.8226592,9.384721878,0,0
353,74.58272314,0,74.15300673,1.43992661,63.87325966,1.365364219,212.1747662,9.404011937,0,0
354,74.75392795,0,74.25139838,1.440848729,63.98144799,1.372622393,212.5268732,9.423303585,0,0
355,75.02595067,0,74.38593233,1.440021752,64.25449091,1.36870635,212.8789802,9.442596812,0,0
356,75.07940459,0,74.68203098,1.444601982,64.48664796,1.368828053,213.2310872,9.461891608,0,0
357,75.18139112,0,75.04969072,1.447698215,64.60092163,1.370205551,213.5831942,9.481187964,0,0
358,75.34049207,0,75.34332019,1.454394814,64.70762187,1.375662859,213.9353012,9.500485871,0,0
359,75.36664182,0,75.63699228,1.458662981,64.93212909,1.382423133,214.2874082,9.519785318,0,0
360,75.58847052,0,76.01735836,1.451393306,65.12614959,1.37824109,214.6395152,9.539086297,0,0
361,75.72331798,0,76.13467312,1.452488557,65.24636781,1.378458175,214.9916222,9.558388798,0,0
362,75.89692688,0,76.43745214,1.454616591,65.3534379,1.382538125,215.3437292,9.577692812,0,0
363,76.03997314,0,76.583933,1.454598293,65.44322348,1.377082075,215.6958362,9.59699833,0,0
364,76.17413282,0,76.93157673,1.462009497,65.50922745,1.386160464,216.0479432,9.616305342,0,0
365,76.37866652,0,77.18474466,1.464715862,65.74805695,1.390485142,216.4033958,9.635919146,0,0
366,76.60128641,0,77.42128444,1.46990741,66.04497349,1.392175026,216.7588483,9.655534567,0,0
367,76.7361874,0,77.78759456,1.471862872,66.19472969,1.400195579,217.1143008,9.675151595,0,0
368,76.85486901,0,77.99098194,1.475143242,66.48270404,1.402264844,217.4697533,9.694770221,0,0
369,76.98872268,0,78.36832219,1.478955327,66.56063181,1.401356618,217.8252058,9.714390436,0,0
370,77.14933366,0,78.6334334,1.480504168,66.78757739,1.401149864,218.1806583,9.734012229,0,0
371,77.19656867,0,78.87797678,1.487058902,66.835132,1.40737741,218.5361109,9.753635591,0,0
372,77.45913416,0,79.11334121,1.497730973,67.10629487,1.409522891,218.8915634,9.773260512,0,0
373,77.61653316,0,79.48587948,1.497624167,67.3686884,1.405182634,219.2470159,9.792886984,0,0
374,77.8790772,0,79.82399619,1.499003302,67.62183928,1.403209836,219.6024684,9.812514997,0,0
375,78.03860307,0,80.13728577,1.497114578,67.65223187,1.400283715,219.957921,9.832144541,0,0
376,78.24396372,0,80.294972,1.493457431,67.90650481,1.40422733,220.3133734,9.851775608,0,0
377,78.56303126,0,80.48445088,1.493847207,67.99653602,1.412097572,220.668826,9.871408189,0,0
378,78.82773244,0,80.63103843,1.500570059,68.15933502,1.412737894,221.0242785,9.891042274,0,0
379,79.17368072,0,80.70215434,1.507591015,68.26697272,1.419504962,221.379731,9.910677855,0,0
380,79.34805572,0,80.89402241,1.513411442,68.42809594,1.421949518,221.7351836,9.930314922,0,0
381,79.46188003,0,81.06580049,1.512955657,68.64558828,1.421645803,222.0906361,9.949953467,0,0
382,79.50618249,0,81.12764806,1.516562394,68.74355417,1.42966068,222.4460886,9.969593481,0,0
383,79.78328615,0,81.2004984,1.514488958,68.92207861,1.434238496,222.8015411,9.989234955,0,0
384,80.03673738,0,81.27707779,1.512238523,69.15208322,1.430640559,223.1569936,10.00887788,0,0
385,80.34058374,0,81.37596273,1.51681138,69.25189614,1.433569738,223.5124462,10.02852225,0,0
386,80.68264246,0,81.5902133,1.520041296,69.43170202,1.434024553,223.8678986,10.04816806,0,0
387,80.98421568,0,81.75712579,1.526369189,69.5448693,1.435920478,224.2233512,10.06781529,0,0
388,81.1526767,0,81.88254279,1.521487888,69.60968643,1.434155265,224.5788037,10.08746394,0,0
389,81.47837412,0,82.0175463,1.520640188,69.75142288,1.435496018,224.9342562,10.10711399,0,0
390,81.52489483,0,82.25629568,1.525763366,69.92690748,1.437155787,225.2897087,10.12676545,0,0
391,81.79073393,0,82.50066012,1.526701273,70.02415204,1.433859021,225.6451613,10.14641831,0,0
392,82.02011299,0,82.81247342,1.525679529,70.14404023,1.435733595,226.0006138,10.16607255,0,0
393,82.47928679,0,82.92247814,1.53240545,70.33518147,1.440039283,226.3560663,10.18572816,0,0
394,83.01921916,0,83.15520823,1.530553574,70.3540951,1.439094202,226.7115188,10.20538515,0,0
395,83.38672823,0,83.39766359,1.531708021,70.40364856,1.439318087,227.0669714,10.2250435,0,0
396,83.5474782,0,83.6015799,1.52741535,70.62782872,1.440503428,227.4224238,10.2447032,0,0
397,83.88850927,0,83.72769541,1.528384143,70.81712019,1.44785856,227.7778764,10.26436425,0,0
398,84.17741203,0,83.87349206,1.528456106,71.03108245,1.447488641,228.1333289,10.28402663,0,0
399,84.37355727,0,83.93740982,1.535441967,71.4545455,1.441883452,228.4887814,10.30369035,0,0
400,84.59235924,0,84.04754859,1.54609677,71.71443796,1.443689439,228.8442339,10.32335539,0,0
401,84.81116277,0,84.19424331,1.547901196,72.06673843,1.441507824,229.1996865,10.34302174,0,0
402,85.03789282,0,84.30848175,1.555953797,72.27095884,1.445085722,229.555139,10.3626894,0,0
403,85.07491851,0,84.59658378,1.558873692,72.61421889,1.450289821,229.9105915,10.38235837,0,0
404,85.48135555,0,84.94283491,1.55947957,72.98480701,1.455744505,230.266044,10.40202862,0,0
405,85.66249323,0,85.20703852,1.560291255,73.30987716,1.454808268,230.6214966,10.42170016,0,0
406,86.16454262,0,85.43689728,1.558108554,73.89270157,1.454826618,230.976949,10.44137298,0,0
407,86.40279216,0,85.71604317,1.564233664,73.99279928,1.456267913,231.3324016,10.46104708,0,0
408,86.72088897,0,86.04341221,1.563329241,74.19331855,1.464906653,231.6878541,10.48072243,0,0
409,86.94113559,0,86.34605241,1.560151682,74.29237872,1.472738257,232.0433066,10.50039904,0,0
410,87.43688744,0,86.60068697,1.566108846,74.49104482,1.473460598,232.3987591,10.52007691,0,0
411,87.75524902,0,86.83353221,1.577168468,74.60746264,1.475429701,232.7542117,10.53975601,0,0
412,87.98099416,0,86.94635099,1.580091805,74.65173328,1.473930165,233.1096642,10.55943635,0,0
413,88.32459849,0,87.25489724,1.583932266,74.96184725,1.475809929,233.4651167,10.57911792,0,0
414,88.6274513,0,87.58569741,1.593523888,75.31101662,1.481771094,233.8205692,10.59880072,0,0
415,88.85042441,0,87.65059447,1.588295561,75.40600812,1.480824664,234.1760218,10.61848472,0,0
416,89.08751541,0,87.8183254,1.58482206,75.50253534,1.479112062,234.5314742,10.63816994,0,0
417,89.25470883,0,88.13792038,1.577307084,75.71515089,1.475737411,234.8667375,10.65798494,0,0
418,89.57505769,0,88.48015678,1.578940314,75.80539984,1.480812788,235.2020008,10.67780381,0,0
419,89.65245771,0,88.72153729,1.582324596,76.00551951,1.483500531,235.5372641,10.69762653,0,0
420,89.98892027,0,88.9400022,1.589118959,76.13380343,1.487489511,235.8725274,10.71745308,0,0
421,90.22532588,0,89.24037284,1.587972564,76.22212064,1.486540711,236.2077906,10.73728344,0,0
422,90.39153409,0,89.58723158,1.586163323,76.30386227,1.489996223,236.543054,10.75711759,0,0
423,90.58259213,0,89.89393544,1.582368803,76.35299879,1.488780466,236.8783173,10.77695551,0,0
424,90.93841994,0,90.10285115,1.581559399,76.5162276,1.490209204,237.2135806,10.79679717,0,0
425,91.12422216,0,90.29285413,1.582132682,76.64188546,1.483414516,237.5488438,10.81664256,0,0
426,91.3662284,0,90.51394182,1.585443543,76.70505881,1.479747513,237.8841071,10.83649165,0,0
427,91.57120734,0,90.80234718,1.585537077,76.94032937,1.483722892,238.2193704,10.85634443,0,0
428,91.75503057,0,90.82121891,1.592651889,77.07503629,1.480534814,238.5546337,10.87620088,0,0
429,91.91924536,0,90.99605227,1.59940495,77.26153392,1.481988904,238.889897,10.89606097,0,0
430,92.14432526,0,91.31447965,1.596600518,77.3689931,1.489017176,239.2251602,10.91592468,0,0
431,92.31457478,0,91.42506975,1.602261803,77.56753558,1.490603691,239.5604235,10.935792,0,0
432,92.49163568,0,91.69367087,1.611016412,77.84055823,1.491734445,239.8956868,10.95566291,0,0
433,92.53335315,0,91.93595886,1.611178741,78.03433484,1.49230744,240.2309501,10.97553738,0,0
434,92.6165697,0,92.04172295,1.618164265,78.28173214,1.494028874,240.5662134,10.9954154,0,0
435,92.72156215,0,92.17096198,1.611535708,78.50245523,1.49048485,240.9014766,11.01529694,0,0
436,92.833211,0,92.31984514,1.614539609,78.64977551,1.486157335,241.2367399,11.035182,0,0
437,92.89044023,0,92.58351737,1.611660538,78.76694709,1.483905886,241.5720032,11.05507054,0,0
438,93.10300827,0,92.76455921,1.616575885,78.81655353,1.480779101,241.9072665,11.07496256,0,0
439,93.36338013,0,93.04531455,1.617325799,78.92149746,1.482194628,242.2425298,11.09485802,0,0
440,93.55634892,0,93.23793709,1.616235149,79.14410949,1.490402631,242.577793,11.11475693,0,0
441,93.72834074,0,93.36050719,1.613979161,79.23338974,1.492371235,242.9130563,11.13465924,0,0
442,93.79869443,0,93.43225688,1.615874792,79.36728042,1.491794405,243.2483196,11.15456495,0,0
443,93.87469453,0,93.54306197,1.620617529,79.5259425,1.488246941,243.5835829,11.17447405,0,0
444,94.14210993,0,93.77442962,1.623869442,79.81195086,1.488793247,243.9188462,11.1943865,0,0
445,94.2540108,0,93.9251979,1.624910131,79.88907373,1.490615383,244.2541094,11.2143023,0,0
446,94.38680768,0,94.16280508,1.623013078,80.05080593,1.486365056,244.5893727,11.23422142,0,0
447,94.55465633,0,94.30943108,1.634808918,80.3971079,1.491931191,244.924636,11.25414384,0,0
448,94.75795484,0,94.40206307,1.635482803,80.54224855,1.495097879,245.2598993,11.27406956,0,0
449,94.92404282,0,94.52819371,1.640118123,80.78059578,1.496756558,245.5951626,11.29399855,0,0
450,95.10005093,0,94.71213275,1.642144505,81.03614986,1.495191542,245.9304259,11.3139308,0,0
451,95.26544791,0,94.92283112,1.644712817,81.23608458,1.498561557,246.2656892,11.33386628,0,0
452,95.37595588,0,95.01246744,1.647201181,81.3656413,1.496840622,246.6009525,11.35380499,0,0
453,95.56150252,0,95.10986704,1.656268607,81.51408523,1.502330011,246.9362158,11.3737469,0,0
454,95.72812092,0,95.33622855,1.661636174,81.62129074,1.507655215,247.271479,11.39369199,0,0
455,95.79095298,0,95.4668389,1.66408842,81.85105807,1.508231363,247.6067423,11.41364026,0,0
456,96.02489883,0,95.58277643,1.660621984,82.06091619,1.507931122,247.9420056,11.43359168,0,0
457,96.30746281,0,95.75702798,1.669104938,82.26978296,1.514945447,248.2772689,11.45354624,0,0
458,96.44476843,0,96.12080765,1.670373583,82.65124583,1.512851375,248.6125322,11.47350392,0,0
459,96.81562781,0,96.23562574,1.674720346,83.0632664,1.518341437,248.9477954,11.4934647,0,0
460,97.12385201,0,96.58488542,1.683672917,83.28385609,1.522229046,249.2830587,11.51342857,0,0
461,97.39332145,0,96.78811282,1.686928118,83.70303494,1.523129885,249.618322,11.53339552,0,0
462,97.5820452,0,97.06993294,1.680441796,83.87757176,1.526638178,249.9535853,11.55336552,0,0
463,97.83802974,0,97.26840812,1.684964409,84.16481709,1.532264614,250.2888486,11.57333856,0,0
464,98.10730648,0,97.57393324,1.685852691,84.47172546,1.535201253,250.6241118,11.59331463,0,0
465,98.36255628,0,97.79593045,1.689951932,84.83931649,1.52963713,250.9593751,11.6132937,0,0
466,98.37242025,0,98.08491307,1.686210829,84.90293914,1.535613336,251.2946384,11.63327578,0,0
467,98.55752808,0,98.21818596,1.690740418,84.99484551,1.535599021,251.6299017,11.65326083,0,0
468,98.82006711,0,98.38406557,1.68870317,85.04082352,1.536881076,251.965165,11.67324884,0,0
469,99.21355623,0,98.75527084,1.68800394,85.24161083,1.539723352,252.2204187,11.6872879,0,0
470,99.53765398,0,98.94675469,1.684178281,85.3302896,1.537255435,252.4756724,11.70132855,0,0
471,99.88232553,0,99.1578058,1.682004058,85.43865043,1.534496009,252.7309262,11.7153708,0,0
472,100.161797,0,99.5561896,1.675909044,85.63584596,1.53816873,252.9861799,11.72941462,0,0
473,100.7426279,0,99.88335538,1.677024258,85.95001566,1.541568104,253.2414338,11.74346002,0,0
474,101.161108,0,100.1178682,1.678880815,85.97188342,1.544056619,253.4966874,11.75750698,0,0
475,101.477668,0,100.3994607,1.677721462,86.20807135,1.545945298,253.7519412,11.7715555,0,0
476,101.6702543,0,100.6822708,1.683455398,86.42282802,1.549425267,254.007195,11.78560559,0,0
477,101.9056193,0,100.9623157,1.688220562,86.56359619,1.553049346,254.2624487,11.79965722,0,0
478,102.1413314,0,101.0559586,1.697824625,86.65464944,1.553362705,254.5177025,11.8137104,0,0
479,102.3779278,0,101.5756687,1.694010391,86.80284727,1.555613267,254.7729562,11.82776513,0,0
480,102.5670453,0,101.7745947,1.699586281,86.85017329,1.553126107,255.02821,11.84182138,0,0
481,102.8183228,0,102.0252728,1.693137452,87.00944424,1.553644605,255.2834638,11.85587917,0,0
482,103.1026624,0,102.1020852,1.69510655,87.15643096,1.545846911,255.5387175,11.86993848,0,0
483,103.4750872,0,102.3068738,1.70000369,87.2737307,1.549310903,255.7939713,11.88399931,0,0
484,103.7218539,0,102.5939484,1.705907049,87.42438889,1.550319236,256.049225,11.89806165,0,0
485,103.9407338,0,102.7633504,1.708248411,87.57225031,1.550434788,256.3044788,11.9121255,0,0
486,104.0909041,0,102.8848006,1.707449154,87.6831376,1.553677334,256.5597326,11.92619086,0,0
487,104.3300337,0,102.9797704,1.709892396,87.87474167,1.541339398,256.8149863,11.94025771,0,0
488,104.6110462,0,103.1564698,1.709886377,88.03459412,1.543735235,257.07024,11.95432605,0,0
489,104.6604389,0,103.3239353,1.713158604,88.18111169,1.548908294,257.3254938,11.96839588,0,0
490,104.8257943,0,103.5159629,1.719264313,88.27636468,1.553748233,257.5807475,11.98246719,0,0
491,105.1797691,0,103.5687935,1.726771634,88.37665802,1.561700153,257.8360014,11.99653998,0,0
492,105.3199367,0,103.6782769,1.727236212,88.49553931,1.561771038,258.091255,12.01061423,0,0
493,105.6474844,0,103.8607117,1.732582765,88.66212076,1.562834624,258.3465088,12.02468996,0,0
494,106.0022627,0,104.0651554,1.739358789,88.80602169,1.561431398,258.6017626,12.03876715,0,0
495,106.265344,0,104.4004988,1.741083548,88.87914521,1.562511911,258.8570163,12.05284578,0,0
496,106.5149558,0,104.6721329,1.74576294,89.08629709,1.568879333,259.1122702,12.06692588,0,0
497,106.8340343,0,104.9195201,1.740356419,89.227974,1.569128451,259.3675238,12.08100741,0,0
498,107.1166598,0,105.1847038,1.734616652,89.34294081,1.577892964,259.6227776,12.09509039,0,0
499,107.4539549,0,105.509606,1.740955843,89.63267899,1.582521066,259.8780314,12.10917481,0,0
500,107.5447854,0,105.6262164,1.742204351,89.90657222,1.579119057,260.1332851,12.12326065,0,0
501,107.7372821,0,105.604647,1.747593519,90.08766395,1.589779144,260.3885389,12.13734792,0,0
502,108.1145805,0,105.7318026,1.746649551,90.34973705,1.594853533,260.6437926,12.15143661,0,0
503,108.3835894,0,105.8617533,1.741438203,90.3996284,1.596705873,260.8990464,12.16552671,0,0
504,108.6423009,0,105.8565843,1.743860409,90.67129034,1.605738196,261.1543002,12.17961823,0,0
505,108.8868308,0,106.047785,1.745405867,90.86195475,1.609192729,261.4095539,12.19371115,0,0
506,108.9871998,0,106.2232708,1.755696996,91.0388453,1.611703555,261.6648077,12.20780548,0,0
507,109.1829295,0,106.340107,1.759926012,91.26562315,1.607075403,261.9200614,12.22190119,0,0
508,109.3569496,0,106.5291954,1.76582935,91.38620126,1.609712159,262.1753151,12.2359983,0,0
509,109.6089269,0,106.5792912,1.764404424,91.48830283,1.618562048,262.430569,12.2500968,0,0
510,109.7301499,0,106.6849385,1.769917319,91.53074974,1.610669803,262.6858226,12.26419667,0,0
511,110.1558571,0,106.8252255,1.770462524,91.74608618,1.614915649,262.9410764,12.27829793,0,0
512,110.2611345,0,106.8428254,1.770802544,91.91027486,1.619192896,263.1963302,12.29240056,0,0
513,110.4148062,0,106.9591507,1.7684874,92.13524592,1.617118735,263.4515839,12.30650455,0,0
514,110.688909,0,107.0707506,1.766398742,92.31476122,1.616103445,263.7068378,12.32060991,0,0
515,110.794842,0,107.2521097,1.769998054,92.5654456,1.623379985,263.9620914,12.33471662,0,0
516,110.882463,0,107.5567411,1.767866506,92.61993057,1.617867337,264.2173452,12.34882469,0,0
517,111.1104283,0,107.8172938,1.766639435,92.79438454,1.63289404,264.472599,12.36293411,0,0
518,111.2304245,0,108.0072047,1.760568924,92.89077473,1.632470235,264.7278527,12.37704487,0,0
519,111.3971633,0,108.0986717,1.759196658,93.01035798,1.630499368,264.9831066,12.39115698,0,0
520,111.5656499,0,108.2158285,1.748746873,93.22548765,1.627021146,265.2383602,12.40527041,0,0
521,111.6414693,0,108.2569441,1.749680658,93.47128481,1.626456192,265.4652657,12.41670837,0,0
522,111.77747,0,108.2864668,1.75802073,93.55659682,1.62164308,265.692171,12.42814823,0,0
523,111.9949652,0,108.3533105,1.761607709,93.95894277,1.624367748,265.9190765,12.43959,0,0
524,112.1342183,0,108.4971187,1.755945439,94.0742088,1.616955124,266.1459818,12.45103367,0,0
525,112.3172868,0,108.5762504,1.755445353,94.61931115,1.613804422,266.3728873,12.46247924,0,0
526,112.4277306,0,108.7778617,1.758909212,95.20794708,1.611408125,266.5997926,12.47392669,0,0
527,112.5983897,0,109.1376233,1.753281591,95.51781249,1.60555246,266.826698,12.48537602,0,0
528,112.7582108,0,109.3816426,1.750291825,95.54738325,1.606969271,267.0536034,12.49682724,0,0
529,112.9858243,0,109.6678337,1.755939971,95.79914218,1.605818626,267.2805088,12.50828033,0,0
530,113.2078835,0,109.9053979,1.763306327,95.93557781,1.600961158,267.5074142,12.5197353,0,0
531,113.2710662,0,109.9495195,1.766436998,96.09376872,1.604968343,267.7343196,12.53119212,0,0
532,113.3735582,0,110.1355203,1.771004925,96.22146571,1.598341336,267.961225,12.5426508,0,0
533,113.5548221,0,110.3986728,1.773615328,96.3471719,1.592379568,268.1881304,12.55411134,0,0
534,113.629294,0,110.689954,1.771095652,96.39989293,1.592792867,268.4150358,12.56557373,0,0
535,113.7942086,0,110.7582344,1.773756983,96.57132363,1.602010765,268.6419412,12.57703796,0,0
536,113.8758398,0,110.8502553,1.769947052,96.66080523,1.601034935,268.8688466,12.58850403,0,0
537,114.0402277,0,111.1319298,1.766728413,96.84590542,1.602864252,269.095752,12.59997193,0,0
538,114.1414231,0,111.4305658,1.773348382,97.01904082,1.608107025,269.3226574,12.61144166,0,0
539,114.5459843,0,111.6715873,1.774851544,97.10557663,1.608460359,269.5495627,12.6229132,0,0
540,114.6355518,0,111.9812004,1.782593187,97.17274749,1.61186398,269.7764681,12.63438657,0,0
541,114.9438398,0,112.3653913,1.781167383,97.29319185,1.614463439,270.0033735,12.64586176,0,0
542,115.2890601,0,112.4472842,1.781776565,97.44160384,1.619825736,270.2302789,12.65733875,0,0
543,115.6362556,0,112.6464444,1.789119502,97.55738723,1.625632467,270.4571843,12.66881755,0,0
544,115.9618742,0,112.6534695,1.79487303,97.75556195,1.635554652,270.6840897,12.68029815,0,0
545,116.2925634,0,112.781737,1.785634797,97.92411494,1.631387287,270.9109951,12.69178054,0,0
546,116.4091811,0,113.0897778,1.788857115,97.99946582,1.628104155,271.1379005,12.70326471,0,0
547,116.7031653,0,113.3876731,1.789002415,98.13772923,1.633231711,271.3648059,12.71475068,0,0
548,116.849223,0,113.589752,1.788972089,98.3577683,1.639116429,271.5917113,12.72623842,0,0
549,117.0138946,0,114.0061312,1.790271704,98.59049797,1.646940327,271.8186167,12.73772794,0,0
550,117.2130639,0,114.2976049,1.798847818,98.72883242,1.65509441,272.0455221,12.74921922,0,0
551,117.4897397,0,114.581037,1.79623291,98.74028403,1.661240209,272.2724274,12.76071227,0,0
552,117.836438,0,114.6490816,1.7958872,98.91047186,1.663933905,272.4993328,12.77220708,0,0
553,118.2094985,0,114.831865,1.798877204,99.07689822,1.664560981,272.7262382,12.78370365,0,0
554,118.4175431,0,114.9878975,1.801379067,99.17915601,1.670104047,272.9531436,12.79520196,0,0
555,118.7074113,0,115.0800986,1.81253172,99.40843266,1.670378941,273.180049,12.80670203,0,0
556,118.8631844,0,115.1856978,1.81374578,99.43846142,1.667044803,273.4069544,12.81820383,0,0
557,119.0605229,0,115.3741822,1.817235884,99.52362311,1.673209733,273.6338598,12.82970738,0,0
558,119.3562871,0,115.4737955,1.815945401,99.69198012,1.673880432,273.8607652,12.84121265,0,0
559,119.5206472,0,115.543921,1.817958198,99.80237645,1.671501039,274.0876706,12.85271965,0,0
560,119.8342609,0,115.6559914,1.808688518,100.1141436,1.672414307,274.314576,12.86422837,0,0
561,120.1981076,0,115.670607,1.799915259,100.3646237,1.674398238,274.5414814,12.87573882,0,0
562,120.4342694,0,115.842324,1.801104252,100.7222403,1.677484551,274.7683868,12.88725097,0,0
563,120.7690552,0,115.859628,1.801969231,100.8564916,1.669780476,274.9952922,12.89876483,0,0
564,120.9432527,0,115.9170778,1.806569198,100.9699124,1.666796816,275.2221975,12.9102804,0,0
565,121.2626178,0,116.1417212,1.811287367,101.0631105,1.663483911,275.449103,12.92179766,0,0
566,121.4770139,0,116.2771185,1.819895974,101.1207515,1.666574728,275.6760083,12.93331663,0,0
567,121.6152639,0,116.4177427,1.819285786,101.2247579,1.671334235,275.9029138,12.94483728,0,0
568,121.7584395,0,116.4561286,1.818793868,101.3274936,1.675530437,276.1298191,12.95635962,0,0
569,122.0236635,0,116.5756278,1.813280012,101.480091,1.672116943,276.3567246,12.96788364,0,0
570,122.3052523,0,116.6669856,1.811817767,101.578968,1.681156557,276.5836299,12.97940934,0,0
571,122.6773026,0,116.7473506,1.815610019,101.6913889,1.683340426,276.8105354,12.99093671,0,0
572,122.8735012,0,116.8739173,1.822543656,101.8115886,1.685160573,277.0374407,13.00246575,0,0
573,123.1197301,0,116.9833107,1.829209477,101.914037,1.688781486,277.258731,13.01415096,0,0
574,123.4496499,0,117.0522447,1.829782007,102.0451404,1.693721728,277.4800213,13.02583781,0,0
575,123.6053517,0,117.0627424,1.834840154,102.133544,1.700069653,277.7013116,13.03752631,0,0
576,123.8444006,0,117.0681934,1.837222057,102.2181587,1.707091209,277.9226019,13.04921645,0,0
577,124.1586072,0,117.0707633,1.834933041,102.4342706,1.708189819,278.1438922,13.06090823,0,0
578,124.2269151,0,117.2398692,1.832104963,102.5539193,1.708142164,278.3651826,13.07260163,0,0
579,124.5337626,0,117.302053,1.828369531,102.6454175,1.71800633,278.5864729,13.08429666,0,0
580,124.7297109,0,117.3813516,1.828577649,102.6824026,1.721565121,278.8077632,13.09599331,0,0
581,125.0734359,0,117.5457501,1.826094223,102.7454217,1.720518452,279.0290535,13.10769158,0,0
582,125.4885819,0,117.7911773,1.827710184,102.8379529,1.726318435,279.2503438,13.11939146,0,0
583,125.831964,0,117.8388311,1.823490447,102.9223801,1.730054389,279.4716342,13.13109295,0,0
584,126.1477427,0,117.9698651,1.82372986,103.007966,1.729956071,279.6929245,13.14279604,0,0
585,126.4586954,0,118.1663459,1.830324396,103.2051432,1.733129446,279.9142148,13.15450074,0,0
586,126.6718916,0,118.2257175,1.826874798,103.313491,1.732147127,280.135505,13.16620702,0,0
587,126.6867904,0,118.3307714,1.827373697,103.4486136,1.741258015,280.3567954,13.1779149,0,0
588,126.9744045,0,118.3701043,1.830503281,103.5469571,1.737575008,280.5780857,13.18962436,0,0
589,127.5011358,0,118.4143812,1.827269195,103.6600778,1.73826492,280.7993761,13.20133541,0,0
590,127.9247515,0,118.5432019,1.833096054,103.899024,1.732252648,281.0206664,13.21304804,0,0
591,128.1915034,0,118.5691137,1.832970668,103.9672384,1.735173078,281.2419567,13.22476224,0,0
592,128.7846707,0,118.6323496,1.8386232,104.1864736,1.728364114,281.463247,13.23647801,0,0
593,129.0556247,0,118.7475225,1.844186925,104.5779055,1.725927401,281.6845374,13.24819535,0,0
594,129.2931063,0,118.8322896,1.844460548,104.6639071,1.724861079,281.9058276,13.25991425,0,0
595,129.4104419,0,118.9943328,1.844712065,104.687843,1.734689974,282.1271179,13.2716347,0,0
596,129.5652213,0,119.1891134,1.844395439,104.7792574,1.73218382,282.3484082,13.28335671,0,0
597,129.6560513,0,119.4551281,1.8452298,104.9579589,1.732107639,282.5696986,13.29508027,0,0
598,129.7613636,0,119.8882134,1.847401107,105.138201,1.725902479,282.7909888,13.30680537,0,0
599,129.9275871,0,120.1490253,1.854957208,105.2725736,1.725646569,283.0122792,13.31853202,0,0
600,129.9737974,0,120.4296664,1.857404371,105.3234549,1.727907265,283.2335695,13.3302602,0,0
601,130.1310381,0,120.4644808,1.858479385,105.5199179,1.727588936,283.4548598,13.34198992,0,0
602,130.3096293,0,120.5703447,1.857361962,105.8287741,1.737175237,283.6761502,13.35372117,0,0
603,130.561338,0,120.6786801,1.86011203,105.9438379,1.744069905,283.8974405,13.36545394,0,0
604,130.6755876,0,120.6525235,1.863799407,106.2377456,1.747230226,284.1187308,13.37718823,0,0
605,130.7357773,0,120.6868784,1.864156461,106.4321401,1.748676385,284.3400211,13.38892404,0,0
606,130.8756992,0,120.7793262,1.865298046,106.6707546,1.754920005,284.5613114,13.40066136,0,0
607,131.0669658,0,120.8988585,1.858966711,106.7398185,1.7630519,284.7826018,13.41240019,0,0
608,131.1794965,0,121.1701156,1.866975409,106.9366783,1.761837702,285.0038921,13.42414053,0,0
609,131.2653843,0,121.3011358,1.866247986,107.0815735,1.754296589,285.2251824,13.43588236,0,0
610,131.3834999,0,121.3884674,1.863968998,107.2752699,1.760070404,285.4464726,13.44762569,0,0
611,131.4941878,0,121.4619707,1.863208479,107.3650631,1.768259246,285.667763,13.45937052,0,0
612,131.6090265,0,121.4750695,1.865029621,107.3959633,1.772966068,285.8890533,13.47111684,0,0
613,131.8232329,0,121.6195697,1.869956598,107.4763381,1.77843799,286.1103436,13.48286464,0,0
614,131.9251091,0,121.8206138,1.87208969,107.5687777,1.784404264,286.3316339,13.49461393,0,0
615,132.2044759,0,121.9143938,1.871631826,107.6633163,1.791132242,286.5529242,13.50636469,0,0
616,132.2517573,0,122.0988739,1.877466065,107.8783923,1.792119574,286.7742146,13.51811692,0,0
617,132.3066254,0,122.3198219,1.875502315,108.0217808,1.792741314,286.9955049,13.52987063,0,0
618,132.4490194,0,122.4634028,1.876864389,108.1803484,1.797150896,287.2167952,13.5416258,0,0
619,132.590216,0,122.5512618,1.874951446,108.2215666,1.799712035,287.4380855,13.55338244,0,0
620,132.6968411,0,122.5974217,1.868611727,108.3721182,1.798725828,287.6593758,13.56514053,0,0
621,132.7905456,0,122.6682926,1.871435319,108.5425767,1.793751459,287.8806662,13.57690008,0,0
622,132.9129343,0,122.8172089,1.872157605,108.6198003,1.79154027,288.1019564,13.58866107,0,0
623,133.127161,0,122.9667179,1.875367407,108.6924188,1.800590132,288.3232467,13.60042352,0,0
624,133.4210454,0,123.0183661,1.882967273,108.7462119,1.795284328,288.544537,13.61218741,0,0
625,133.6077177,0,123.3994711,1.877720356,108.7640097,1.797504943,288.7423462,13.62224388,0,0
626,133.7425311,0,123.4013507,1.881009933,108.9063408,1.797966029,288.9401554,13.63230263,0,0
627,133.9354487,0,123.5602542,1.881783208,109.0447608,1.795954394,289.1379646,13.64236364,0,0
628,134.2368285,0,123.5969856,1.892564819,109.2178063,1.792683026,289.3357738,13.65242691,0,0
629,134.5468559,0,123.6756228,1.904010723,109.4040187,1.792987428,289.533583,13.66249244,0,0
630,134.7893879,0,123.8719981,1.909774243,109.5391699,1.798395535,289.7313922,13.67256022,0,0
631,135.0001416,0,124.0840151,1.907001144,109.5440356,1.800934509,289.9292014,13.68263025,0,0
632,135.3505965,0,124.2170475,1.904024202,109.635779,1.800867618,290.1270106,13.69270251,0,0
633,135.7658237,0,124.3504031,1.904686403,109.8764749,1.799521665,290.3248198,13.70277702,0,0
634,135.967365,0,124.6882547,1.890869011,109.950758,1.799270374,290.522629,13.71285375,0,0
635,136.2095234,0,124.8852721,1.892959891,110.00159,1.801588148,290.7204382,13.72293272,0,0
636,136.6612801,0,124.9816324,1.891781511,110.1744618,1.808708806,290.9182474,13.7330139,0,0
637,136.9300522,0,125.2554916,1.883830293,110.4161611,1.807214677,291.1160566,13.7430973,0,0
638,137.1516197,0,125.3664469,1.882794493,110.5910271,1.812387605,291.3138658,13.75318291,0,0
639,137.6380521,0,125.6012462,1.885283817,110.7241009,1.820132143,291.511675,13.76327073,0,0
640,138.0403925,0,125.9676283,1.892291501,110.7937138,1.823190999,291.7094842,13.77336075,0,0
641,138.2991986,0,126.0056191,1.891682279,110.9811942,1.834074842,291.9072934,13.78345297,0,0
642,138.4421623,0,126.3436624,1.889180892,111.0259637,1.842130143,292.1051026,13.79354739,0,0
643,138.6995934,0,126.5759276,1.894287988,111.1320542,1.853837813,292.3029118,13.80364399,0,0
644,138.8028797,0,126.9299933,1.901058261,111.2207667,1.858832718,292.500721,13.81374277,0,0
645,139.1015114,0,127.2037385,1.906595657,111.2595683,1.861631804,292.6985302,13.82384374,0,0
646,139.3046563,0,127.4638421,1.917637746,111.4127223,1.864302298,292.8963394,13.83394687,0,0
647,139.5791914,0,127.5501244,1.920211931,111.4308407,1.861302171,293.0941486,13.84405218,0,0
648,139.9877525,0,127.8146988,1.923852844,111.7211683,1.861502922,293.2919578,13.85415965,0,0
649,140.1823465,0,128.1422262,1.9276016,111.7811472,1.855381183,293.489767,13.86426928,0,0
650,140.4025585,0,128.3150691,1.928295355,111.9514908,1.857054119,293.6875762,13.87438106,0,0
651,140.6879962,0,128.4429239,1.93294318,112.1560288,1.85537569,293.8853854,13.88449499,0,0
652,140.9622908,0,128.5302719,1.934565227,112.1883018,1.868381422,294.0831945,13.89461106,0,0
653,141.1070626,0,128.5837662,1.935030383,112.2976428,1.868526589,294.2810037,13.90472928,0,0
654,141.3884928,0,128.7346274,1.936721837,112.3704261,1.867293044,294.4788129,13.91484964,0,0
655,141.6647353,0,128.8144821,1.93835095,112.5103574,1.866355328,294.6766221,13.92497212,0,0
656,141.8490179,0,128.8810605,1.929945575,112.6201445,1.872262687,294.8744313,13.93509674,0,0
657,142.2130167,0,128.9058176,1.931123833,112.7197756,1.883767706,295.0722405,13.94522347,0,0
658,142.5244295,0,129.017706,1.933690999,112.7678052,1.88191478,295.2700497,13.95535232,0,0
659,142.6677093,0,129.2703847,1.929494786,112.9168089,1.876850985,295.4678589,13.96548329,0,0
660,142.9050637,0,129.3420665,1.935326685,113.1028851,1.877166004,295.6656681,13.97561636,0,0
661,143.1481111,0,129.35449,1.932101156,113.1313534,1.876468056,295.8634773,13.98575153,0,0
662,143.2614328,0,129.3759791,1.930177412,113.2445722,1.883425693,296.0612865,13.99588881,0,0
663,143.5561426,0,129.4913449,1.927147498,113.2987977,1.882127279,296.2590957,14.00602818,0,0
664,143.8083789,0,129.5135902,1.925119146,113.3815318,1.882390225,296.4569049,14.01616964,0,0
665,143.9911013,0,129.5901258,1.922890193,113.5793989,1.880942719,296.6547141,14.02631318,0,0
666,144.2218435,0,129.6701171,1.924479399,113.692058,1.884523162,296.8525233,14.03645881,0,0
667,144.5723847,0,129.7310572,1.927543937,114.1107271,1.888381144,297.0503324,14.0466065,0,0
668,144.7724032,0,129.861052,1.927954041,114.1960787,1.885144407,297.2481416,14.05675627,0,0
669,144.8917699,0,129.971353,1.92490884,114.3844435,1.888443657,297.4459508,14.06690811,0,0
670,145.3485147,0,130.1904252,1.929329439,114.5313126,1.888685757,297.64376,14.07706202,0,0
671,145.5262143,0,130.2566123,1.93640774,114.5432497,1.888852741,297.8415692,14.08721798,0,0
672,145.659641,0,130.2947459,1.9411845,114.6134915,1.89934328,298.0393784,14.09737599,0,0
673,146.0161086,0,130.3370859,1.943344654,114.7503622,1.90115911,298.2371876,14.10753606,0,0
674,146.3501965,0,130.5473661,1.944942585,114.8253006,1.898102589,298.4349968,14.11769817,0,0
675,146.6869456,0,130.6539529,1.94254797,114.9080715,1.903069395,298.632806,14.12786232,0,0
676,146.86291,0,130.7504761,1.937797334,115.0857993,1.905347621,298.8306152,14.13802851,0,0
677,147.1415274,0,130.8007082,1.936945198,115.1941668,1.917794433,299.0054438,14.14713214,0,0
678,147.4708815,0,130.8113759,1.945757266,115.4064566,1.917288183,299.1802725,14.15623701,0,0
679,147.5612894,0,130.9578745,1.94959948,115.4284174,1.914740637,299.3551011,14.16534309,0,0
680,147.7232609,0,131.1189482,1.945728834,115.5003387,1.913345973,299.5299298,14.1744504,0,0
681,147.8073609,0,131.186714,1.94670794,115.6228887,1.914813661,299.7047584,14.18355892,0,0
682,147.8300406,0,131.3338505,1.952997562,115.7883191,1.919271716,299.879587,14.19266866,0,0
683,148.0299257,0,131.5598532,1.958248123,115.8792697,1.920948841,300.0544157,14.20177961,0,0
684,148.2576038,0,131.6320602,1.962929796,115.9564326,1.928321796,300.2292443,14.21089178,0,0
685,148.4442387,0,131.8501254,1.964888869,116.1151763,1.931810901,300.404073,14.22000515,0,0
686,148.5702733,0,131.9474456,1.965202128,116.124261,1.935738543,300.5789016,14.22911973,0,0
687,148.7175869,0,132.1494484,1.968394535,116.1618898,1.946560974,300.7537302,14.23823552,0,0
688,148.8073581,0,132.2213017,1.971700146,116.2991899,1.953528989,300.9285589,14.24735251,0,0
689,149.121559,0,132.3462967,1.970380953,116.4024562,1.960568552,301.1033875,14.25647069,0,0
690,149.1325878,0,132.4609898,1.967835931,116.6082569,1.960798347,301.2782162,14.26559008,0,0
691,149.2711166,0,132.5949884,1.974489723,116.6427961,1.959245628,301.4530448,14.27471066,0,0
692,149.312247,0,132.6596709,1.975466586,116.6664993,1.959055789,301.6278734,14.28383243,0,0
693,149.4308848,0,132.6601277,1.978780443,116.726848,1.962267124,301.8027021,14.29295539,0,0
694,149.6422651,0,132.7925001,1.97884335,116.7101375,1.959871401,301.9775307,14.30207954,0,0
695,149.8132052,0,132.8603398,1.981434013,116.7680123,1.962217947,302.1523594,14.31120488,0,0
696,150.1466899,0,132.9236386,1.977306907,116.9074295,1.96719198,302.327188,14.3203314,0,0
697,150.2309293,0,133.0386077,1.985290622,116.9946746,1.966561537,302.5020166,14.3294591,0,0
698,150.3436493,0,133.1063156,1.989645171,117.1235986,1.972168973,302.6768452,14.33858798,0,0
699,150.4722563,0,133.1864964,1.982852156,117.2387626,1.97425712,302.8516738,14.34771804,0,0
700,150.4955916,0,133.3201493,1.980662275,117.258671,1.976804966,303.0265025,14.35684927,0,0
701,150.6271369,0,133.3716002,1.981252856,117.3657441,1.971919745,303.2013311,14.36598168,0,0
702,150.7435297,0,133.4992173,1.981270016,117.5125307,1.972603009,303.3761598,14.37511525,0,0
703,150.9118599,0,133.6027939,1.979557502,117.7241025,1.978808557,303.5509884,14.38425,0,0
704,151.0094165,0,133.7476522,1.983461553,117.7251565,1.985368129,303.725817,14.39338591,0,0
705,151.1406774,0,133.8419442,1.995762486,117.8680655,1.987122714,303.9006457,14.40252298,0,0
706,151.2229868,0,133.9865873,1.987403006,117.9578987,1.996330421,304.0754743,14.41166121,0,0
707,151.3171672,0,134.0927365,1.991855421,117.9557509,1.994667357,304.250303,14.42080061,0,0
708,151.4628396,0,134.2074678,1.991706353,117.9342163,1.988339441,304.4251316,14.42994116,0,0
709,151.5640039,0,134.3139791,1.993695407,117.9498452,1.989762935,304.5999602,14.43908286,0,0
710,151.7571281,0,134.4801432,1.994935218,118.1273162,1.996579819,304.7747889,14.44822572,0,0
711,151.9228376,0,134.5931677,1.995814586,118.1491825,2.000793477,304.9496175,14.45736973,0,0
712,152.032772,0,134.6244966,1.999253929,118.3071151,1.993876002,305.1244461,14.46651488,0,0
713,152.1580458,0,134.6834751,2.010979545,118.3682317,1.993524322,305.2992747,14.47566118,0,0
714,152.2178157,0,134.8145806,2.015630288,118.5688889,1.987178305,305.4741034,14.48480863,0,0
715,152.3413297,0,134.9222975,2.018034157,118.6540893,1.987322292,305.648932,14.49395722,0,0
716,152.3244029,0,135.0086026,2.024015787,118.8565443,1.985551794,305.8237606,14.50310694,0,0
717,152.4347035,0,135.119926,2.025190026,119.1490424,1.98622017,305.9985893,14.51225781,0,0
718,152.5613379,0,135.1733568,2.030110182,119.280777,1.989662883,306.1734179,14.52140981,0,0
719,152.5757332,0,135.2758741,2.030349108,119.3905216,1.982695935,306.3482466,14.53056294,0,0
720,152.8079866,0,135.335654,2.027601088,119.6191617,1.985871991,306.5230753,14.53971721,0,0
721,152.9123803,0,135.4415057,2.03339738,119.7593977,1.987209468,306.6979039,14.5488726,0,0
722,153.0459446,0,135.577332,2.030553186,120.0307312,1.992294457,306.8727326,14.55802912,0,0
723,153.204285,0,135.7365693,2.042208842,120.2827392,2.002280068,307.0475612,14.56718676,0,0
724,153.4025633,0,135.7325026,2.046116379,120.3742356,2.006516948,307.2223898,14.57634553,0,0
725,153.5892453,0,135.7830569,2.045448336,120.4624656,2.01597825,307.3972185,14.58550541,0,0
726,153.8304077,0,135.8523914,2.047272766,120.701604,2.022719004,307.5720471,14.59466642,0,0
727,154.0165985,0,135.9923209,2.047139848,120.9709523,2.01845689,307.7468757,14.60382853,0,0
728,154.4160272,0,136.0977191,2.055922512,121.3015042,2.023657524,307.9217043,14.61299177,0,0
729,154.6514832,0,136.1050407,2.059889253,121.4346824,2.029416538,308.096533,14.62215611,0,0
730,154.8686441,0,136.2243865,2.058309779,121.7744758,2.030803773,308.2713616,14.63132157,0,0
731,155.0612587,0,136.3077067,2.060756287,121.9759662,2.041378324,308.4461902,14.64048813,0,0
732,155.5073012,0,136.4140851,2.05131551,122.0072313,2.033069717,308.6210189,14.6496558,0,0
733,155.6821409,0,136.5817786,2.052875162,122.2658386,2.039608519,308.7958475,14.65882458,0,0
734,155.9235858,0,136.6206543,2.055062907,122.3670577,2.045179457,308.9706762,14.66799445,0,0
735,156.1874494,0,136.7190401,2.053970847,122.6492813,2.043626355,309.1455048,14.67716543,0,0
736,156.4840414,0,136.8366041,2.04924702,122.8371146,2.049780226,309.3203334,14.6863375,0,0
737,156.5417638,0,136.8494623,2.046132919,123.2607505,2.053609258,309.4951621,14.69551066,0,0
738,156.610598,0,137.0919273,2.045254327,123.3343823,2.055012898,309.6699907,14.70468492,0,0
739,156.7657443,0,137.1561248,2.051878023,123.4447091,2.064427989,309.8448194,14.71386028,0,0
740,156.9364689,0,137.1625438,2.05364914,123.7033383,2.064909975,310.019648,14.72303672,0,0
741,157.0723603,0,137.1944479,2.059300746,123.9463956,2.067190315,310.1944766,14.73221424,0,0
742,157.3998009,0,137.3918387,2.069291074,123.9571075,2.065889376,310.3693052,14.74139285,0,0
743,157.7050495,0,137.5943342,2.07549223,124.0259625,2.069465806,310.5441338,14.75057255,0,0
744,157.9112512,0,137.7638108,2.078175583,124.387883,2.070679486,310.7189625,14.75975332,0,0
745,158.0759828,0,137.96106,2.078753653,124.5338593,2.07569607,310.8937911,14.76893518,0,0
746,158.1607573,0,137.9632652,2.078298348,124.5578794,2.076267963,311.0686198,14.77811811,0,0
747,158.3578976,0,138.1015797,2.083768768,124.5524225,2.076291769,311.2434484,14.78730212,0,0
748,158.4783449,0,138.3833566,2.087880963,124.755271,2.067100451,311.418277,14.7964872,0,0
749,158.5460064,0,138.598014,2.088810557,125.0808102,2.072633238,311.5931057,14.80567335,0,0
750,158.8290355,0,138.70746,2.08926559,125.1693878,2.07153859,311.7679343,14.81486057,0,0
751,158.8937864,0,139.0742878,2.092884004,125.5122237,2.075613349,311.942763,14.82404886,0,0
752,159.1346548,0,139.1818776,2.092440424,125.6254898,2.071916774,312.1175916,14.83323821,0,0
753,159.3852643,0,139.430957,2.088454795,125.7490168,2.074274727,312.2924202,14.84242863,0,0
754,159.5111356,0,139.7105588,2.088196522,126.0722203,2.082959051,312.4672489,14.85162011,0,0
755,159.8784299,0,139.7569183,2.093874513,126.481278,2.08795058,312.6420775,14.86081264,0,0
756,160.0396606,0,139.9406617,2.104054027,126.532804,2.091166352,312.8169061,14.87000623,0,0
757,160.3909597,0,140.276678,2.108206196,126.8209506,2.092655256,312.9917347,14.87920088,0,0
758,160.3783593,0,140.2902862,2.11362774,127.0653637,2.099804414,313.1665634,14.88839658,0,0
759,160.574767,0,140.4911315,2.112069758,127.1281714,2.103165577,313.341392,14.89759333,0,0
760,160.9011609,0,140.7546201,2.107283113,127.4970683,2.106897995,313.5162207,14.90679114,0,0
761,161.1511244,0,141.0971527,2.10711954,127.7085945,2.102935467,313.6910494,14.91598999,0,0
762,161.3529677,0,141.2059893,2.109622031,127.8056901,2.112723608,313.865878,14.92518988,0,0
763,161.7724801,0,141.447666,2.104276204,128.0948993,2.11314538,314.0407066,14.93439082,0,0
764,161.9192438,0,141.8386651,2.098558304,128.4153454,2.120510676,314.2155353,14.9435928,0,0
765,161.9363406,0,142.0216161,2.100419927,128.6155568,2.126688167,314.3903639,14.95279582,0,0
766,162.3111378,0,142.3672525,2.105366412,128.7638804,2.124570772,314.5651926,14.96199988,0,0
767,162.6234607,0,142.5818423,2.108581783,128.8488895,2.12506936,314.7400212,14.97120497,0,0
768,162.6523082,0,142.7093277,2.109564723,128.9290494,2.124979034,314.9148498,14.9804111,0,0
769,163.0210868,0,142.8002018,2.115337565,129.250964,2.126349872,315.0896785,14.98961826,0,0
770,163.1209611,0,143.0508509,2.122387601,129.3825787,2.129081184,315.2645071,14.99882645,0,0
771,163.3714024,0,143.3444306,2.131926963,129.5887716,2.132361237,315.4393357,15.00803566,0,0
772,163.4915497,0,143.4991447,2.128120699,129.6144135,2.132498633,315.6141643,15.01724591,0,0
773,163.7691194,0,143.9252968,2.125151703,129.670005,2.138081794,315.788993,15.02645718,0,0
774,164.1462309,0,144.21298,2.125680037,129.8933978,2.1430292,315.9638216,15.03566947,0,0
775,164.3016374,0,144.5105926,2.133468764,130.1267358,2.144444889,316.1386502,15.04488278,0,0
776,164.5246666,0,144.5495622,2.131011912,130.1624575,2.148413824,316.3134789,15.05409711,0,0
777,164.7737939,0,144.5958318,2.139177049,130.2471994,2.152043953,316.4883075,15.06331246,0,0
778,164.8173487,0,144.7084087,2.140908572,130.3038973,2.158732107,316.6631362,15.07252882,0,0
779,164.8942204,0,144.7363747,2.133217464,130.3617858,2.16395164,316.8379648,15.0817462,0,0
780,164.9797772,0,144.7432811,2.138300997,130.4046237,2.166898438,317.0127934,15.09096459,0,0
781,165.0177984,0,144.76748,2.141434714,130.4437686,2.169955954,317.1861282,15.10011468,0,0
782,165.1546838,0,144.8546087,2.14391379,130.4696403,2.169550735,317.359463,15.10926572,0,0
783,165.2774613,0,144.9178616,2.15196867,130.5021836,2.172854555,317.5327978,15.11841769,0,0
784,165.3745273,0,145.0908713,2.145006099,130.5440274,2.173396691,317.7061326,15.12757059,0,0
785,165.3740726,0,145.3275341,2.145472637,130.5860092,2.178350977,317.8794674,15.13672443,0,0
786,165.4293017,0,145.4331697,2.149923881,130.6635048,2.17874516,318.0528022,15.1458792,0,0
787,165.5165471,0,145.5497746,2.158813532,131.0032415,2.175225602,318.2261369,15.1550349,0,0
788,165.5384349,0,145.6450198,2.151380926,131.105143,2.164371353,318.3994717,15.16419153,0,0
789,165.668244,0,145.7952985,2.154771275,131.3610082,2.165591483,318.5728065,15.17334909,0,0
790,165.8173938,0,145.8169577,2.166453773,131.6018158,2.167219708,318.7461413,15.18250757,0,0
791,165.8366521,0,146.0204305,2.167828858,131.7374859,2.167692388,318.9194761,15.19166697,0,0
792,165.9609038,0,146.1500493,2.169264178,131.8434715,2.172304048,319.0928109,15.2008273,0,0
793,166.0967666,0,146.3450744,2.165981473,131.8774513,2.181435916,319.2661457,15.20998855,0,0
794,166.2673806,0,146.3727909,2.170792606,131.9143106,2.186648243,319.4394805,15.21915071,0,0
795,166.2983133,0,146.6116438,2.16963433,132.2197556,2.187343896,319.6128153,15.2283138,0,0
796,166.3433135,0,146.879696,2.168814872,132.3992779,2.186689515,319.7861501,15.23747779,0,0
797,166.5679396,0,146.9106187,2.171072006,132.4280419,2.18285227,319.9594849,15.24664271,0,0
798,166.639254,0,146.9150022,2.174125842,132.6691366,2.190104117,320.1328197,15.25580853,0,0
799,166.6106266,0,147.214882,2.180928774,132.7121459,2.199725667,320.3061545,15.26497526,0,0
800,166.6637434,0,147.5319207,2.18713606,132.7521973,2.202959747,320.4794893,15.2741429,0,0
801,166.6661579,0,147.6521468,2.19411118,132.8235873,2.202412541,320.652824,15.28331145,0,0
802,166.8160627,0,147.978749,2.19680939,132.8847957,2.208655185,320.8261588,15.2924809,0,0
803,166.8708687,0,147.9927523,2.204551024,133.0372397,2.213956145,320.9994935,15.30165126,0,0
804,167.0038511,0,148.0662104,2.203443586,133.0596333,2.212201092,321.1728283,15.31082252,0,0
805,167.0051464,0,148.2220944,2.201143294,133.1130884,2.215861438,321.3461631,15.31999468,0,0
806,167.0095243,0,148.4108049,2.207214217,133.2544646,2.214519411,321.5194979,15.32916774,0,0
807,167.0933767,0,148.5204135,2.212480421,133.3265608,2.211875368,321.6928327,15.3383417,0,0
808,167.1112329,0,148.7528998,2.213038386,133.4703823,2.216838535,321.8661675,15.34751655,0,0
809,167.1190044,0,149.0296001,2.217628311,133.5305182,2.218679134,322.0395023,15.35669229,0,0
810,167.1702279,0,149.1437452,2.218779281,133.5586255,2.223714213,322.2128371,15.36586893,0,0
811,167.2604655,0,149.5621483,2.222549418,133.6254697,2.23214441,322.3861719,15.37504646,0,0
812,167.262098,0,149.7273368,2.232709273,133.7240694,2.236752547,322.5595067,15.38422488,0,0
813,167.4028072,0,149.9784576,2.237280108,133.718351,2.250312118,322.7328415,15.39340419,0,0
814,167.4747986,0,150.0804041,2.235798595,133.7798529,2.247999813,322.9061763,15.40258438,0,0
815,167.5449114,0,150.1481088,2.236084497,133.8422624,2.250579219,323.0795111,15.41176546,0,0
816,167.6488009,0,150.4424233,2.233103807,133.9902481,2.260700726,323.2528458,15.42094741,0,0
817,167.6742857,0,150.5677704,2.236866498,134.1150724,2.263459514,323.4261806,15.43013025,0,0
818,167.8802644,0,150.6228061,2.240150516,134.2115391,2.267694659,323.5995154,15.43931397,0,0
819,168.0084444,0,150.8372434,2.250665977,134.2375725,2.263538237,323.7728502,15.44849857,0,0
820,168.0747418,0,150.9424078,2.250538342,134.3030153,2.265445897,323.946185,15.45768405,0,0
821,168.2605032,0,151.2109289,2.25631432,134.3712855,2.273592598,324.1195198,15.4668704,0,0
822,168.375441,0,151.2344002,2.259309453,134.4354638,2.282796215,324.2928546,15.47605762,0,0
823,168.4356333,0,151.2800376,2.259609605,134.4761953,2.286585846,324.4661894,15.48524572,0,0
824,168.4641581,0,151.6016431,2.259783778,134.6259043,2.29672782,324.6395242,15.49443468,0,0
825,168.5263051,0,151.7454034,2.258986885,134.7330546,2.298666379,324.812859,15.50362452,0,0
826,168.5873495,0,151.8416564,2.254508042,134.835574,2.294969019,324.9861938,15.51281522,0,0
827,168.5759956,0,151.8385019,2.259535038,134.9370567,2.288403179,325.1595286,15.52200679,0,0
828,168.7561971,0,151.8944991,2.263149569,135.0432042,2.290647773,325.3328634,15.53119922,0,0
829,168.765247,0,152.0547592,2.261866522,135.0475664,2.289865481,325.5061982,15.54039252,0,0
830,168.8727784,0,152.1222462,2.260398531,135.1604317,2.289950488,325.679533,15.54958667,0,0
831,169.0603929,0,152.123687,2.262486634,135.1702743,2.289645562,325.8528677,15.55878168,0,0
832,169.2424622,0,152.1287647,2.271957415,135.189998,2.288768939,326.0262025,15.56797756,0,0
833,169.2634949,0,152.2880032,2.270584788,135.1809329,2.291135447,326.1757971,15.57538042,0,0
834,169.3513626,0,152.318997,2.270929915,135.2653183,2.291109933,326.3253917,15.58278398,0,0
835,169.4543248,0,152.3496056,2.272754123,135.3597561,2.300529173,326.4749862,15.59018823,0,0
836,169.5068215,0,152.4599686,2.273287228,135.425498,2.306251871,326.6245809,15.59759319,0,0
837,169.5093996,0,152.4829727,2.276519549,135.5048072,2.31076783,326.7741754,15.60499884,0,0
838,169.8163503,0,152.6340508,2.271134957,135.6258851,2.311329512,326.92377,15.61240519,0,0
839,169.8395268,0,152.7233257,2.270270901,135.6796327,2.317483064,327.0733646,15.61981223,0,0
840,170.0867187,0,152.7507963,2.273040943,135.6971053,2.324102562,327.2229592,15.62721996,0,0
841,170.2870901,0,152.827931,2.276594964,135.7429406,2.325472721,327.3725538,15.63462839,0,0
842,170.5331197,0,152.9985786,2.278443776,135.8921298,2.334926215,327.5221484,15.64203752,0,0
843,170.9274551,0,153.0944411,2.282550537,136.031351,2.330469666,327.671743,15.64944733,0,0
844,171.2482381,0,153.1549859,2.291902053,136.0956237,2.343564652,327.8213376,15.65685784,0,0
845,171.2767972,0,153.1855908,2.297836395,136.1210471,2.345668018,327.9709322,15.66426903,0,0
846,171.504252,0,153.280158,2.296298416,136.1677585,2.344842044,328.1205268,15.67168091,0,0
847,171.7146822,0,153.273842,2.300659909,136.1736274,2.34869757,328.2701214,15.67909348,0,0
848,172.0080692,0,153.3430533,2.303489045,136.2033253,2.353908684,328.419716,15.68650673,0,0
849,172.0989748,0,153.4547001,2.303604394,136.3537177,2.357141623,328.5693106,15.69392067,0,0
850,172.2256843,0,153.5177221,2.316230202,136.4047641,2.361140437,328.7189051,15.70133529,0,0
851,172.4280952,0,153.5497288,2.314834667,136.4720397,2.358074308,328.8684997,15.7087506,0,0
852,172.6861283,0,153.6568394,2.323952902,136.4663607,2.363621015,329.0180943,15.71616659,0,0
853,172.7505945,0,153.704128,2.334420688,136.583591,2.364125763,329.1676889,15.72358326,0,0
854,172.9839318,0,153.8271859,2.342048637,136.6065463,2.368614851,329.3172834,15.73100061,0,0
855,173.1770627,0,153.9219413,2.342924922,136.7539994,2.372659153,329.4668782,15.73841865,0,0
856,173.390449,0,154.0001977,2.346358455,137.0316658,2.383717302,329.6164727,15.74583736,0,0
857,173.4047672,0,154.0835006,2.349848721,137.0303622,2.387741093,329.7660673,15.75325674,0,0
858,173.6558411,0,154.2485362,2.350409129,137.1041331,2.396614264,329.9156619,15.76067681,0,0
859,173.8734754,0,154.3876742,2.348502416,137.3082767,2.405073763,330.0652565,15.76809755,0,0
860,174.1117159,0,154.5362172,2.355868429,137.3907402,2.406457815,330.214851,15.77551896,0,0
861,174.3874476,0,154.6722891,2.360665314,137.4860566,2.406836857,330.3644457,15.78294105,0,0
862,174.4942479,0,154.6970176,2.35958097,137.5278499,2.405944879,330.5140402,15.79036381,0,0
863,174.7114042,0,154.7240171,2.371345702,137.6568044,2.404592528,330.6636348,15.79778724,0,0
864,175.1090141,0,154.8079426,2.372041719,137.7815553,2.410409654,330.8132294,15.80521134,0,0
865,175.1951943,0,154.8921239,2.378900595,137.828552,2.414851483,330.962824,15.81263611,0,0
866,175.5039573,0,154.9506323,2.380907367,137.8795367,2.416806356,331.1124186,15.82006156,0,0
867,175.6003021,0,155.1298544,2.37825769,137.9647893,2.414225442,331.2620133,15.82748767,0,0
868,175.8924351,0,155.1235147,2.382410424,138.0219724,2.410315302,331.4116078,15.83491445,0,0
869,175.9671235,0,155.3162342,2.385248882,138.0166488,2.415003915,331.5612024,15.84234189,0,0
870,176.2892652,0,155.4358159,2.388678191,138.1044886,2.421774357,331.710797,15.84977,0,0
871,176.3542289,0,155.4962566,2.393383325,138.1813604,2.421010475,331.8603916,15.85719877,0,0
872,176.3782932,0,155.5275468,2.392845738,138.2496225,2.422564649,332.0099862,15.86462821,0,0
873,176.6263764,0,155.5885503,2.394208015,138.4843857,2.421064861,332.1595808,15.87205831,0,0
874,176.7719412,0,155.6778409,2.392836696,138.5561268,2.420087015,332.3091754,15.87948907,0,0
875,177.0722698,0,155.7030921,2.399440144,138.5972099,2.427261916,332.4587699,15.88692049,0,0
876,177.0933069,0,155.8448023,2.398595913,138.6642153,2.431472802,332.6083646,15.89435258,0,0
877,177.314037,0,155.9462034,2.395618335,138.6629043,2.428281832,332.7579592,15.90178532,0,0
878,177.4407862,0,155.9975517,2.400522187,138.8466377,2.430348516,332.9075538,15.90921871,0,0
879,177.6824139,0,156.0835859,2.396452807,138.9134979,2.43145523,333.0571483,15.91665277,0,0
880,177.965452,0,156.1260169,2.397768036,139.0060133,2.43833319,333.206743,15.92408748,0,0
881,178.287579,0,156.2278281,2.393549079,139.4433426,2.448129955,333.3563375,15.93152284,0,0
882,178.4954004,0,156.3168178,2.397476794,139.7018089,2.450839862,333.5059321,15.93895886,0,0
883,178.7626028,0,156.4383752,2.391322388,139.7635168,2.447564261,333.6555267,15.94639553,0,0
884,178.8816822,0,156.6127654,2.389344282,139.781986,2.45194255,333.8051213,15.95383286,0,0
885,179.2196802,0,156.6819687,2.394804286,139.8383456,2.456467001,333.9619951,15.96104491,0,0
886,179.2689407,0,156.7044356,2.399407887,139.8596314,2.459229965,334.118869,15.9682577,0,0
887,179.488578,0,156.7883967,2.407816296,140.0466596,2.463860648,334.2757429,15.97547124,0,0
888,179.5513903,0,157.009154,2.419297572,140.1111751,2.461036409,334.4326168,15.9826855,0,0
889,179.7957081,0,157.1298735,2.426899767,140.2003775,2.464880549,334.5894906,15.9899005,0,0
890,179.9605824,0,157.1959757,2.431150074,140.4303358,2.469968692,334.7463645,15.99711623,0,0
891,180.2538457,0,157.3997794,2.439545529,140.6575627,2.471109866,334.9032383,16.0043327,0,0
892,180.5623333,0,157.5232225,2.443273929,140.9173082,2.476550143,335.0601122,16.0115499,0,0
893,180.5457877,0,157.5377879,2.450077514,140.9385967,2.486455529,335.216986,16.01876783,0,0
894,180.6863394,0,157.5399786,2.461509509,141.1881211,2.485786283,335.3738598,16.0259865,0,0
895,180.7292189,0,157.5745156,2.469291402,141.4988787,2.483430524,335.5307337,16.03320589,0,0
896,180.9173866,0,157.5969399,2.473025487,141.7031616,2.49160421,335.6876076,16.04042601,0,0
897,180.9228325,0,157.8186188,2.475713075,141.8088356,2.491207544,335.8444814,16.04764686,0,0
898,181.002235,0,157.8610886,2.476609501,141.8215585,2.493729846,336.0013554,16.05486844,0,0
899,181.0428864,0,158.0082541,2.477684249,141.8884994,2.500460391,336.1582292,16.06209074,0,0
900,181.0813472,0,157.9969894,2.478193459,142.2310224,2.497962879,336.315103,16.06931376,0,0
901,181.2548485,0,158.0694745,2.475228352,142.5144341,2.497981393,336.4719769,16.07653751,0,0
902,181.3964538,0,158.1160048,2.473524957,142.5989508,2.505997196,336.6288507,16.08376198,0,0
903,181.4420733,0,158.2903968,2.467413486,143.107973,2.517587523,336.7857246,16.09098717,0,0
904,181.5806896,0,158.4006889,2.470797719,143.4172128,2.521198029,336.9425985,16.09821308,0,0
905,181.6946643,0,158.4448496,2.470816683,143.4144413,2.524731256,337.0994723,16.10543972,0,0
906,181.7610631,0,158.4976502,2.468784162,143.4554871,2.53240364,337.2563462,16.11266707,0,0
907,181.9978295,0,158.5931836,2.470746048,143.4998024,2.542390231,337.41322,16.11989514,0,0
908,181.9929059,0,158.626658,2.474203155,143.9478509,2.546692966,337.5700939,16.12712393,0,0
909,182.1132596,0,158.6390287,2.475883434,143.9782997,2.545868361,337.7269678,16.13435343,0,0
910,182.1391258,0,158.7130626,2.484157035,144.1189436,2.554250961,337.8838417,16.14158365,0,0
911,182.1653082,0,158.9530986,2.488105693,144.3312601,2.552502701,338.0407155,16.14881458,0,0
912,182.2658704,0,159.1986879,2.490292627,144.5727691,2.549876883,338.1975894,16.15604622,0,0
913,182.2925056,0,159.4171726,2.501482724,144.7699587,2.552519461,338.3544632,16.16327857,0,0
914,182.4135931,0,159.4336563,2.506409131,144.9799122,2.553039431,338.511337,16.17051164,0,0
915,182.5198285,0,159.5438142,2.514323826,145.2790647,2.55998206,338.6682109,16.17774542,0,0
916,182.5976402,0,159.7535872,2.517828785,145.3311597,2.56498128,338.8250847,16.1849799,0,0
917,182.616734,0,160.0516285,2.527177118,145.6228501,2.572534111,338.9819586,16.1922151,0,0
918,182.668303,0,160.0643519,2.524153935,146.0362178,2.581092978,339.1388325,16.199451,0,0
919,182.753775,0,160.3434879,2.527803428,146.1710111,2.586945504,339.2957064,16.20668761,0,0
920,182.8361794,0,160.3582634,2.532705479,146.4426796,2.586827266,339.4525802,16.21392492,0,0
921,182.9881315,0,160.6917058,2.523357044,146.5162371,2.590241006,339.6094541,16.22116294,0,0
922,182.9812765,0,160.7061644,2.527502653,146.7184787,2.587429836,339.7663279,16.22840166,0,0
923,183.007163,0,160.7759705,2.531584265,146.7978351,2.590024374,339.9232018,16.23564108,0,0
924,183.0430441,0,160.8292581,2.535951828,147.1101484,2.596158261,340.0800756,16.24288121,0,0
925,183.1598969,0,161.0247341,2.534003459,147.3279148,2.603692339,340.2369494,16.25012203,0,0
926,183.2386494,0,161.313633,2.530524569,147.5215863,2.612743681,340.3938234,16.25736356,0,0
927,183.2188107,0,161.5308214,2.527015967,147.5528337,2.609681974,340.5506972,16.26460578,0,0
928,183.29429,0,161.5821661,2.525087414,147.7969322,2.614523163,340.707571,16.2718487,0,0
929,183.368751,0,161.8227305,2.526499997,147.8262334,2.617241496,340.8644449,16.27909232,0,0
930,183.5274723,0,162.0304624,2.530119103,147.8864318,2.615315371,341.0213188,16.28633664,0,0
931,183.5508524,0,162.1183167,2.540788361,147.953849,2.620448786,341.1781926,16.29358165,0,0
932,183.7078735,0,162.3338817,2.543463654,148.0090576,2.617783735,341.3350665,16.30082735,0,0
933,183.9644587,0,162.5427291,2.549239332,148.1126763,2.628160251,341.4919404,16.30807375,0,0
934,184.0116398,0,162.6697338,2.547116219,148.2298817,2.629732197,341.6488142,16.31532084,0,0
935,184.1889721,0,162.853007,2.559984633,148.3133347,2.63269681,341.8056881,16.32256862,0,0
936,184.1793489,0,162.9973083,2.570547657,148.2992777,2.634096305,341.9625619,16.32981709,0,0
937,184.2604362,0,163.1593487,2.576658931,148.3669285,2.632190808,342.095266,16.33498761,0,0
938,184.2991984,0,163.2486884,2.579553664,148.5079826,2.631105135,342.2279702,16.34015978,0,0
939,184.376893,0,163.3644816,2.587177348,148.6143622,2.631261484,342.3606742,16.34533357,0,0
940,184.3953476,0,163.4834116,2.591208573,148.7329729,2.634779113,342.4933784,16.35050899,0,0
941,184.6249442,0,163.5792524,2.591502383,148.8613338,2.636641397,342.6260826,16.35568604,0,0
942,184.6142275,0,163.7030726,2.593637877,148.9465124,2.636535178,342.7587866,16.36086471,0,0
943,184.7599957,0,163.9703099,2.60397875,149.0004113,2.635565929,342.8914907,16.366045,0,0
944,184.8897898,0,164.2227419,2.613008829,149.0637859,2.641407778,343.0241949,16.37122693,0,0
945,184.9210597,0,164.3699297,2.617894554,149.1330842,2.655368964,343.156899,16.37641047,0,0
946,185.1355858,0,164.3941451,2.621269264,149.2160525,2.656751885,343.2896031,16.38159563,0,0
947,185.319985,0,164.4120369,2.623981078,149.3901417,2.653614999,343.4223072,16.38678241,0,0
948,185.5459605,0,164.6067086,2.61931892,149.4010931,2.666099798,343.5550113,16.39197081,0,0
949,185.8250793,0,164.922605,2.620611618,149.5331201,2.670662474,343.6877154,16.39716082,0,0
950,185.9125533,0,164.9727989,2.615584045,149.5388255,2.681512982,343.8204195,16.40235245,0,0
951,186.0414278,0,165.1926658,2.61669412,149.7324388,2.688614622,343.9531237,16.40754569,0,0
952,186.121895,0,165.2181627,2.613765947,149.8730873,2.699552179,344.0858278,16.41274054,0,0
953,186.1884269,0,165.5153224,2.611527896,149.9718307,2.704177905,344.2185318,16.41793699,0,0
954,186.2199847,0,165.7217092,2.610156368,150.0018389,2.704125077,344.351236,16.42313506,0,0
955,186.2256479,0,165.8349242,2.60879242,150.0168433,2.700995002,344.4839402,16.42833473,0,0
956,186.2757961,0,165.8429651,2.60482458,150.0137573,2.701197468,344.6166442,16.433536,0,0
957,186.2777948,0,165.9746724,2.607089941,150.0346503,2.702664738,344.7493483,16.43873888,0,0
958,186.3681406,0,166.0503153,2.61029595,150.0607744,2.704232772,344.8820525,16.44394336,0,0
959,186.3638863,0,166.1161689,2.608941625,150.0783511,2.706305876,345.0147566,16.44914944,0,0
960,186.5093497,0,166.1589611,2.612216466,150.0779363,2.706838499,345.1474606,16.45435712,0,0
961,186.5347551,0,166.2814083,2.613461402,150.1297337,2.701816658,345.2801649,16.4595664,0,0
962,186.5823717,0,166.3242392,2.624805507,150.2264366,2.712019875,345.4128689,16.46477727,0,0
963,186.8476059,0,166.421313,2.626252996,150.2688463,2.717106247,345.545573,16.46998973,0,0
964,187.0565644,0,166.5532002,2.622534481,150.34316,2.722217244,345.6782772,16.47520379,0,0
965,187.2103813,0,166.6759677,2.626937695,150.3587138,2.728857674,345.8109813,16.48041944,0,0
966,187.4707037,0,166.7033471,2.640356585,150.4307666,2.735739601,345.9436854,16.48563667,0,0
967,187.7885755,0,166.7420413,2.637847049,150.5145645,2.74338897,346.0763894,16.4908555,0,0
968,187.9891148,0,166.7532615,2.638942778,150.5862642,2.74604325,346.2090936,16.49607591,0,0
969,188.0640749,0,166.8410757,2.639362447,150.9576235,2.752106205,346.3417977,16.5012979,0,0
970,188.3466699,0,166.9418327,2.633862335,151.1432835,2.753066024,346.4745018,16.50652148,0,0
971,188.5833282,0,166.9674041,2.636186214,151.4798835,2.756715525,346.6072059,16.51174664,0,0
972,188.5820316,0,166.9618297,2.633529268,151.6128391,2.758371905,346.73991,16.51697338,0,0
973,188.804205,0,167.0661491,2.638793497,151.6575508,2.760524266,346.8726141,16.5222017,0,0
974,188.8357816,0,167.2091633,2.640244081,151.7201365,2.767014126,347.0053183,16.52743161,0,0
975,189.1266054,0,167.3427019,2.649915253,151.7281005,2.769087345,347.1380224,16.53266308,0,0
976,189.1559997,0,167.4050019,2.653498705,151.742737,2.766915705,347.2707264,16.53789612,0,0
977,189.4496638,0,167.5800971,2.6607464,151.7619723,2.774205499,347.4034306,16.54313075,0,0
978,189.6475716,0,167.6687667,2.661475156,151.8360727,2.784397952,347.5361347,16.54836694,0,0
979,189.7074507,0,167.7123127,2.666034588,151.9598095,2.787491395,347.6688388,16.55360469,0,0
980,189.7593538,0,167.7652147,2.667994674,151.9650678,2.787023186,347.801543,16.55884403,0,0
981,190.0052629,0,167.9352669,2.675477773,152.0255589,2.792513633,347.934247,16.56408492,0,0
982,190.013063,0,167.9920003,2.677582311,152.0614113,2.801261843,348.0669511,16.56932738,0,0
983,190.2254338,0,168.0267159,2.677899957,152.1782318,2.803372881,348.1996554,16.57457141,0,0
984,190.5812957,0,168.1794559,2.680194056,152.1634357,2.807309839,348.3323595,16.579817,0,0
985,190.69927,0,168.2582314,2.681222509,152.2208153,2.809278502,348.4650636,16.58506415,0,0
986,190.9064051,0,168.3459167,2.684647485,152.2544479,2.808507499,348.5977677,16.59031285,0,0
987,191.2421365,0,168.486639,2.690284241,152.3489456,2.811524457,348.7304718,16.59556312,0,0
988,191.3386015,0,168.6021646,2.697115523,152.3878241,2.819862066,348.8631759,16.60081494,0,0
989,191.4094079,0,168.6280473,2.702265087,152.4720266,2.823120612,348.9958801,16.60606832,0,0
990,191.4516166,0,168.7553955,2.711753872,152.5510986,2.827746109,349.1285842,16.61132325,0,0
991,191.5003703,0,168.7917322,2.716793671,152.6109999,2.834480379,349.2612882,16.61657974,0,0
992,191.8413559,0,168.9827869,2.725227369,152.7713851,2.830278358,349.3939924,16.62183777,0,0
993,191.9086219,0,168.9881316,2.729677603,152.8478154,2.834334358,349.5266966,16.62709736,0,0
994,192.1582245,0,169.0962416,2.722975446,152.8572835,2.837421496,349.6594006,16.63235849,0,0
995,192.1601924,0,169.3962784,2.726369273,152.9342343,2.843595657,349.7921046,16.63762116,0,0
996,192.4468824,0,169.5147439,2.731499787,153.0484571,2.839025272,349.9248088,16.64288538,0,0
997,192.4872745,0,169.7458211,2.739903715,153.1630747,2.847696594,350.057513,16.64815115,0,0
998,192.7596231,0,169.8164434,2.739560415,153.1903674,2.849751588,350.190217,16.65341845,0,0
999,192.8001294,0,169.8237732,2.734700094,153.1789056,2.850033285,350.3229212,16.6586873,0,0

==> data/avg_regret_uganda-fixed_n5_b2_eps0.2_H1000_effort3.csv <==
t,fixed_ignorant,fixed_ignorant_sem,fixed_historical,fixed_historical_sem,fixed_artificial_replay,fixed_artificial_replay_sem,regression,regression_sem,optimal,optimal_sem
0,0,0,0,0,0,0,0,0,0,0
1,0.820616126,0,0.293996155,0.01456185,0.293996155,0.013600372,1.30548892,0.032944189,0,0
2,1.641232252,0,0.587992311,0.026272738,0.587992311,0.022114343,2.61097784,0.065888378,0,0
3,2.461848378,0,0.881988466,0.027607813,0.881988466,0.029474728,3.91646676,0.098832566,0,0
4,3.282464504,0,1.175984621,0.037506399,1.175984621,0.038759528,5.22195568,0.131776755,0,0
5,4.10308063,0,1.446283817,0.042879293,1.400370181,0.0439434,6.5274446,0.164720944,0,0
6,4.923696756,0,1.670669377,0.04862622,1.62475574,0.048424802,7.83293352,0.197665133,0,0
7,5.744312882,0,1.971397698,0.059770101,1.918751895,0.050204115,9.13842244,0.230609322,0,0
8,6.564929008,0,2.195783257,0.065749055,2.143137455,0.050173089,10.44391136,0.263553511,0,0
9,7.385545135,0,2.466082454,0.070446267,2.367523015,0.058882473,11.74940028,0.296497699,0,0
10,8.206161261,0,2.818904579,0.073897323,2.66151917,0.063675485,13.0548892,0.329441888,0,0
11,8.450647414,0,3.139691949,0.079552285,2.885904729,0.06920923,14.36037812,0.362386077,0,0
12,8.695133567,0,3.364077508,0.082156598,3.179900885,0.085497203,15.66586704,0.395330266,0,0
13,8.767340183,0,3.693202674,0.087039721,3.404286444,0.085459801,16.97135596,0.428274455,0,0
14,8.8395468,0,3.917588234,0.092351654,3.628672004,0.089402133,18.27684489,0.461218644,0,0
15,8.984352052,0,4.290469408,0.092588697,3.922668159,0.090340905,19.5823338,0.494162832,0,0
16,9.129157305,0,4.560768604,0.083232849,4.147053719,0.097019459,20.88782273,0.527107021,0,0
17,9.264245212,0,4.861496925,0.088415463,4.371439278,0.104308343,22.19331165,0.56005121,0,0
18,9.399333119,0,5.164767504,0.091156792,4.669920325,0.106347163,23.49880057,0.592995399,0,0
19,9.542163014,0,5.4350667,0.096221746,4.894305885,0.110981787,24.80428948,0.625939588,0,0
20,9.666254401,0,5.711546063,0.096793954,5.140693128,0.106945419,26.10977841,0.658883777,0,0
21,9.91797173,0,6.012274384,0.097843241,5.365078688,0.10972428,27.41526733,0.691827966,0,0
22,10.13207763,0,6.258661628,0.108883301,5.611465931,0.117816402,28.72075625,0.724772154,0,0
23,10.25255162,0,6.511444032,0.109633771,5.963898957,0.123081619,30.02624517,0.757716343,0,0
24,10.28265196,0,6.812172353,0.115628477,6.284686327,0.11937889,31.33173409,0.790660532,0,0
25,10.37387967,0,7.088651717,0.118451354,6.587956905,0.11582167,32.63722301,0.823604721,0,0
26,10.51847887,0,7.33503896,0.113775647,6.881953061,0.117780009,33.94271193,0.85654891,0,0
27,10.72121781,0,7.605338156,0.11580786,7.182681382,0.11869461,35.24820085,0.889493099,0,0
28,10.99578846,0,7.829723716,0.116220472,7.483409703,0.117069336,36.55368977,0.922437287,0,0
29,11.37116635,0,8.158848882,0.111591253,7.916617393,0.116518737,37.85917869,0.955381476,0,0
30,11.74654424,0,8.612115622,0.109922387,8.296230733,0.118248506,39.16466761,0.988325665,0,0
31,12.03120703,0,8.897034645,0.116186334,8.596959054,0.119094867,40.47015653,1.021269854,0,0
32,12.04259109,0,9.121420205,0.121057276,8.880170584,0.122712371,41.77564545,1.054214043,0,0
33,12.3626641,0,9.422148526,0.115386127,9.313378274,0.121923701,43.08113436,1.087158231,0,0
34,12.85218531,0,9.67493093,0.119615129,9.645752251,0.12753535,44.38662328,1.12010242,0,0
35,13.17225832,0,9.921318173,0.121413312,10.02536559,0.133488921,45.69211221,1.153046609,0,0
36,13.52104133,0,10.18578905,0.118518714,10.24975115,0.135531704,46.99760112,1.185990798,0,0
37,13.9582746,0,10.46226841,0.120390494,10.54374731,0.130306746,48.30309005,1.218934987,0,0
38,14.32778156,0,10.73256761,0.125799118,10.68883902,0.133699712,49.60857897,1.251879176,0,0
39,14.58900362,0,10.97010964,0.128478205,10.84749603,0.135222477,50.91406788,1.284823364,0,0
40,14.87985533,0,11.27083796,0.129194887,11.17987001,0.128517253,52.21955681,1.317767553,0,0
41,14.95769352,0,11.48614639,0.125084059,11.4947558,0.132310736,53.52504573,1.350711742,0,0
42,15.09411997,0,11.89217377,0.13598953,11.74114305,0.131291006,54.83053464,1.383655931,0,0
43,15.27931416,0,12.03220034,0.138677436,12.02435458,0.126942836,56.13602357,1.41660012,0,0
44,15.54053622,0,12.28498274,0.13596815,12.29087508,0.125431026,57.44151249,1.449544309,0,0
45,15.86966139,0,12.59077621,0.130063516,12.56442308,0.119972248,58.74700142,1.482488498,0,0
46,16.25780207,0,12.88477236,0.127475796,12.92128801,0.129102034,60.05249034,1.515432687,0,0
47,16.48218763,0,13.12208247,0.127214883,13.09385538,0.128479528,61.35797925,1.548376875,0,0
48,16.92556494,0,13.33650917,0.134904181,13.38515824,0.132074779,62.66346818,1.581321064,0,0
49,17.26401311,0,13.59254038,0.13844713,13.6095438,0.137687311,63.9689571,1.614265253,0,0
50,17.48839867,0,13.95333982,0.139810116,13.85561615,0.139262916,65.27444601,1.647209442,0,0
51,17.74404329,0,14.12590718,0.145025149,14.14961231,0.148887934,66.57993493,1.680153631,0,0
52,17.81598669,0,14.34121561,0.147540704,14.30466288,0.148023849,67.88542386,1.71309782,0,0
53,18.0895347,0,14.63251847,0.152579177,14.63706547,0.140984133,68.9512145,1.726503268,0,0
54,18.42507368,0,14.92651463,0.148368931,14.83591801,0.140110395,70.01700516,1.740283052,0,0
55,18.76061267,0,15.22845948,0.147875612,15.09194922,0.151175595,71.08279581,1.754428348,0,0
56,19.08762199,0,15.58532441,0.151024339,15.35583335,0.14794686,72.14858646,1.768930392,0,0
57,19.41463131,0,15.73041612,0.151868825,15.64982951,0.158012174,73.21437711,1.783780479,0,0
58,19.64870131,0,16.03114444,0.154242656,15.81297141,0.151101598,74.28016777,1.798969993,0,0
59,19.95173591,0,16.26396966,0.153995689,16.19752455,0.152613676,75.34595842,1.814490408,0,0
60,20.18580592,0,16.51675206,0.154553559,16.63073224,0.15031107,76.41174908,1.830333307,0,0
61,20.3754921,0,16.66877407,0.151466263,16.90428025,0.157291703,77.47753973,1.846490388,0,0
62,20.45333028,0,16.90853417,0.159812586,17.15064758,0.161430701,78.54333038,1.862953478,0,0
63,20.71617156,0,17.20253032,0.166804903,17.29067415,0.167995339,79.60912103,1.879714536,0,0
64,21.06345975,0,17.52550745,0.176849801,17.5398314,0.16199858,80.67491168,1.896765664,0,0
65,21.59800905,0,17.74989301,0.176668331,17.76421696,0.163806145,81.74070232,1.914099109,0,0
66,22.13255835,0,18.01111507,0.163172566,18.08985877,0.153941281,82.80649296,1.931707271,0,0
67,22.53465837,0,18.29827809,0.16218386,18.38150996,0.1541036,83.87228368,1.949582707,0,0
68,22.94034839,0,18.55430931,0.158795368,18.73600107,0.153985876,84.93807432,1.967718132,0,0
69,23.25895113,0,18.71989661,0.159777205,19.05020803,0.15465608,86.00386496,1.986106426,0,0
70,23.62936997,0,18.95272183,0.16821095,19.3114301,0.158456787,87.0696556,2.004740629,0,0
71,23.77396917,0,19.0589605,0.172475845,19.54425532,0.150225976,88.13544624,2.023613948,0,0
72,23.91836953,0,19.33543986,0.172542738,19.72489411,0.150138397,89.20123688,2.042719756,0,0
73,24.17407894,0,19.59099239,0.172372614,19.98611617,0.149878529,90.2670276,2.06205159,0,0
74,24.58778745,0,20.07444406,0.164648427,20.24733824,0.155931092,91.33281824,2.081603153,0,0
75,24.80420095,0,20.50450957,0.174846741,20.5085603,0.15401882,92.39860888,2.101368312,0,0
76,25.100034,0,20.79167259,0.174138776,20.63950974,0.156387035,93.46439952,2.121341096,0,0
77,25.41817278,0,21.06522059,0.179906663,20.9007318,0.156711549,94.53019016,2.141515696,0,0
78,25.74407613,0,21.24583191,0.186277658,21.16195387,0.159825155,95.5959808,2.161886462,0,0
79,25.94051105,0,21.41232842,0.179154912,21.41473627,0.15969559,96.66177152,2.182447902,0,0
80,26.15581948,0,21.68262762,0.17810174,21.68503547,0.153235472,97.72756216,2.203194675,0,0
81,26.52480793,0,21.90783322,0.178797839,21.96039981,0.158678935,98.7933528,2.224121598,0,0
82,26.83605427,0,22.03369337,0.18325527,22.17828065,0.155208805,99.85914344,2.245223631,0,0
83,27.08526021,0,22.25807893,0.186230073,22.43915439,0.163472648,100.9249341,2.266495884,0,0
84,27.15414965,0,22.60775888,0.184749592,22.69193679,0.165882343,101.9907247,2.287933609,0,0
85,27.31973696,0,23.01659107,0.186041499,22.99388164,0.171168876,103.0565154,2.309532199,0,0
86,27.50519669,0,23.23772073,0.191854794,23.34556258,0.162144061,104.1223061,2.331287181,0,0
87,27.84800631,0,23.38856137,0.187410348,23.60678464,0.160880275,105.1880967,2.35319422,0,0
88,28.15598744,0,23.62138659,0.188793618,23.86351854,0.164504824,106.2538874,2.375249106,0,0
89,28.45793229,0,23.87416899,0.193028712,24.1926437,0.170951729,107.319678,2.397447761,0,0
90,28.69236928,0,24.08137065,0.190879804,24.37969756,0.180280135,108.3854686,2.419786226,0,0
91,28.90302855,0,24.33740187,0.205427407,24.5947423,0.174751623,109.4512594,2.442260667,0,0
92,29.17315215,0,24.46326202,0.197037035,24.99752086,0.176611457,110.51705,2.464867363,0,0
93,29.38007301,0,24.8422299,0.1926116,25.22911233,0.173684557,111.5828406,2.48760271,0,0
94,29.63294625,0,25.13388109,0.191807257,25.39469963,0.173941005,112.6486313,2.51046321,0,0
95,29.81288153,0,25.34892583,0.189220457,25.64913082,0.173000872,113.7144219,2.533445478,0,0
96,29.9220081,0,25.75170439,0.19077111,25.93775916,0.167773903,114.7802126,2.556546228,0,0
97,30.07214302,0,25.8769843,0.19192459,26.14310873,0.174376963,115.8460033,2.579762278,0,0
98,30.37149376,0,26.15346366,0.196198961,26.39913994,0.186601728,116.9117939,2.603090542,0,0
99,30.61667055,0,26.40043116,0.206850242,26.58862394,0.191573995,117.9775846,2.626528032,0,0
100,30.92638934,0,26.67890149,0.205882948,26.91774911,0.191155999,119.0433752,2.650071848,0,0
101,31.0849548,0,26.94337237,0.205284169,27.07933795,0.187875289,120.1091658,2.673719183,0,0
102,31.49866331,0,27.08339894,0.203119888,27.43763363,0.18337246,121.1749565,2.697467313,0,0
103,31.81520015,0,27.28092688,0.196357094,27.714113,0.18150991,122.2407472,2.7213136,0,0
104,31.88956898,0,27.60690987,0.202196617,27.93337291,0.182844755,123.3065378,2.745255485,0,0
105,32.08112139,0,27.82200348,0.204508681,28.20692092,0.194624799,124.1445558,2.766847331,0,0
106,32.25702435,0,28.22407341,0.212837404,28.38697946,0.195026399,124.9825737,2.788629061,0,0
107,32.71796769,0,28.36916512,0.212878125,28.63976187,0.200272846,125.8205917,2.810596259,0,0
108,32.90630394,0,28.52190077,0.21520426,28.94199538,0.19681628,126.6586096,2.832744612,0,0
109,33.12206757,0,28.76728588,0.211167148,29.2427237,0.191813595,127.4966275,2.855069902,0,0
110,33.38799512,0,28.99674851,0.210059522,29.48969275,0.191566918,128.3346454,2.877568012,0,0
111,33.65823686,0,29.27029651,0.213312467,29.70500118,0.205131772,129.1726634,2.90023492,0,0
112,33.82697421,0,29.47419256,0.22503177,30.03740376,0.211331868,130.0106814,2.923066699,0,0
113,34.0898155,0,29.80668199,0.22346855,30.29413766,0.206269216,130.8486993,2.946059516,0,0
114,34.2147575,0,30.06049389,0.226929762,30.70016503,0.197501836,131.6867172,2.96920963,0,0
115,34.33159363,0,30.1812889,0.21832077,30.9766444,0.202127261,132.5247352,2.99251339,0,0
116,34.69010961,0,30.56339896,0.214297002,31.10444534,0.202302981,133.3627531,3.015967234,0,0
117,34.9787125,0,30.77870739,0.212206475,31.27451754,0.201829988,134.200771,3.039567689,0,0
118,35.37951058,0,30.89199996,0.207155941,31.50734276,0.202016264,135.038789,3.063311366,0,0
119,35.59467334,0,31.05150336,0.201908573,31.87006205,0.201300261,135.876807,3.08719496,0,0
120,35.81444663,0,31.3175028,0.205255239,32.13394618,0.205963771,136.7148249,3.111215249,0,0
121,35.88333607,0,31.58780199,0.211810462,32.38672858,0.216429166,137.5528428,3.135369091,0,0
122,36.18406439,0,31.99382937,0.216395994,32.59387344,0.211942057,138.3908607,3.159653424,0,0
123,36.40223449,0,32.20618927,0.217194612,32.75253046,0.215956658,139.2288786,3.184065262,0,0
124,36.4681294,0,32.42721224,0.214530799,32.96783888,0.210516,140.0668966,3.208601694,0,0
125,36.78664631,0,32.64163893,0.216028636,33.26183504,0.209662929,140.9049146,3.233259884,0,0
126,37.02681535,0,32.93645513,0.217717756,33.41385704,0.212482531,141.7429325,3.258037068,0,0
127,37.45137215,0,33.29286724,0.230041031,33.65036833,0.223483774,142.5809505,3.28293055,0,0
128,37.67199051,0,33.46311969,0.239366897,33.87078315,0.236673003,143.4189684,3.307937707,0,0
129,37.97775781,0,33.55537355,0.23999766,34.17655045,0.235229425,144.2569863,3.333055978,0,0
130,38.26502514,0,33.66471463,0.240900737,34.47136664,0.230067113,145.0950042,3.358282871,0,0
131,38.46467996,0,33.87260914,0.238619845,34.74939954,0.229359912,145.9330222,3.383615957,0,0
132,38.67065328,0,34.0975461,0.23437519,35.08180213,0.224621945,146.7710402,3.409052867,0,0
133,38.7936902,0,34.33037132,0.223112277,35.30618769,0.21457917,147.6090581,3.434591295,0,0
134,38.87551999,0,34.50308818,0.221138582,35.57987887,0.214683547,148.447076,3.460228993,0,0
135,39.14081788,0,34.65582383,0.22601079,35.80240536,0.222282842,149.285094,3.485963772,0,0
136,39.46414334,0,34.9886803,0.228430597,36.19539815,0.228204958,150.1231119,3.511793496,0,0
137,39.70932013,0,35.28626645,0.225566308,36.3574065,0.221644939,150.9611298,3.537716087,0,0
138,39.96867001,0,35.54714018,0.22763894,36.71427143,0.222989802,151.7991478,3.563729517,0,0
139,40.11061352,0,35.83035171,0.226206993,37.00826758,0.220135824,152.6371658,3.589831811,0,0
140,40.36732757,0,36.04643881,0.225455656,37.34064156,0.228069994,153.4751837,3.616021047,0,0
141,40.57050496,0,36.13777548,0.233825069,37.47236651,0.233149898,154.3132016,3.642295347,0,0
142,40.81828696,0,36.43259168,0.246664429,37.7048434,0.234020531,155.1512195,3.668652884,0,0
143,41.22681022,0,36.71120483,0.239568313,37.95121074,0.228882065,155.9892375,3.695091878,0,0
144,41.39837283,0,37.04360741,0.238413222,38.24602693,0.232565096,156.8272554,3.721610591,0,0
145,41.56355852,0,37.17915916,0.244903275,38.41445035,0.232067403,157.6652734,3.748207333,0,0
146,41.72570246,0,37.31133825,0.242781783,38.63883591,0.236255204,158.5032914,3.774880453,0,0
147,41.76744092,0,37.42852682,0.247305889,38.97120988,0.236446434,159.3413093,3.801628345,0,0
148,41.95273894,0,37.80692989,0.247625012,39.06346375,0.231573685,160.1793272,3.82844944,0,0
149,42.36752987,0,38.19992268,0.236625661,39.29628897,0.224914259,161.0173451,3.855342211,0,0
150,42.70146883,0,38.44973612,0.237952687,39.71007329,0.2237139,161.8553631,3.882305169,0,0
151,42.95678091,0,38.80660105,0.227526719,39.98655266,0.219750402,162.693381,3.909336862,0,0
152,43.14921969,0,38.96882576,0.22652141,40.22999424,0.221232825,163.531399,3.936435871,0,0
153,43.41412562,0,39.21679157,0.232185905,40.37801778,0.227608383,164.3694169,3.96360082,0,0
154,43.61309773,0,39.51078773,0.237247137,40.64303547,0.229421603,165.2074349,3.990830358,0,0
155,43.84034926,0,39.7590977,0.242416617,40.8583439,0.233020116,166.0454528,4.018123176,0,0
156,44.10992032,0,39.91153836,0.246702061,41.19388288,0.241219965,166.8834707,4.045477989,0,0
157,44.24235862,0,40.13737047,0.25256585,41.35947019,0.242007525,167.5744244,4.067034019,0,0
158,44.43557692,0,40.2031464,0.254031632,41.57735103,0.236763583,168.2653781,4.088669412,0,0
159,44.62256306,0,40.41845483,0.251091642,41.86056256,0.231636303,168.9563318,4.110382917,0,0
160,44.75765097,0,40.6407119,0.252322075,42.02215141,0.237324057,169.6472854,4.132173302,0,0
161,45.17509538,0,40.9110111,0.241284639,42.26004177,0.233908682,170.3382391,4.154039357,0,0
162,45.48045808,0,41.15737844,0.245402458,42.6865173,0.237579588,171.0291928,4.175979893,0,0
163,45.68407869,0,41.34524131,0.243895912,42.93464774,0.238309139,171.7201466,4.197993743,0,0
164,46.02046388,0,41.55238616,0.243607665,43.13217568,0.236218564,172.4111002,4.220079758,0,0
165,46.06187707,0,41.76454794,0.242161821,43.30767488,0.23503148,173.1020539,4.242236813,0,0
166,46.30785489,0,41.99737316,0.238410574,43.49797755,0.231248656,173.7930075,4.2644638,0,0
167,46.63118035,0,42.41115749,0.242928502,43.82602638,0.235361661,174.4839613,4.286759631,0,0
168,46.81525028,0,42.69572818,0.245853278,43.99647969,0.23828734,175.174915,4.309123237,0,0
169,46.96851403,0,42.76018137,0.251531189,44.18444979,0.243219814,175.8658686,4.331553569,0,0
170,47.1833728,0,42.98541331,0.253953873,44.45697445,0.238388557,176.5568223,4.354049595,0,0
171,47.29446024,0,43.29457283,0.248836054,44.70693552,0.23906557,177.247776,4.376610303,0,0
172,47.47071838,0,43.46122682,0.253412163,44.9537316,0.242754881,177.9387297,4.399234696,0,0
173,47.80467623,0,43.59593219,0.25280825,45.23220193,0.253095802,178.6296834,4.421921799,0,0
174,47.9065358,0,43.81124061,0.257528823,45.47585583,0.250527031,179.320637,4.44467065,0,0
175,48.09942299,0,44.1467796,0.25562726,45.72483093,0.25331611,180.0115907,4.467480306,0,0
176,48.44224763,0,44.27895868,0.261628701,45.81869388,0.26243189,180.7025444,4.490349841,0,0
177,48.8727144,0,44.60494167,0.269028659,46.02771348,0.258990192,181.3934981,4.513278344,0,0
178,49.15868634,0,44.74769098,0.263147668,46.09609014,0.258721572,182.0844518,4.536264921,0,0
179,49.32263291,0,45.0484193,0.264007149,46.36087942,0.264132443,182.7754054,4.559308695,0,0
180,49.55233818,0,45.19013059,0.267823486,46.53735822,0.259281261,183.4663591,4.582408801,0,0
181,49.96886992,0,45.26837742,0.263582435,46.78101212,0.254140621,184.1573128,4.605564392,0,0
182,50.12090248,0,45.58008766,0.262226484,46.99296355,0.259168999,184.8482665,4.628774636,0,0
183,50.22522312,0,45.75297648,0.264473331,47.20198315,0.255061309,185.5392202,4.652038715,0,0
184,50.30715162,0,46.03154528,0.255959743,47.39237231,0.257825768,186.2301738,4.675355824,0,0
185,50.56029868,0,46.25593084,0.260186106,47.6083222,0.250900767,186.9211276,4.698725174,0,0
186,50.7267952,0,46.56509465,0.257046228,47.78480101,0.246756757,187.6120813,4.722145991,0,0
187,50.96953458,0,46.87750298,0.257978129,47.95505345,0.249025618,188.303035,4.745617511,0,0
188,51.24386328,0,47.11401427,0.257851536,48.16469234,0.252378353,188.9939886,4.769138986,0,0
189,51.41279769,0,47.3293227,0.255866611,48.38077945,0.251317602,189.6849423,4.792709682,0,0
190,51.6272375,0,47.5058015,0.257980573,48.53322011,0.255759423,190.375896,4.816328874,0,0
191,51.87370533,0,47.65189093,0.262533553,48.7178846,0.262168426,191.0668497,4.839995853,0,0
192,52.17947263,0,47.95149666,0.262781704,49.03138798,0.261121991,191.7578034,4.863709922,0,0
193,52.37678671,0,48.09701526,0.264503991,49.29258728,0.272419623,192.448757,4.887470395,0,0
194,52.52900732,0,48.33224666,0.276783853,49.42729264,0.273474143,193.1397107,4.911276598,0,0
195,52.90739727,0,48.55133873,0.283984863,49.57004195,0.276057968,193.8306644,4.935127871,0,0
196,52.94997364,0,48.87462282,0.285492207,49.74652076,0.276915285,194.5216181,4.959023561,0,0
197,53.16875923,0,49.03874254,0.280779056,49.97090632,0.272817249,195.2125718,4.982963031,0,0
198,53.33935118,0,49.30286509,0.279302274,50.19998473,0.273810604,195.9035254,5.006945652,0,0
199,53.69706273,0,49.56408715,0.283763173,50.41635168,0.274050361,196.5944791,5.030970808,0,0
200,53.96879679,0,49.75088632,0.283820573,50.68082255,0.276209472,197.2854328,5.055037892,0,0
201,54.11304724,0,50.15295625,0.279618854,50.80161756,0.274326791,197.9763865,5.079146308,0,0
202,54.28451651,0,50.30309117,0.281819879,51.01694435,0.276970485,198.6673402,5.103295469,0,0
203,54.62700814,0,50.46748638,0.28513464,51.17492676,0.269474528,199.3582938,5.127484802,0,0
204,54.88028252,0,50.65787554,0.2783475,51.40775198,0.269337183,200.0492476,5.151713738,0,0
205,55.17561758,0,50.82430923,0.274777562,51.58064079,0.27181208,200.7402013,5.175981723,0,0
206,55.28285247,0,51.1050719,0.271311357,51.86348027,0.267569235,201.431155,5.20028821,0,0
207,55.52029818,0,51.21441299,0.278552204,52.01018107,0.259369657,202.1221086,5.224632661,0,0
208,55.88348508,0,51.50606418,0.267161014,52.2254895,0.259218185,202.8130623,5.249014548,0,0
209,56.08170974,0,51.61762154,0.269357738,52.42413878,0.258534633,203.4519469,5.275624457,0,0
210,56.09257853,0,51.78072375,0.265965285,52.79852051,0.265203586,204.0908315,5.302263687,0,0
211,56.2990427,0,52.05427176,0.271640384,53.16256875,0.27020699,204.7297161,5.3289318,0,0
212,56.42460847,0,52.24844182,0.274129233,53.41552436,0.270174883,205.3686006,5.355628362,0,0
213,56.70537114,0,52.55171239,0.277005883,53.50161868,0.277148186,206.0074853,5.382352952,0,0
214,57.01941371,0,52.78453761,0.281497321,53.71692711,0.28218095,206.6463698,5.409105153,0,0
215,57.15212709,0,53.01612908,0.290707563,53.93048793,0.288521021,207.2852544,5.435884558,0,0
216,57.42158145,0,53.11943287,0.294821502,54.05734581,0.292814575,207.924139,5.462690767,0,0
217,57.60487622,0,53.2045123,0.296955978,54.33709985,0.284819548,208.5630236,5.489523387,0,0
218,57.61574501,0,53.48458165,0.295177261,54.47096366,0.294916412,209.2019082,5.516382032,0,0
219,57.89817655,0,53.7009486,0.298693125,54.58957744,0.289213008,209.8407928,5.543266325,0,0
220,58.17856479,0,54.07533032,0.293439196,54.69891852,0.285519248,210.4796774,5.570175894,0,0
221,58.44112104,0,54.24700254,0.290533736,54.89308858,0.285416633,211.118562,5.597110375,0,0
222,58.5905261,0,54.31384206,0.299288025,55.0483433,0.286408687,211.7574466,5.624069409,0,0
223,58.76088244,0,54.59621316,0.293108965,55.19443274,0.291322306,212.3963312,5.651052645,0,0
224,58.95006794,0,54.86608541,0.293106196,55.42389536,0.297996995,213.0352158,5.678059738,0,0
225,59.0979355,0,55.08534533,0.295642586,55.64429903,0.293377089,213.6741003,5.705090351,0,0
226,59.33018291,0,55.34859121,0.299591593,55.87529886,0.287323643,214.312985,5.732144148,0,0
227,59.56357962,0,55.55076796,0.299651933,56.09504437,0.287804877,214.9518695,5.759220804,0,0
228,59.88575667,0,55.69924372,0.287409644,56.24917775,0.282544788,215.5907542,5.786319998,0,0
229,60.26472455,0,55.92814261,0.287859573,56.38135684,0.280460631,216.2296387,5.813441415,0,0
230,60.45709646,0,56.23652083,0.296331006,56.56704068,0.281718104,216.8685233,5.840584745,0,0
231,60.63104314,0,56.46090639,0.297370073,56.73960006,0.293679618,217.5074079,5.867749684,0,0
232,61.01616526,0,56.74129462,0.299331797,56.87936234,0.291637143,218.1462925,5.894935934,0,0
233,61.35907018,0,56.9580496,0.297441912,56.92297488,0.295531608,218.7851771,5.9221432,0,0
234,61.63075572,0,57.08260012,0.304180584,56.98342961,0.290526223,219.4240617,5.949371196,0,0
235,61.77356178,0,57.15336311,0.30282313,57.11560869,0.282637329,220.0629462,5.976619636,0,0
236,61.81153518,0,57.28706253,0.297630394,57.3683911,0.285453956,220.7018309,6.003888243,0,0
237,62.08667672,0,57.61629432,0.295914959,57.49486107,0.294915163,221.3407154,6.031176743,0,0
238,62.40256548,0,57.79524601,0.297278701,57.77849811,0.29857639,221.9796001,6.058484869,0,0
239,62.57838815,0,58.01963156,0.297093144,57.90535599,0.298393918,222.6184846,6.085812354,0,0
240,62.73353517,0,58.22159147,0.303324528,58.13983059,0.301169756,223.2573692,6.113158941,0,0
241,63.06054449,0,58.45591664,0.302090781,58.26293254,0.298874828,223.8962538,6.140524372,0,0
242,63.26953286,0,58.58925241,0.298609965,58.48022324,0.291476222,224.5351384,6.167908399,0,0
243,63.30215394,0,58.71367913,0.299702334,58.83980036,0.291271353,225.174023,6.195310773,0,0
244,63.50896513,0,58.98397833,0.296126263,59.09502047,0.292028876,225.8129076,6.222731253,0,0
245,63.73405612,0,59.23788339,0.29994513,59.33017313,0.292456982,226.4517922,6.250169601,0,0
246,63.945095,0,59.30197251,0.29501396,59.38162494,0.287437818,227.0906768,6.277625582,0,0
247,64.17625582,0,59.44289857,0.292206844,59.47556233,0.299518987,227.7295614,6.305098965,0,0
248,64.33583683,0,59.71591324,0.305663637,59.69994789,0.302621557,228.368446,6.332589525,0,0
249,64.43181771,0,59.74813348,0.321247697,60.00403309,0.307779166,229.0073306,6.360097038,0,0
250,64.56835002,0,60.03177053,0.318585426,60.33315825,0.313602662,229.6462151,6.387621286,0,0
251,64.76538861,0,60.21126819,0.319184116,60.39068115,0.311926497,230.2850998,6.415162053,0,0
252,64.95970398,0,60.42657661,0.313320906,60.56434137,0.306759818,230.9239843,6.442719127,0,0
253,65.24462301,0,60.78615373,0.312118069,60.88762546,0.303290052,231.562869,6.4702923,0,0
254,65.51419407,0,60.85691673,0.313925493,61.14365667,0.310179008,232.2017535,6.497881368,0,0
255,65.72065824,0,61.18931931,0.313410614,61.49711555,0.312577091,232.8406381,6.525486127,0,0
256,65.81090951,0,61.46579868,0.31402078,61.87149727,0.309989072,233.4795227,6.553106381,0,0
257,66.10310239,0,61.65958846,0.31144182,61.98478985,0.308335349,234.1184073,6.580741933,0,0
258,66.43307543,0,61.85311979,0.311704866,62.11658925,0.307163493,234.7572919,6.608392593,0,0
259,66.66242528,0,62.00562918,0.305675376,62.18428212,0.30567037,235.3961765,6.636058171,0,0
260,66.93690354,0,62.08387601,0.312573049,62.33439773,0.308312893,236.035061,6.663738482,0,0
261,67.05743426,0,62.32468843,0.314122082,62.54970616,0.297822649,236.6236629,6.690372486,0,0
262,67.16497964,0,62.42161381,0.3153788,62.87568915,0.305704777,237.2122646,6.717015009,0,0
263,67.32120961,0,62.73582077,0.317678284,62.99312156,0.311251671,237.8008664,6.743665947,0,0
264,67.40402168,0,62.94393522,0.317431978,63.29701489,0.301780808,238.3894682,6.770325202,0,0
265,67.78613174,0,63.06836194,0.308668631,63.42144161,0.299189776,238.97807,6.796992676,0,0
266,68.13613796,0,63.26765931,0.304023733,63.67839569,0.29706565,239.5666718,6.823668274,0,0
267,68.28255069,0,63.56785345,0.300616154,64.0040375,0.298277797,240.1552735,6.850351899,0,0
268,68.57736689,0,63.83742452,0.308664915,64.34496659,0.302841016,240.7438753,6.877043459,0,0
269,68.77341545,0,64.11818719,0.305528435,64.54244757,0.30402621,241.3324771,6.90374286,0,0
270,69.08179021,0,64.35266179,0.308752492,64.6206944,0.315555187,241.9210789,6.930450013,0,0
271,69.41711289,0,64.52843279,0.317304216,64.76072097,0.312167283,242.5096806,6.957164828,0,0
272,69.5782522,0,64.72606009,0.315700273,64.89140207,0.316993873,243.0982824,6.983887219,0,0
273,69.64218003,0,64.85552627,0.316184452,65.05369079,0.309361143,243.6868842,7.010617097,0,0
274,69.89834869,0,65.05539358,0.317048933,65.24973935,0.315620346,244.275486,7.037354378,0,0
275,69.99624008,0,65.31661564,0.317623161,65.41532665,0.311999957,244.8640878,7.064098977,0,0
276,70.11606354,0,65.39486247,0.324317585,65.48350036,0.310372076,245.4526895,7.090850812,0,0
277,70.37512606,0,65.6987558,0.330968576,65.77200937,0.318374864,246.0412913,7.117609801,0,0
278,70.76273668,0,65.77322513,0.324654392,66.08689517,0.326517651,246.6298931,7.144375863,0,0
279,71.00819284,0,65.9027701,0.323508472,66.20136303,0.319917887,247.2184949,7.17114892,0,0
280,71.211878,0,66.25559223,0.32661864,66.5542025,0.323548473,247.8070966,7.197928894,0,0
281,71.4609437,0,66.47910875,0.33383127,66.71782428,0.328287417,248.3956985,7.224715707,0,0
282,71.61297625,0,66.64791715,0.335059458,66.94814128,0.329612273,248.9843002,7.251509284,0,0
283,71.92945927,0,66.99792337,0.33055404,66.99468565,0.321085868,249.572902,7.27830955,0,0
284,72.10631967,0,67.06201249,0.333204403,67.17015904,0.316719717,250.1615038,7.305116431,0,0
285,72.3212235,0,67.25159919,0.325378579,67.45337057,0.322436038,250.7501056,7.331929855,0,0
286,72.48534322,0,67.30586255,0.320162698,67.61647278,0.316491724,251.3387074,7.358749751,0,0
287,72.64136773,0,67.52392095,0.317889104,67.93067974,0.319110379,251.9273091,7.385576047,0,0
288,72.73499966,0,67.71771073,0.321502381,68.04415655,0.317300474,252.5159109,7.412408675,0,0
289,72.80788755,0,67.88303602,0.328023831,68.05502534,0.312196181,253.1045127,7.439247566,0,0
290,73.00531334,0,68.09023768,0.322740691,68.34902149,0.32014242,253.6931145,7.466092652,0,0
291,73.24373448,0,68.30218911,0.329781945,68.5070039,0.323523785,254.2817162,7.492943866,0,0
292,73.38011694,0,68.42529106,0.330485626,68.77810037,0.329353306,254.870318,7.519801144,0,0
293,73.51475024,0,68.54673606,0.330028573,69.07568651,0.327869478,255.4589198,7.54666442,0,0
294,73.74892485,0,68.66392463,0.334472107,69.21367115,0.333530661,256.0475216,7.573533631,0,0
295,73.956361,0,68.95470697,0.339445847,69.33671027,0.331532552,256.6361234,7.600408712,0,0
296,74.2034573,0,69.16914093,0.337086138,69.43762773,0.328990988,257.2247251,7.627289604,0,0
297,74.46383297,0,69.44268894,0.334202546,69.72126478,0.330873263,257.813327,7.654176244,0,0
298,74.83888072,0,69.80561745,0.33207369,69.86513388,0.328762797,258.4019287,7.681068572,0,0
299,75.01309013,0,69.87617803,0.32281576,70.02570981,0.328597641,258.9905305,7.707966528,0,0
300,75.30790633,0,69.94195396,0.33012802,70.31169146,0.333465158,259.5791323,7.734870054,0,0
301,75.34039301,0,70.22516549,0.338578084,70.47286654,0.341530016,260.1677341,7.761779091,0,0
302,75.45648444,0,70.46266782,0.344551066,70.51021326,0.341974061,260.7563358,7.788693584,0,0
303,75.63617283,0,70.61715209,0.342586903,70.66434664,0.341616892,261.3449376,7.815613474,0,0
304,75.82506156,0,70.83463025,0.336520655,70.8696962,0.340027397,261.9335394,7.842538707,0,0
305,76.15843469,0,70.95141214,0.335902488,70.92388511,0.340490613,262.5221412,7.869469228,0,0
306,76.35985219,0,71.0523296,0.342629185,71.29826683,0.34246382,263.110743,7.896404983,0,0
307,76.3870765,0,71.37561369,0.335296216,71.54223096,0.339360275,263.6993447,7.923345918,0,0
308,76.55663693,0,71.49052751,0.33454668,71.68827558,0.337615038,264.2879465,7.950291981,0,0
309,76.79538286,0,71.7341848,0.336038479,71.715644,0.336615086,264.8765483,7.977243119,0,0
310,77.2362901,0,71.84352589,0.341316455,71.93532103,0.344673919,265.4651501,8.004199282,0,0
311,77.38206798,0,72.09715128,0.344914414,72.10917664,0.344549977,266.0537518,8.031160419,0,0
312,77.784168,0,72.29265869,0.338842538,72.26549989,0.342131636,266.6423536,8.05812648,0,0
313,78.04700929,0,72.36342221,0.341393342,72.50244457,0.347023435,267.1413554,8.081318715,0,0
314,78.20161504,0,72.62789309,0.340709709,72.69522005,0.345783865,267.6403572,8.104527977,0,0
315,78.25228095,0,72.86236769,0.348684272,72.78655672,0.346615439,268.139359,8.127754122,0,0
316,78.45870125,0,73.06241471,0.349167811,72.84803939,0.349450403,268.6383608,8.150997004,0,0
317,78.61075312,0,73.1912623,0.348741843,72.91880238,0.34935435,269.1373626,8.174256481,0,0
318,78.87311918,0,73.36151475,0.351296859,73.14044863,0.348775765,269.6363644,8.197532412,0,0
319,79.13434124,0,73.43432587,0.343869473,73.26514179,0.348111029,270.1353662,8.220824657,0,0
320,79.40572834,0,73.55952722,0.349126131,73.53059572,0.350950764,270.6343679,8.244133078,0,0
321,79.50325966,0,73.63307524,0.346249122,73.67907149,0.348612676,271.1333698,8.267457538,0,0
322,79.85609913,0,73.90610832,0.344568789,73.80673772,0.347497378,271.6323715,8.290797901,0,0
323,80.03309321,0,74.1693542,0.348356249,73.94554418,0.353624506,272.1313733,8.314154034,0,0
324,80.37467045,0,74.32586437,0.345075486,74.02398616,0.350056264,272.6303751,8.337525804,0,0
325,80.65830749,0,74.48213202,0.352048071,74.17349035,0.35809079,273.1293769,8.360913081,0,0
326,80.89145398,0,74.74658751,0.349289749,74.36992329,0.350025876,273.6283786,8.384315732,0,0
327,81.06201488,0,74.95985639,0.345566667,74.49845314,0.347037126,274.1273805,8.407733633,0,0
328,81.1792537,0,75.19433099,0.35187008,74.66932356,0.352945852,274.6263822,8.431166653,0,0
329,81.25174999,0,75.26509398,0.35274003,74.89341652,0.354953395,275.1253841,8.45461467,0,0
330,81.40315199,0,75.56703883,0.355594937,74.97217864,0.355281645,275.6243858,8.478077555,0,0
331,81.68193448,0,75.81467938,0.349853362,75.03574938,0.349289934,276.1233876,8.501555189,0,0
332,82.00514966,0,75.85808897,0.348954106,75.07361138,0.348308414,276.6223894,8.525047449,0,0
333,82.17960018,0,75.98388416,0.354845877,75.12264359,0.356949974,277.1213912,8.548554214,0,0
334,82.27807248,0,76.14984173,0.357393435,75.23863268,0.360262818,277.620393,8.572075364,0,0
335,82.39022082,0,76.19260812,0.350250607,75.42381245,0.355832185,278.1193948,8.595610782,0,0
336,82.68503702,0,76.23834503,0.355886529,75.64041483,0.359721587,278.6183966,8.61916035,0,0
337,82.78959471,0,76.48882139,0.36235662,75.79316783,0.365089896,279.1173984,8.642723954,0,0
338,83.00675654,0,76.66581547,0.360810351,75.98527181,0.361810305,279.6164002,8.666301478,0,0
339,83.10785764,0,76.79195899,0.357315512,76.21751922,0.36195257,280.1154019,8.689892811,0,0
340,83.41701716,0,76.88092589,0.355301484,76.26325613,0.358918841,280.6144038,8.713497837,0,0
341,83.58239162,0,77.03417683,0.348576413,76.55725229,0.356332854,281.1134055,8.737116448,0,0
342,83.69700295,0,77.27852815,0.353607636,76.87127095,0.356099011,281.6124073,8.760748533,0,0
343,83.80603796,0,77.39983845,0.359487732,77.15977997,0.359870916,282.1114091,8.784393984,0,0
344,83.93097025,0,77.4275192,0.360427037,77.20011413,0.364888223,282.6104109,8.808052693,0,0
345,84.21170616,0,77.55246121,0.369956784,77.27092302,0.370763104,283.1094126,8.831724553,0,0
346,84.44577616,0,77.72727627,0.371354477,77.34968513,0.368107784,283.6084145,8.855409458,0,0
347,84.72225553,0,77.78198045,0.362460673,77.40387404,0.367416349,284.1074162,8.879107306,0,0
348,84.90988839,0,77.9147709,0.358600507,77.52396423,0.359550222,284.606418,8.902817991,0,0
349,85.05697733,0,78.01258916,0.360937915,77.71266687,0.365867738,285.1054198,8.926541413,0,0
350,85.32144821,0,78.0669508,0.359794334,78.0165602,0.36368388,285.6044216,8.950277469,0,0
351,85.60690194,0,78.08086115,0.361616436,78.29694843,0.360439031,286.1034234,8.974026059,0,0
352,85.8032012,0,78.24255174,0.366237323,78.32436275,0.368696972,286.6024252,8.997787084,0,0
353,86.10751444,0,78.52293998,0.360251523,78.43138951,0.370923526,287.101427,9.021560447,0,0
354,86.20497012,0,78.8729462,0.359364444,78.69586039,0.364492599,287.6004288,9.045346049,0,0
355,86.29459023,0,78.94115436,0.356214445,78.97907192,0.362729151,288.0994306,9.069143794,0,0
356,86.3822704,0,79.29608411,0.365010042,79.09062874,0.363247669,288.5984323,9.092953586,0,0
357,86.4867059,0,79.52823573,0.367527038,79.2180019,0.370629409,289.0974342,9.116775333,0,0
358,86.67443508,0,79.70345736,0.361452242,79.32107717,0.364753279,289.5964359,9.140608939,0,0
359,86.85764092,0,79.99585783,0.364451311,79.37305248,0.366117194,290.0954378,9.164454313,0,0
360,87.16903424,0,80.15218109,0.370260488,79.43847799,0.373282343,290.5944395,9.188311362,0,0
361,87.30605388,0,80.43194586,0.371076653,79.53834271,0.372456248,291.0934413,9.212179997,0,0
362,87.46403629,0,80.54750168,0.36900474,79.58792865,0.376649847,291.5924431,9.236060127,0,0
363,87.68312836,0,80.57491601,0.377755803,79.82075387,0.380621435,292.0914449,9.259951664,0,0
364,87.9190495,0,80.74028134,0.379777008,80.10114211,0.376954898,292.5904466,9.283854519,0,0
365,88.1815055,0,80.83122581,0.373076217,80.27813619,0.373703587,293.0321471,9.30557311,0,0
366,88.50483096,0,81.18326372,0.369907317,80.37632442,0.374909967,293.4738475,9.327309719,0,0
367,88.74557525,0,81.47177273,0.36871355,80.50708896,0.37326765,293.9155479,9.349064221,0,0
368,88.9164117,0,81.5816291,0.36136499,80.78356832,0.368189579,294.3572483,9.370836489,0,0
369,88.96986896,0,81.65239263,0.367620467,80.80279988,0.36800975,294.7989487,9.392626402,0,0
370,89.07601607,0,81.69277269,0.369336587,81.16684812,0.372515314,295.2406491,9.414433835,0,0
371,89.28988564,0,81.99666601,0.374049082,81.32711422,0.377834962,295.6823495,9.436258669,0,0
372,89.47778988,0,82.27705425,0.376811968,81.58598661,0.37806167,296.1240499,9.458100782,0,0
373,89.55687505,0,82.32739413,0.374500279,81.69584298,0.380874114,296.5657504,9.479960055,0,0
374,90.04219389,0,82.41639006,0.377469852,81.7310589,0.376035739,297.0074508,9.50183637,0,0
375,90.24540991,0,82.68086094,0.374653831,81.80093819,0.373789874,297.4491512,9.523729609,0,0
376,90.46979547,0,82.88048309,0.373730476,82.10418528,0.378334472,297.8908516,9.545639655,0,0
377,90.63474113,0,82.89919937,0.374827723,82.22498029,0.377173246,298.332552,9.567566394,0,0
378,90.96038294,0,82.99345767,0.37132107,82.58769959,0.37516017,298.7742524,9.589509712,0,0
379,91.3570596,0,83.1609574,0.374013164,82.71438479,0.374922972,299.2159528,9.611469489,0,0
380,91.46609461,0,83.41252178,0.372799759,82.73088443,0.380077318,299.6576533,9.633445625,0,0
381,91.58937538,0,83.64324516,0.379344379,82.84043777,0.38419787,300.0993537,9.655437994,0,0
382,91.76792002,0,83.66247672,0.378990764,83.08305836,0.385862222,300.541054,9.677446492,0,0
383,91.91750717,0,83.80522603,0.38030179,83.38882565,0.386548126,300.9827545,9.699471016,0,0
384,92.24261606,0,83.95864636,0.384060941,83.51490378,0.395088185,301.4244549,9.721511444,0,0
385,92.3174668,0,84.10105926,0.388191686,83.747729,0.393168477,301.8661553,9.743567681,0,0
386,92.44821328,0,84.15298939,0.39100567,83.91940123,0.394238226,302.3078557,9.765639607,0,0
387,92.70761466,0,84.32371777,0.386860618,83.93569791,0.39320905,302.7495562,9.787727129,0,0
388,93.09628779,0,84.63287729,0.378947201,84.03702092,0.380200082,303.1912565,9.809830128,0,0
389,93.17432487,0,84.81593424,0.377262567,84.25387979,0.381893695,303.632957,9.831948514,0,0
390,93.42109954,0,85.00159693,0.376603824,84.35235208,0.375786493,304.0746574,9.854082169,0,0
391,93.7007643,0,85.27807629,0.386312868,84.40801316,0.3866353,304.5163578,9.876231004,0,0
392,93.90623558,0,85.4056074,0.385376972,84.58296686,0.389293169,304.9580582,9.898394903,0,0
393,94.08258069,0,85.51353192,0.383807711,84.82303077,0.38611348,305.3997586,9.920573773,0,0
394,94.23689079,0,85.58530045,0.380678431,84.94917428,0.387527243,305.841459,9.94276752,0,0
395,94.36896038,0,85.84745085,0.388249636,85.07172495,0.393467963,306.2831594,9.964976031,0,0
396,94.51895648,0,86.12099886,0.391506071,85.12854904,0.397791445,306.7248598,9.987199222,0,0
397,94.65638024,0,86.21802914,0.387994064,85.38133144,0.391994522,307.1665602,10.00943698,0,0
398,94.81008983,0,86.30654258,0.385046367,85.56247127,0.386892099,307.6082606,10.03168922,0,0
399,94.91562796,0,86.44355488,0.383572519,86.02937335,0.386278732,308.049961,10.05395584,0,0
400,95.15935183,0,86.45985156,0.386011374,86.20432705,0.391977333,308.4916615,10.07623675,0,0
401,95.43422806,0,86.62705511,0.383191522,86.22910619,0.390385119,308.9333618,10.09853184,0,0
402,95.7059136,0,86.98392004,0.384157435,86.44871354,0.386757474,309.3750622,10.12084104,0,0
403,95.87673211,0,87.28781337,0.388373009,86.57959759,0.389997672,309.8167627,10.14316424,0,0
404,95.99351609,0,87.50781441,0.395111192,86.91208702,0.396429087,310.258463,10.16550135,0,0
405,96.18872315,0,87.54729408,0.39049659,86.95246708,0.3977979,310.7001635,10.18785229,0,0
406,96.29231369,0,87.6294331,0.388080286,87.1852923,0.389192025,311.1418639,10.21021695,0,0
407,96.63171744,0,87.8150903,0.394707845,87.25345457,0.391396809,311.5835643,10.23259526,0,0
408,96.96035749,0,88.03145725,0.392831463,87.31924015,0.392066362,312.0252647,10.25498712,0,0
409,97.10827297,0,88.33722454,0.394490376,87.38741386,0.393277952,312.4669652,10.27739244,0,0
410,97.25300527,0,88.48253423,0.392045296,87.48727858,0.394379761,312.9086656,10.29981113,0,0
411,97.33869547,0,88.71535945,0.388388583,87.82281756,0.390565755,313.350366,10.32224311,0,0
412,97.43428922,0,88.83791012,0.392993532,87.88364011,0.391922892,313.7920664,10.34468829,0,0
413,97.55469632,0,88.94757205,0.393583275,88.14688599,0.398636566,314.2337668,10.36714658,0,0
414,97.84329921,0,89.10908788,0.399834733,88.31165957,0.401001306,314.6754672,10.38961792,0,0
415,98.01455718,0,89.1821658,0.402575163,88.60041922,0.400804786,315.1171676,10.41210219,0,0
416,98.23243058,0,89.18822867,0.405993694,88.78536898,0.407211861,315.5588681,10.43459932,0,0
417,98.4164418,0,89.38546163,0.403560184,89.0945285,0.404069982,315.9494057,10.45561131,0,0
418,98.59658003,0,89.66553098,0.393186273,89.43097496,0.404686315,316.3399434,10.47664365,0,0
419,98.80740029,0,89.70539576,0.393080415,89.62368637,0.400062505,316.7304811,10.49769622,0,0
420,98.92919624,0,89.98615843,0.392900691,89.74448138,0.395899837,317.1210188,10.5187689,0,0
421,99.13393819,0,90.08623546,0.393308011,89.79914111,0.39669095,317.5115565,10.53986156,0,0
422,99.4174968,0,90.15800399,0.396917619,89.93772203,0.400929277,317.9020942,10.56097408,0,0
423,99.78160846,0,90.44292301,0.394229308,90.16606635,0.397276051,318.2926318,10.58210637,0,0
424,99.84129202,0,90.60759968,0.398091081,90.33083993,0.405101748,318.6831695,10.60325827,0,0
425,99.89183486,0,90.78333658,0.401767752,90.57076019,0.404905015,319.0737073,10.6244297,0,0
426,100.0137442,0,91.16769838,0.400542367,90.7256096,0.398738549,319.464245,10.64562051,0,0
427,100.2480718,0,91.4540062,0.401664047,90.99729514,0.403502866,319.8547826,10.66683062,0,0
428,100.4855565,0,91.47898829,0.396817592,91.21110916,0.401015013,320.2453203,10.68805988,0,0
429,100.5615872,0,91.63340974,0.401684773,91.55360079,0.402942326,320.635858,10.70930821,0,0
430,100.7770267,0,91.63340974,0.394286463,91.57858288,0.395555668,321.0263957,10.73057546,0,0
431,100.927901,0,91.78749615,0.400726595,91.84182876,0.399657603,321.4169334,10.75186155,0,0
432,101.201449,0,91.85345376,0.395411991,92.08701092,0.403141956,321.8074711,10.77316635,0,0
433,101.4926927,0,92.10544515,0.403668052,92.14672542,0.410128633,322.1980087,10.79448975,0,0
434,101.7980554,0,92.29018438,0.401218261,92.24590468,0.409041386,322.5885465,10.81583166,0,0
435,101.9435024,0,92.59371853,0.397725693,92.28163588,0.407079899,322.9790841,10.83719194,0,0
436,102.142152,0,92.73055387,0.400765981,92.40411562,0.403700769,323.3696218,10.8585705,0,0
437,102.2304885,0,92.86913478,0.402679105,92.47632223,0.405057485,323.7601595,10.87996723,0,0
438,102.3581994,0,93.10196,0.400977307,92.59711725,0.409834852,324.1506973,10.90138203,0,0
439,102.5339363,0,93.43749899,0.399246668,92.76858652,0.404718952,324.5412349,10.92281477,0,0
440,102.7485328,0,93.56165981,0.411355855,92.98389494,0.411353322,324.9317726,10.94426538,0,0
441,102.8388969,0,93.70952737,0.414392236,93.18032789,0.418779564,325.3223103,10.96573372,0,0
442,102.9869205,0,93.80075306,0.412329495,93.22423851,0.415294951,325.712848,10.9872197,0,0
443,103.0647632,0,93.89919734,0.411064961,93.49453771,0.413843039,326.1033857,11.00872322,0,0
444,103.3077224,0,93.91791362,0.408033332,93.73524952,0.413342687,326.4939234,11.03024418,0,0
445,103.7961668,0,94.0448032,0.408086865,93.86071724,0.417738977,326.8844611,11.05178248,0,0
446,104.0944117,0,94.12781835,0.408735173,93.99772459,0.416300039,327.2749987,11.073338,0,0
447,104.4267019,0,94.23774672,0.416042012,94.1618225,0.419491061,327.6655365,11.09491066,0,0
448,104.6452896,0,94.53533286,0.415996889,94.24281162,0.416416575,328.0560742,11.11650035,0,0
449,104.7759707,0,94.7392289,0.411970329,94.39279878,0.412317141,328.4466118,11.13810698,0,0
450,105.0003563,0,94.84671259,0.403768235,94.48705709,0.409948175,328.8371495,11.15973043,0,0
451,105.0726514,0,95.02950633,0.409921107,94.64555085,0.413507791,329.2276873,11.18137063,0,0
452,105.156644,0,95.37199795,0.417127556,94.77720231,0.413368161,329.6182249,11.20302746,0,0
453,105.3183383,0,95.47351903,0.415733501,94.84366095,0.418591649,330.0087626,11.22470084,0,0
454,105.3802347,0,95.73676491,0.414570076,94.94503707,0.417567478,330.3993003,11.24639067,0,0
455,105.6355468,0,95.93592048,0.414721387,95.13690794,0.417544506,330.789838,11.26809685,0,0
456,105.7907453,0,96.05671549,0.415350591,95.3730703,0.415625967,331.1803757,11.28981929,0,0
457,105.8880483,0,96.12548852,0.403633193,95.42520338,0.410438494,331.5709134,11.3115579,0,0
458,106.1874306,0,96.13635731,0.402450226,95.57525337,0.409638733,331.9614511,11.33331258,0,0
459,106.2964691,0,96.28190249,0.401859321,95.79176849,0.409253262,332.3519887,11.35508323,0,0
460,106.6329156,0,96.33872658,0.409038038,95.93964463,0.414139077,332.7425265,11.37686978,0,0
461,106.7858715,0,96.40462148,0.416322519,96.01733845,0.418906532,333.1330642,11.39867212,0,0
462,107.0811187,0,96.67901587,0.417063344,96.25777161,0.422782305,333.5236018,11.42049017,0,0
463,107.2234634,0,96.78887224,0.420576822,96.59356594,0.428013764,333.9141395,11.44232384,0,0
464,107.5143745,0,97.08052343,0.423642039,96.74809009,0.435091421,334.3046772,11.46417303,0,0
465,107.5582994,0,97.25882071,0.422238002,96.80534142,0.428827546,334.6952149,11.48603767,0,0
466,107.6510543,0,97.40772128,0.425274545,96.89951223,0.432009886,335.0857526,11.50791765,0,0
467,107.7799975,0,97.67802048,0.42657324,96.97735494,0.428226289,335.4762903,11.52981291,0,0
468,108.0051835,0,97.71732813,0.42319662,97.08254981,0.428949397,335.8668279,11.55172333,0,0
469,108.1641176,0,97.99351257,0.420663843,97.37435925,0.424631009,336.2296942,11.57432954,0,0
470,108.4874431,0,98.15094948,0.4238997,97.45417309,0.424561001,336.5925602,11.5969501,0,0
471,108.7749838,0,98.30830324,0.427797691,97.63709408,0.435219828,336.9554264,11.61958495,0,0
472,109.0604781,0,98.39896291,0.431865989,97.8756575,0.433495024,337.3182926,11.642234,0,0
473,109.1964804,0,98.45002103,0.431528204,97.91367728,0.435917234,337.6811588,11.66489716,0,0
474,109.3900117,0,98.62636614,0.430961808,98.09496164,0.431096969,338.044025,11.68757435,0,0
475,109.5899917,0,98.69744146,0.423200608,98.32753402,0.428735738,338.4068911,11.71026549,0,0
476,109.8827778,0,98.89315182,0.421971776,98.55826521,0.42237173,338.7697573,11.73297051,0,0
477,110.045163,0,99.18796802,0.417991008,98.66037101,0.424299488,339.1326234,11.75568931,0,0
478,110.1516195,0,99.28281188,0.418243103,98.82672769,0.420666793,339.4954896,11.77842183,0,0
479,110.2994956,0,99.41780484,0.412309134,98.99212062,0.417911235,339.8583558,11.80116797,0,0
480,110.4335384,0,99.48497993,0.415883916,99.05175829,0.420632627,340.221222,11.82392766,0,0
481,110.4749516,0,99.57598001,0.41899154,99.26442111,0.432705523,340.5840881,11.84670083,0,0
482,110.529215,0,99.68583637,0.428389956,99.47457528,0.436776041,340.9469542,11.86948739,0,0
483,110.9045929,0,99.92658752,0.431376876,99.52602708,0.442131876,341.3098204,11.89228727,0,0
484,111.0252293,0,100.3286574,0.441796077,99.54232377,0.447740149,341.6726866,11.9151004,0,0
485,111.1833974,0,100.5870501,0.434718561,99.7251175,0.443421134,342.0355528,11.93792669,0,0
486,111.4094796,0,100.8021827,0.43546289,99.8050701,0.439354341,342.3984189,11.96076607,0,0
487,111.6719356,0,101.0174912,0.435631471,100.1579096,0.430881781,342.7612851,11.98361847,0,0
488,111.9128572,0,101.1189239,0.427298657,100.3596828,0.430638056,343.1241512,12.00648381,0,0
489,112.1864052,0,101.1986821,0.420976905,100.4816365,0.429452142,343.4870174,12.02936203,0,0
490,112.2740109,0,101.2581478,0.416347766,100.5408357,0.430449159,343.8498836,12.05225303,0,0
491,112.5167503,0,101.4262307,0.421985797,100.6507641,0.433599581,344.2127497,12.07515675,0,0
492,112.631008,0,101.753118,0.429303265,100.9067953,0.439379552,344.5756159,12.09807313,0,0
493,112.8295824,0,101.9032336,0.434147539,100.9317774,0.442747412,344.938482,12.12100208,0,0
494,112.955351,0,102.08843,0.438438593,101.2020766,0.44318836,345.3013482,12.14394355,0,0
495,113.0191674,0,102.1863279,0.439515027,101.4844477,0.442863649,345.6642143,12.16689744,0,0
496,113.1368713,0,102.2739034,0.443764574,101.727362,0.443281269,346.0270806,12.18986371,0,0
497,113.3929152,0,102.4096401,0.444981936,101.8958523,0.442531527,346.3899466,12.21284227,0,0
498,113.5523668,0,102.5890582,0.444689128,102.0281517,0.44508695,346.7528129,12.23583306,0,0
499,113.8499339,0,102.6817306,0.446207342,102.2054464,0.448298637,347.115679,12.258836,0,0
500,114.0670035,0,102.8728293,0.434035206,102.3656295,0.437109225,347.4785452,12.28185104,0,0
501,114.234019,0,103.0110169,0.430900245,102.5385119,0.437491971,347.8414114,12.30487809,0,0
502,114.461451,0,103.1481086,0.433852828,102.6662084,0.444007644,348.2042775,12.3279171,0,0
503,114.6215448,0,103.4180161,0.434797973,102.9023013,0.438930598,348.5671437,12.350968,0,0
504,114.8502238,0,103.4381923,0.441545906,103.0729638,0.43925298,348.9300098,12.37403072,0,0
505,115.0181192,0,103.5094711,0.440114237,103.189043,0.446968448,349.292876,12.3971052,0,0
506,115.1400214,0,103.8447938,0.437630432,103.2833312,0.446825673,349.6557422,12.42019136,0,0
507,115.4309325,0,104.0378253,0.440809428,103.3956625,0.451138326,350.0186084,12.44328915,0,0
508,115.5385694,0,104.1870172,0.443167993,103.513109,0.451301805,350.3814745,12.4663985,0,0
509,115.6200725,0,104.3121953,0.43900514,103.7514451,0.447477517,350.7443407,12.48951935,0,0
510,115.7254471,0,104.4083284,0.44058921,103.900843,0.443791206,351.1072068,12.51265162,0,0
511,115.7658272,0,104.4461762,0.43310565,104.0447294,0.445425694,351.470073,12.53579527,0,0
512,115.927416,0,104.5571683,0.437380813,104.269115,0.445286609,351.8329392,12.55895023,0,0
513,116.2575771,0,104.6423575,0.439387987,104.3273023,0.442658493,352.1958053,12.58211642,0,0
514,116.672368,0,104.9747601,0.438575011,104.6801245,0.442444588,352.5586715,12.6052938,0,0
515,116.8030491,0,105.1080958,0.442427139,104.9133616,0.447958289,352.9215376,12.6284823,0,0
516,116.8863388,0,105.3425704,0.443742215,104.94073,0.44413008,353.2844038,12.65168186,0,0
517,117.1508097,0,105.4039975,0.438206013,105.2124156,0.444579694,353.6472699,12.67489241,0,0
518,117.2629946,0,105.6544738,0.435898014,105.5123903,0.445400883,354.0101362,12.69811391,0,0
519,117.5515975,0,105.7760155,0.43904875,105.8967521,0.448985352,354.3730023,12.72134628,0,0
520,117.7063127,0,105.889308,0.44845516,105.9654411,0.457233251,354.7358685,12.74458947,0,0
521,117.9167283,0,106.116979,0.444473305,106.0270711,0.453219642,355.0931195,12.76767509,0,0
522,118.0096567,0,106.2749169,0.448220686,106.1151079,0.457521012,355.4503706,12.7907725,0,0
523,118.0653177,0,106.4478058,0.452065983,106.1292212,0.460088992,355.8076217,12.81388164,0,0
524,118.1382485,0,106.7873944,0.452113425,106.3216482,0.460217623,356.1648727,12.83700243,0,0
525,118.4577798,0,106.9225594,0.457677859,106.4756571,0.461802971,356.5221238,12.86013483,0,0
526,118.7726656,0,106.9912484,0.448775569,106.7487377,0.455815386,356.8793749,12.88327875,0,0
527,118.8413545,0,107.0528784,0.446358242,106.7860762,0.451243599,357.236626,12.90643415,0,0
528,119.1271697,0,107.1750814,0.445164164,107.0205508,0.453413673,357.593877,12.92960096,0,0
529,119.2805858,0,107.1915811,0.438500127,107.2541201,0.448746445,357.9511282,12.95277912,0,0
530,119.4564003,0,107.5325102,0.439346576,107.3354085,0.448421328,358.3083792,12.97596856,0,0
531,119.7886904,0,107.8260704,0.446084176,107.4522446,0.454297382,358.6656302,12.99916923,0,0
532,119.9276454,0,108.1280153,0.456050616,107.6338812,0.460599626,359.0228813,13.02238108,0,0
533,120.206846,0,108.2825394,0.461392067,107.7323534,0.465591147,359.3801324,13.04560402,0,0
534,120.2784116,0,108.352928,0.464233441,107.8519396,0.469832326,359.7373834,13.06883803,0,0
535,120.4933154,0,108.5664888,0.457553268,107.9582313,0.467961206,360.0946346,13.09208301,0,0
536,120.6060458,0,108.7125334,0.459006314,108.1184974,0.466908236,360.4518856,13.11533894,0,0
537,120.7634646,0,108.7621194,0.4581036,108.2350697,0.462712392,360.8091366,13.13860573,0,0
538,120.8167189,0,109.0697945,0.457295731,108.3311013,0.461374579,361.1663878,13.16188335,0,0
539,120.9476858,0,109.1965542,0.450021217,108.3563957,0.456767606,361.5236388,13.18517171,0,0
540,121.2398787,0,109.4361826,0.450679345,108.3988498,0.456841994,361.8808898,13.20847078,0,0
541,121.3875747,0,109.5307589,0.454444802,108.6026173,0.462087365,362.238141,13.2317805,0,0
542,121.5161473,0,109.5783312,0.46224568,108.8179258,0.462810825,362.595392,13.25510081,0,0
543,121.6368693,0,109.6630051,0.456663151,108.9955652,0.457606451,362.9526431,13.27843165,0,0
544,121.7117625,0,109.8412755,0.45456029,109.1480059,0.455070122,363.3098942,13.30177297,0,0
545,121.9616618,0,109.9353916,0.452813638,109.3560863,0.452141238,363.6671453,13.32512471,0,0
546,122.3718916,0,110.0916592,0.452277156,109.474199,0.459429601,364.0243963,13.34848682,0,0
547,122.6430212,0,110.2139661,0.457063928,109.7850164,0.462329431,364.3816474,13.37185925,0,0
548,122.6975453,0,110.2418498,0.45845789,109.9010054,0.463449552,364.7388985,13.39524193,0,0
549,122.8724998,0,110.3172616,0.451961401,110.1774848,0.455695902,365.0961496,13.41863482,0,0
550,123.1718506,0,110.5875608,0.45519676,110.4259331,0.456542409,365.4534006,13.44203786,0,0
551,123.3044555,0,110.7652003,0.454896798,110.4581534,0.45480209,365.8106517,13.465451,0,0
552,123.4096956,0,110.8823889,0.458795698,110.4773849,0.455275825,366.1679028,13.4888742,0,0
553,123.5387919,0,111.1468598,0.459304257,110.6364589,0.459879349,366.5251538,13.51230738,0,0
554,123.5984755,0,111.3410298,0.459781179,110.7198927,0.461808678,366.8824049,13.53575051,0,0
555,123.8488481,0,111.479118,0.465682929,110.7933877,0.463325547,367.2396559,13.55920353,0,0
556,124.0678404,0,111.6917809,0.463185328,110.8880595,0.457113183,367.596907,13.5826664,0,0
557,124.3161504,0,111.7807768,0.466382702,111.0397637,0.459356504,367.9541581,13.60613905,0,0
558,124.4757289,0,111.86346,0.470428564,111.2213608,0.461223921,368.3114092,13.62962144,0,0
559,124.703478,0,111.8826916,0.462023209,111.3482187,0.460162679,368.6686602,13.65311352,0,0
560,125.025871,0,112.0417656,0.462492973,111.5426719,0.45788577,369.0259113,13.67661523,0,0
561,125.2013444,0,112.1887085,0.467072149,111.6302474,0.463088297,369.3831624,13.70012654,0,0
562,125.3174156,0,112.2543559,0.464488104,111.7794392,0.463380064,369.7404134,13.72364739,0,0
563,125.38904,0,112.3991503,0.468381511,112.0019156,0.462241529,370.0976646,13.74717773,0,0
564,125.7183547,0,112.6931465,0.473234347,112.2263011,0.465925546,370.4549156,13.77071751,0,0
565,125.8130822,0,112.8702604,0.470155778,112.490772,0.467155674,370.8121667,13.79426669,0,0
566,125.9046346,0,113.0699021,0.469489382,112.5475961,0.469768654,371.1694178,13.8178252,0,0
567,126.0408284,0,113.2080896,0.472059553,112.5879303,0.468696156,371.5266689,13.84139303,0,0
568,126.1763231,0,113.2909018,0.468891058,112.7426135,0.469077986,371.8839199,13.86497009,0,0
569,126.284292,0,113.588488,0.467288704,112.7936716,0.465099266,372.241171,13.88855637,0,0
570,126.4996005,0,113.7664015,0.46988373,112.9199852,0.467625548,372.5984221,13.9121518,0,0
571,126.8376933,0,113.8515906,0.472030317,113.0275273,0.470566806,372.9556731,13.93575634,0,0
572,126.9600845,0,113.8624594,0.470630232,113.3024195,0.464806185,373.3129242,13.95936995,0,0
573,127.0473309,0,113.9342738,0.464246041,113.566134,0.46375635,373.6256064,13.98260589,0,0
574,127.3298114,0,113.974608,0.470594655,113.6124754,0.462469336,373.9382886,14.00585256,0,0
575,127.4787703,0,114.131722,0.468652078,113.7301793,0.464714042,374.2509708,14.0291099,0,0
576,127.7595299,0,114.1763509,0.462587765,113.8509743,0.464771972,374.563653,14.05237786,0,0
577,128.0887617,0,114.4028758,0.464777156,113.9118998,0.463449206,374.8763352,14.07565638,0,0
578,128.2445883,0,114.5849591,0.467717871,114.181291,0.469558484,375.1890174,14.09894543,0,0
579,128.4497172,0,114.815283,0.480555098,114.4729422,0.477110593,375.5016996,14.12224492,0,0
580,128.5016009,0,115.0396686,0.477744761,114.550636,0.47613033,375.8143818,14.14555483,0,0
581,128.6162483,0,115.0826379,0.47706927,114.8034184,0.473582444,376.127064,14.1688751,0,0
582,128.7864097,0,115.3471088,0.469227309,114.8934588,0.469940578,376.4397462,14.19220567,0,0
583,128.9340757,0,115.7181279,0.465736189,114.9549935,0.460379666,376.7524284,14.2155465,0,0
584,129.043932,0,115.8844846,0.469839787,115.1038237,0.459850878,377.0651106,14.23889753,0,0
585,129.2078579,0,115.9428232,0.464370967,115.1899623,0.459162463,377.3777928,14.26225873,0,0
586,129.4878421,0,116.0600117,0.464296058,115.3318408,0.45939492,377.690475,14.28563002,0,0
587,129.6109937,0,116.250894,0.468539524,115.4310345,0.463107138,378.0031572,14.30901138,0,0
588,129.8438189,0,116.3164225,0.477044471,115.60174,0.47066491,378.3158394,14.33240274,0,0
589,129.8988536,0,116.3871861,0.474960092,115.8250918,0.46902263,378.6285216,14.35580406,0,0
590,130.3362003,0,116.5580561,0.480159279,115.996865,0.477922293,378.9412038,14.37921528,0,0
591,130.6453598,0,116.5782323,0.485944261,116.1790104,0.491152871,379.253886,14.40263637,0,0
592,130.7819101,0,116.6957754,0.486864645,116.250576,0.490773865,379.5665682,14.42606727,0,0
593,130.9007478,0,117.0395378,0.485369219,116.548008,0.484441439,379.8792503,14.44950794,0,0
594,130.9892757,0,117.2359707,0.484066517,116.8004885,0.481311929,380.1919326,14.47295833,0,0
595,131.0406442,0,117.3220651,0.484959619,116.9119959,0.481653638,380.5046148,14.49641838,0,0
596,131.2038044,0,117.4263459,0.48516905,117.1274354,0.488099309,380.817297,14.51988807,0,0
597,131.236337,0,117.4809113,0.482768407,117.395171,0.487961391,381.1299792,14.54336732,0,0
598,131.3301098,0,117.6684662,0.483913349,117.5980746,0.478820701,381.4426614,14.56685611,0,0
599,131.6129168,0,117.9183934,0.492169384,117.729271,0.487735659,381.7553436,14.59035438,0,0
600,131.8893961,0,118.2123896,0.48834725,117.9179215,0.489164453,382.0680258,14.61386209,0,0
601,132.0512015,0,118.5976647,0.483938001,117.9807656,0.486681932,382.380708,14.6373792,0,0
602,132.2551899,0,118.6582384,0.476978841,118.0350821,0.476824104,382.6933902,14.66090566,0,0
603,132.318031,0,118.7331932,0.473436891,118.1719174,0.471152695,383.0060724,14.68444142,0,0
604,132.5200528,0,118.7734717,0.476797979,118.2927125,0.47817385,383.3187546,14.70798643,0,0
605,132.7506532,0,118.8566702,0.4823389,118.3180069,0.481956813,383.6314368,14.73154067,0,0
606,133.0870384,0,118.9466653,0.483785886,118.3979595,0.483640096,383.944119,14.75510407,0,0
607,133.2473716,0,119.1226173,0.481755218,118.6292163,0.4837899,384.2568012,14.77867661,0,0
608,133.4374636,0,119.2994084,0.485598894,118.7894829,0.486826553,384.5694834,14.80225822,0,0
609,133.5398876,0,119.5830455,0.47884335,118.8716841,0.478199265,384.8821655,14.82584886,0,0
610,133.6289655,0,119.7331264,0.470507046,118.9289354,0.471232559,385.1948478,14.84944852,0,0
611,133.734114,0,119.8276805,0.481075244,119.1992346,0.480680682,385.5075299,14.87305712,0,0
612,133.7919373,0,119.8671516,0.47391457,119.2876776,0.472744087,385.8202122,14.89667464,0,0
613,134.0475639,0,119.9503995,0.479836363,119.4551797,0.473672484,386.1328943,14.92030101,0,0
614,134.2871897,0,120.174785,0.483887996,119.592722,0.484177359,386.4455766,14.94393623,0,0
615,134.3711823,0,120.4672183,0.4925977,119.7171487,0.491487784,386.7582588,14.96758022,0,0
616,134.5565391,0,120.5229416,0.497611622,119.7720559,0.497130347,387.070941,14.99123296,0,0
617,134.5726916,0,120.5988234,0.49904645,119.942411,0.499757044,387.3836232,15.0148944,0,0
618,135.0090643,0,120.7160119,0.495862544,120.0243556,0.500370758,387.6963054,15.0385645,0,0
619,135.1019468,0,120.9863111,0.497066072,120.0408553,0.499971992,388.0089876,15.06224322,0,0
620,135.3631688,0,121.0800754,0.499189876,120.3415836,0.499103403,388.3216698,15.08593052,0,0
621,135.5462258,0,121.2682836,0.494183694,120.7232355,0.495603123,388.634352,15.10962636,0,0
622,135.7453522,0,121.2894321,0.498603745,120.8178789,0.496354621,388.9470342,15.1333307,0,0
623,135.8410012,0,121.4558542,0.499191636,120.8241447,0.500279606,389.2597164,15.1570435,0,0
624,135.8952187,0,121.5001312,0.495143345,120.9300862,0.497020532,389.5723986,15.18076472,0,0
625,136.0157675,0,121.5774729,0.497027271,120.9931173,0.496933694,389.8870715,15.20443157,0,0
626,136.1204475,0,121.6970478,0.494956535,121.0809761,0.493154091,390.2017445,15.22810681,0,0
627,136.3865248,0,121.8469604,0.492459605,121.1904236,0.496646635,390.5164174,15.25179041,0,0
628,136.7158395,0,121.9230905,0.498609635,121.4019377,0.498061059,390.8310903,15.27548233,0,0
629,136.7683159,0,121.9871796,0.494919188,121.7659843,0.491837324,391.1457633,15.29918253,0,0
630,137.0821975,0,122.0931211,0.488498178,121.9413547,0.491975939,391.4604362,15.32289098,0,0
631,137.3011898,0,122.1561522,0.497032404,121.9686546,0.493784208,391.7751092,15.34660763,0,0
632,137.537784,0,122.3630731,0.49283369,122.198903,0.494475998,392.0897822,15.37033246,0,0
633,137.6904227,0,122.5720392,0.490963042,122.2565061,0.495592572,392.404455,15.39406541,0,0
634,137.7623804,0,122.8335592,0.496284918,122.3003057,0.495080315,392.7191281,15.41780645,0,0
635,137.7898833,0,123.0511618,0.490515793,122.5056126,0.489662912,393.033801,15.44155555,0,0
636,138.0451953,0,123.1976404,0.491744703,122.6262318,0.490860214,393.348474,15.46531266,0,0
637,138.3212701,0,123.3923795,0.492482127,122.8291054,0.489274212,393.6631469,15.48907776,0,0
638,138.413321,0,123.413528,0.492298358,123.046391,0.489948171,393.9778198,15.5128508,0,0
639,138.4700498,0,123.557867,0.496846091,123.3469115,0.495514673,394.2924928,15.53663174,0,0
640,138.5507228,0,123.885361,0.504516223,123.4183392,0.504256624,394.6071657,15.56042056,0,0
641,138.7167211,0,124.0273232,0.499816674,123.5030934,0.504456345,394.9218387,15.58421721,0,0
642,138.7838518,0,124.0711227,0.505266173,123.6009912,0.506735595,395.2365116,15.60802166,0,0
643,138.9476765,0,124.2800196,0.509012905,123.7564726,0.506400706,395.5511846,15.63183388,0,0
644,139.2308881,0,124.4006389,0.508713354,123.8282524,0.510603615,395.8658575,15.65565382,0,0
645,139.560457,0,124.5562407,0.504837058,123.8669364,0.51137971,396.1805305,15.67948147,0,0
646,139.8837411,0,124.6276684,0.503925043,124.0731232,0.510283171,396.4952034,15.70331676,0,0
647,140.0864623,0,124.7124226,0.50548684,124.2037013,0.505773743,396.8098764,15.72715968,0,0
648,140.1026148,0,124.8164718,0.510891392,124.4985175,0.512008681,397.1245493,15.75101018,0,0
649,140.4671617,0,124.9445643,0.507324483,124.6421605,0.505822374,397.4392222,15.77486824,0,0
650,140.7212233,0,125.1452683,0.501874434,124.9105462,0.499479533,397.7538952,15.79873383,0,0
651,141.058048,0,125.2839378,0.510120299,124.9804255,0.504742518,398.0685681,15.82260689,0,0
652,141.1794856,0,125.4768249,0.510714758,125.0468842,0.507619707,398.3832411,15.84648742,0,0
653,141.299137,0,125.6647007,0.507288802,125.1869107,0.506763023,398.697914,15.87037535,0,0
654,141.3876197,0,125.8433847,0.503112642,125.4397485,0.50854329,399.012587,15.89427068,0,0
655,141.4365963,0,126.0734364,0.512693002,125.5428238,0.512563755,399.3272599,15.91817335,0,0
656,141.5522752,0,126.2170794,0.506537734,125.7018426,0.512224113,399.6419329,15.94208335,0,0
657,141.7946118,0,126.5034559,0.501330002,125.7370585,0.504561658,399.9566058,15.96600063,0,0
658,141.8906611,0,126.5978932,0.500161142,125.8091507,0.502087595,400.2712788,15.98992516,0,0
659,142.105565,0,126.7421436,0.498626725,125.9086427,0.500108961,400.5859517,16.01385691,0,0
660,142.1990638,0,126.8086023,0.496168806,126.0412388,0.494424924,400.9006246,16.03779585,0,0
661,142.3523148,0,127.0391291,0.500960864,126.0958985,0.504390621,401.2152976,16.06174195,0,0
662,142.556396,0,127.1605675,0.500427853,126.1100118,0.500287975,401.5299706,16.08569517,0,0
663,142.6321862,0,127.1884512,0.507717638,126.342837,0.507510068,401.8446435,16.10965549,0,0
664,142.9243791,0,127.2741414,0.523532552,126.4316716,0.523358454,402.1593164,16.13362286,0,0
665,143.1397862,0,127.3701831,0.516000341,126.684454,0.518789833,402.4739894,16.15759727,0,0
666,143.2094496,0,127.501544,0.510085438,126.7651871,0.512087526,402.7886623,16.18157867,0,0
667,143.3789982,0,127.6284019,0.510453682,126.8348505,0.509126659,403.1033353,16.20556705,0,0
668,143.4178048,0,127.8861315,0.51433513,127.1080328,0.514510719,403.4180082,16.22956235,0,0
669,143.5666938,0,128.0229668,0.512635796,127.2319102,0.508866102,403.7326811,16.25356456,0,0
670,143.7695388,0,128.0440694,0.51665016,127.3912403,0.515920367,404.0473542,16.27757365,0,0
671,144.0958349,0,128.2109357,0.524559899,127.6713096,0.526095101,404.362027,16.30158958,0,0
672,144.1883869,0,128.3845006,0.519314168,127.8737987,0.523306835,404.6767,16.32561233,0,0
673,144.5264304,0,128.5325955,0.519941066,127.9257598,0.516901629,404.991373,16.34964186,0,0
674,144.5538447,0,128.6133286,0.517249225,127.9577771,0.516228463,405.3060459,16.37367815,0,0
675,144.674146,0,128.7726722,0.516570961,128.0740729,0.516161213,405.6207189,16.39772115,0,0
676,144.8894544,0,128.9357744,0.516661957,128.0740729,0.519186311,405.9353918,16.42177086,0,0
677,145.1000307,0,129.1987228,0.513333566,128.1701308,0.516657236,406.2162257,16.44585652,0,0
678,145.2470673,0,129.3328341,0.511846872,128.316973,0.512540953,406.4970596,16.46994875,0,0
679,145.2827985,0,129.3713692,0.512394269,128.4786636,0.507166833,406.7778934,16.49404751,0,0
680,145.4759153,0,129.4233302,0.511484147,128.5950215,0.509021515,407.0587272,16.51815277,0,0
681,145.7551647,0,129.4553475,0.52201701,128.8406857,0.518621293,407.3395611,16.54226452,0,0
682,145.8371845,0,129.608364,0.519222779,129.0196374,0.521283917,407.620395,16.5663827,0,0
683,145.9828001,0,129.6248637,0.527562017,129.1730535,0.525533865,407.9012289,16.59050732,0,0
684,146.1447284,0,129.6875048,0.519958694,129.4362994,0.524365913,408.1820627,16.61463832,0,0
685,146.2053107,0,129.9118904,0.518024957,129.6410134,0.52213558,408.4628966,16.63877569,0,0
686,146.3128527,0,130.0919464,0.519442007,129.6965635,0.520532143,408.7437305,16.66291939,0,0
687,146.5314404,0,130.4061534,0.513497116,130.0403259,0.514609255,409.0245644,16.68706941,0,0
688,146.6522354,0,130.6374108,0.510474714,130.4431044,0.512313664,409.3053982,16.7112257,0,0
689,146.7885697,0,130.7326661,0.509000377,130.4872323,0.51313124,409.586232,16.73538824,0,0
690,147.0441179,0,130.9063165,0.510687469,130.555662,0.519344219,409.8670659,16.75955702,0,0
691,147.1670169,0,131.1675158,0.522016806,130.6224103,0.525461992,410.1478998,16.783732,0,0
692,147.4686414,0,131.2807806,0.517987088,130.655976,0.52123521,410.4287337,16.80791315,0,0
693,147.6960358,0,131.5615433,0.519778614,130.7550316,0.523864711,410.7095675,16.83210045,0,0
694,147.7312517,0,131.6086984,0.521282878,130.7854416,0.521886274,410.9904014,16.85629387,0,0
695,148.0345013,0,131.6804385,0.523924154,130.9626108,0.52072694,411.2712352,16.88049338,0,0
696,148.148011,0,131.729479,0.528370228,131.0113416,0.529204264,411.5520691,16.90469897,0,0
697,148.3736636,0,131.8222029,0.527593598,131.2977182,0.528066718,411.832903,16.92891059,0,0
698,148.4402854,0,131.8435544,0.528127808,131.4080676,0.530707174,412.1137368,16.95312822,0,0
699,148.497021,0,132.0324711,0.521985857,131.5643353,0.523511301,412.3945706,16.97735186,0,0
700,148.6064486,0,132.0881321,0.52588825,131.6000665,0.523221867,412.6754046,17.00158145,0,0
701,148.6400143,0,132.2900302,0.520748012,131.6965737,0.519527125,412.9562384,17.02581699,0,0
702,148.8740843,0,132.3929365,0.52386322,131.824172,0.524236847,413.2370722,17.05005844,0,0
703,149.0278491,0,132.6149608,0.526774529,132.0829666,0.534145119,413.5179062,17.07430578,0,0
704,149.1717182,0,132.8682352,0.523788119,132.3141553,0.526883699,413.79874,17.09855898,0,0
705,149.5021382,0,133.2494715,0.531672081,132.5537838,0.534759027,414.0795739,17.12281803,0,0
706,149.5968935,0,133.3486653,0.519457951,132.7702078,0.5232459,414.3604078,17.14708288,0,0
707,149.9201776,0,133.5531151,0.520105895,132.8835812,0.520270536,414.6412416,17.17135354,0,0
708,149.9712358,0,133.7775006,0.523703642,133.069882,0.526765396,414.9220754,17.19562994,0,0
709,150.2357066,0,133.8651063,0.528687523,133.2300128,0.525377313,415.2029093,17.21991209,0,0
710,150.5392408,0,133.9142271,0.525572341,133.3589429,0.525485517,415.4837432,17.24419997,0,0
711,150.7155166,0,133.9250959,0.52442604,133.4832386,0.524781496,415.764577,17.26849353,0,0
712,150.7808815,0,134.0742776,0.520644928,133.5742757,0.524120645,416.045411,17.29279276,0,0
713,150.9633426,0,134.1538165,0.518848648,133.7699677,0.520536847,416.3262448,17.31709763,0,0
714,151.1260194,0,134.235792,0.527308,133.8532884,0.528500051,416.6070786,17.34140813,0,0
715,151.1687858,0,134.3600877,0.530226032,134.0271007,0.530894148,416.8879125,17.36572422,0,0
716,151.4064813,0,134.4335801,0.529510434,134.2602544,0.531450373,417.1687464,17.39004589,0,0
717,151.4801766,0,134.5468449,0.5337913,134.3180777,0.537868717,417.4495802,17.4143731,0,0
718,151.8124668,0,134.7897592,0.534500741,134.4140644,0.538156867,417.7304141,17.43870584,0,0
719,152.0330852,0,134.9069477,0.535832901,134.6402984,0.540996144,418.011248,17.4630441,0,0
720,152.2446927,0,134.9069477,0.539699411,134.7447758,0.543563625,418.2920818,17.48738782,0,0
721,152.4066736,0,135.0705091,0.538558078,134.8750954,0.542848174,418.5729157,17.51173702,0,0
722,152.7308792,0,135.3011084,0.541270443,135.0319062,0.541531775,418.8537495,17.53609163,0,0
723,152.7957287,0,135.4324511,0.539525818,135.2999375,0.542425299,419.1345834,17.56045167,0,0
724,152.9538969,0,135.5422941,0.535645225,135.4304767,0.540657101,419.4154173,17.5848171,0,0
725,153.1507114,0,135.7983254,0.533298483,135.6767285,0.53610006,419.6962512,17.6091879,0,0
726,153.3936257,0,136.0085333,0.527631608,135.7897354,0.529102343,419.977085,17.63356403,0,0
727,153.4044945,0,136.113355,0.525714081,135.848074,0.525977076,420.257919,17.6579455,0,0
728,153.4731234,0,136.1815172,0.525535943,135.9959378,0.523706765,420.5387527,17.68233226,0,0
729,153.5682337,0,136.2502062,0.525404406,136.1211015,0.525844759,420.8215774,17.70667046,0,0
730,153.6570683,0,136.3435011,0.531849996,136.2397961,0.528965776,421.104402,17.73101397,0,0
731,153.8304724,0,136.4621957,0.531150727,136.4533894,0.531240978,421.3872266,17.75536275,0,0
732,154.0332872,0,136.6174504,0.535340697,136.6272018,0.534660566,421.6700512,17.7797168,0,0
733,154.2134939,0,136.8502756,0.539106997,136.7532971,0.540820019,421.9528758,17.80407607,0,0
734,154.2993852,0,136.9185476,0.541278391,136.8655303,0.543732763,422.2357005,17.82844056,0,0
735,154.7366185,0,137.0450808,0.542392153,137.0450808,0.547713312,422.518525,17.85281023,0,0
736,154.8339301,0,137.1216125,0.541742438,137.1216125,0.547975609,422.8013497,17.87718509,0,0
737,155.097176,0,137.2227136,0.539582272,137.2227136,0.541500937,423.0841742,17.90156509,0,0
738,155.206302,0,137.2784978,0.53796807,137.2784978,0.540273272,423.3669988,17.92595021,0,0
739,155.4578664,0,137.3956864,0.543024917,137.5549772,0.539244436,423.6498235,17.95034045,0,0
740,155.6116002,0,137.6896825,0.538233624,137.596256,0.540031487,423.9326481,17.97473577,0,0
741,155.7857047,0,137.7175663,0.545215969,137.8770186,0.544693934,424.2154727,17.99913617,0,0
742,155.9118246,0,138.008418,0.546734264,138.008418,0.545973784,424.4982973,18.0235416,0,0
743,156.0217895,0,138.252254,0.537230605,138.3070326,0.539034373,424.7811219,18.04795207,0,0
744,156.0758041,0,138.3766046,0.535831581,138.3766046,0.538227117,425.0639466,18.07236753,0,0
745,156.2302124,0,138.4552074,0.534678363,138.4552074,0.535868306,425.3467712,18.09678798,0,0
746,156.2869412,0,138.5607541,0.532290135,138.5607541,0.535372632,425.6295958,18.12121339,0,0
747,156.4249258,0,138.6178446,0.536855336,138.6178446,0.537759657,425.9124204,18.14564376,0,0
748,156.5800728,0,138.7089127,0.543024391,138.7089127,0.541895689,426.195245,18.17007904,0,0
749,156.8174359,0,138.8630461,0.545190304,138.9242212,0.547649147,426.4780695,18.19451922,0,0
750,156.8718112,0,138.9891896,0.540643603,138.9891896,0.538026745,426.7608942,18.2189643,0,0
751,157.1238025,0,139.0495456,0.544060284,139.0495456,0.544701978,427.0437188,18.24341424,0,0
752,157.317332,0,139.2244993,0.54611721,139.2244993,0.545764091,427.3265434,18.26786903,0,0
753,157.3450128,0,139.2790647,0.545099551,139.2790647,0.546514295,427.609368,18.29232863,0,0
754,157.6759275,0,139.3225545,0.544029512,139.3225545,0.54638486,427.8921926,18.31679306,0,0
755,157.7273875,0,139.3871308,0.542818797,139.3871308,0.539941249,428.1750173,18.34126226,0,0
756,157.8742527,0,139.482188,0.548606788,139.482188,0.548789082,428.4578419,18.36573624,0,0
757,158.0720023,0,139.7349704,0.544990244,139.7349704,0.54965853,428.7406665,18.39021496,0,0
758,158.2289058,0,140.0705094,0.54701495,140.0705094,0.549777721,429.023491,18.41469841,0,0
759,158.3581464,0,140.280198,0.544877231,140.280198,0.544622455,429.3063157,18.43918658,0,0
760,158.4961277,0,140.4030584,0.54903481,140.4030584,0.546692055,429.5891403,18.46367943,0,0
761,158.5653069,0,140.5551563,0.54797679,140.5551563,0.548833168,429.871965,18.48817697,0,0
762,158.9384977,0,140.5994333,0.544045712,140.5994333,0.54796936,430.1547895,18.51267916,0,0
763,158.9855574,0,140.676775,0.548225559,140.676775,0.549496319,430.4376142,18.53718599,0,0
764,159.2969507,0,140.7621011,0.541566589,140.7621011,0.545489553,430.7204388,18.56169743,0,0
765,159.4512908,0,141.0628294,0.548765402,141.0628294,0.55337927,431.0032634,18.58621348,0,0
766,159.7186893,0,141.0983577,0.545901576,141.0983577,0.552197372,431.286088,18.61073411,0,0
767,159.8433824,0,141.3272566,0.541779382,141.3272566,0.546425675,431.5689126,18.6352593,0,0
768,160.1364971,0,141.5505921,0.553481449,141.5505921,0.549595621,431.8517372,18.65978904,0,0
769,160.1832315,0,141.6442369,0.55574991,141.6442369,0.558102238,432.1345618,18.6843233,0,0
770,160.3100894,0,141.7378377,0.553439792,141.7378377,0.554663489,432.4173865,18.70886209,0,0
771,160.4777122,0,141.9315705,0.548204162,141.9315705,0.546552584,432.700211,18.73340536,0,0
772,160.6672689,0,141.991995,0.548065678,141.991995,0.547178419,432.9830357,18.75795311,0,0
773,160.748258,0,142.0573146,0.551018537,142.0573146,0.556626345,433.2658602,18.78250531,0,0
774,160.8478197,0,142.2917892,0.555888544,142.2917892,0.558890992,433.5486849,18.80706196,0,0
775,160.8995921,0,142.5387583,0.548201887,142.5387583,0.549201784,433.8315095,18.83162302,0,0
776,161.0600865,0,142.5740201,0.54542659,142.5740201,0.549929659,434.1143342,18.8561885,0,0
777,161.422231,0,142.6969191,0.543025328,142.6969191,0.545456347,434.3971587,18.88075836,0,0
778,161.5216705,0,142.8585079,0.549950213,142.8585079,0.549375785,434.6799833,18.90533259,0,0
779,161.7557405,0,142.8748046,0.560107615,142.8748046,0.559427581,434.9628079,18.92991119,0,0
780,161.9193623,0,142.9184172,0.560310653,142.9184172,0.560586068,435.2456326,18.95449411,0,0
781,162.0775304,0,143.0939443,0.563378224,143.0939443,0.561571929,435.5284572,18.97908136,0,0
782,162.2597641,0,143.2481207,0.554580019,143.2481207,0.552924932,435.8112818,19.00367291,0,0
783,162.4750726,0,143.4305264,0.553324708,143.4595445,0.551155102,436.0941064,19.02826875,0,0
784,162.6183424,0,143.6085334,0.554780445,143.6085334,0.55134012,436.376931,19.05286885,0,0
785,162.6963485,0,143.6907264,0.555852324,143.6907264,0.55743104,436.6597557,19.07747322,0,0
786,162.8349138,0,143.7654134,0.553829695,143.7654134,0.556120874,436.9425802,19.10208181,0,0
787,163.0351421,0,143.842678,0.555559423,143.842678,0.556565598,437.2254048,19.12669463,0,0
788,163.0895037,0,144.0186052,0.55943622,144.0186052,0.558713856,437.5082294,19.15131166,0,0
789,163.1619896,0,144.1577234,0.562383552,144.1577234,0.563708972,437.791054,19.17593287,0,0
790,163.2212728,0,144.2067638,0.556793699,144.2067638,0.556194827,438.0738787,19.20055826,0,0
791,163.2591205,0,144.2792497,0.560200665,144.2792497,0.558947359,438.3567033,19.2251878,0,0
792,163.5106782,0,144.5527977,0.562716569,144.5527977,0.564988652,438.6395279,19.24982149,0,0
793,163.7557026,0,144.8160436,0.559639292,144.8160436,0.564245289,438.9223525,19.2744593,0,0
794,163.9196652,0,144.8873081,0.568059839,144.8873081,0.568371283,439.2051771,19.29910122,0,0
795,164.0596918,0,145.1333469,0.574063076,145.1333469,0.576505586,439.4880018,19.32374723,0,0
796,164.1244528,0,145.24558,0.568324225,145.24558,0.571630417,439.7708264,19.34839732,0,0
797,164.2958248,0,145.366054,0.567576098,145.366054,0.566239259,440.053651,19.37305147,0,0
798,164.4177785,0,145.5507427,0.564995481,145.5507427,0.562157172,440.3364755,19.39770966,0,0
799,164.6452104,0,145.7262161,0.565050493,145.7262161,0.567390368,440.6193002,19.42237189,0,0
800,165.070774,0,145.8355572,0.567531049,145.8355572,0.56991492,440.9021247,19.44703813,0,0
801,165.0979983,0,145.9116873,0.561173549,145.9116873,0.568362963,441.1849494,19.47170838,0,0
802,165.4343835,0,146.0097507,0.56059543,146.0097507,0.56527956,441.467774,19.49638261,0,0
803,165.5302677,0,146.1497773,0.559667914,146.1497773,0.563380455,441.7505986,19.52106081,0,0
804,165.6330845,0,146.177458,0.55458974,146.177458,0.557828885,442.0334232,19.54574297,0,0
805,165.692971,0,146.2657688,0.552601714,146.2657688,0.552447561,442.3162479,19.57042907,0,0
806,165.7894782,0,146.3542822,0.558237423,146.3542822,0.562836108,442.5990725,19.59511908,0,0
807,165.9762833,0,146.4412066,0.554841245,146.4412066,0.559919098,442.881897,19.61981301,0,0
808,166.1026185,0,146.4969597,0.559937051,146.4969597,0.562881541,443.1647217,19.64451084,0,0
809,166.1749023,0,146.5832242,0.559398152,146.5832242,0.561574415,443.4475462,19.66921255,0,0
810,166.4545671,0,146.8748754,0.559680305,146.8748754,0.556636015,443.7303709,19.69391813,0,0
811,166.4865844,0,147.0561597,0.555203195,147.0561597,0.554122395,444.0131955,19.71862755,0,0
812,166.7498302,0,147.1296006,0.557408683,147.1296006,0.557854016,444.2960202,19.74334082,0,0
813,166.8378537,0,147.325311,0.558129408,147.325311,0.555233336,444.5788447,19.7680579,0,0
814,167.1746784,0,147.5956102,0.559794104,147.5956102,0.555151817,444.8616694,19.79277881,0,0
815,167.4482264,0,147.8329719,0.556778085,147.6450676,0.557162121,445.144494,19.81750349,0,0
816,167.4830952,0,147.971175,0.563304581,147.971175,0.563108161,445.4273186,19.84223197,0,0
817,167.7105272,0,148.1076388,0.565702817,148.1076388,0.566269656,445.7101432,19.8669642,0,0
818,167.8037305,0,148.3670517,0.570471812,148.1489176,0.569388071,445.9929678,19.89170019,0,0
819,167.8364743,0,148.380962,0.571992118,148.380962,0.573909488,446.2757924,19.91643992,0,0
820,167.9770952,0,148.4458116,0.576148685,148.4458116,0.574956963,446.558617,19.94118337,0,0
821,168.0870956,0,148.4926683,0.576023834,148.4926683,0.577946383,446.8414417,19.96593053,0,0
822,168.1120777,0,148.581354,0.579089995,148.581354,0.582246247,447.1242662,19.99068139,0,0
823,168.3299948,0,148.6825107,0.577358185,148.6825107,0.577761519,447.4070909,20.01543594,0,0
824,168.5410437,0,148.6885735,0.575004432,148.6885735,0.575488514,447.6899154,20.04019414,0,0
825,168.7748079,0,148.9159074,0.574537703,148.7967115,0.576403973,447.9727401,20.06495602,0,0
826,168.9435165,0,149.0527427,0.579196235,149.0527427,0.578450208,448.2555647,20.08972152,0,0
827,169.0241602,0,149.1625562,0.57571207,149.1625562,0.576613255,448.5383893,20.11449066,0,0
828,169.2586348,0,149.4054704,0.574870704,149.2935056,0.579933594,448.8212139,20.13926341,0,0
829,169.3482823,0,149.4814802,0.580247575,149.4814802,0.583691746,449.1040385,20.16403977,0,0
830,169.4924785,0,149.6462001,0.584849078,149.6462001,0.584317937,449.3868631,20.18881971,0,0
831,169.7405073,0,149.6948514,0.577836226,149.6948514,0.580166803,449.6696878,20.21360323,0,0
832,169.8977245,0,149.8265029,0.574359875,149.8265029,0.570517767,449.9525124,20.23839032,0,0
833,170.0097547,0,150.1413887,0.568920702,150.1413887,0.568849094,450.2268388,20.26297855,0,0
834,170.0864894,0,150.3672948,0.557894731,150.3672948,0.561106751,450.5011653,20.2875706,0,0
835,170.1167552,0,150.6349949,0.562870378,150.3925893,0.558955354,450.7754916,20.31216644,0,0
836,170.2367948,0,150.7183599,0.563865048,150.7183599,0.5678788,451.049818,20.33676606,0,0
837,170.3524737,0,150.7743307,0.563562892,150.7743307,0.570366979,451.3241445,20.36136947,0,0
838,170.5111308,0,150.9187421,0.569797747,150.9187421,0.575209188,451.5984709,20.38597661,0,0
839,170.8350522,0,151.0065435,0.56984542,151.0065435,0.568002564,451.8727974,20.41058752,0,0
840,170.9387355,0,151.0939915,0.577924977,151.0939915,0.57719763,452.1471237,20.43520214,0,0
841,171.153088,0,151.1595141,0.578222877,151.1595141,0.580362643,452.4214502,20.45982048,0,0
842,171.4417465,0,151.1871948,0.576224721,151.1871948,0.576287895,452.6957766,20.48444252,0,0
843,171.5559813,0,151.3574473,0.583126037,151.3574473,0.578536507,452.970103,20.50906826,0,0
844,171.8391928,0,151.5363342,0.585112857,151.5363342,0.587533056,453.2444294,20.53369766,0,0
845,171.9425769,0,151.7335501,0.573988896,151.7335501,0.579245045,453.5187558,20.55833073,0,0
846,172.1842247,0,151.9598036,0.573778726,151.9598036,0.574457014,453.7930822,20.58296745,0,0
847,172.2437363,0,152.0842303,0.573346281,152.0842303,0.57340644,454.0674086,20.6076078,0,0
848,172.5456811,0,152.112114,0.57731368,152.112114,0.575903656,454.3417351,20.63225178,0,0
849,172.5978142,0,152.4325477,0.583249045,152.4325477,0.583490477,454.6160614,20.65689937,0,0
850,172.6626976,0,152.5580656,0.579780153,152.5580656,0.58162088,454.8903879,20.68155056,0,0
851,172.7487692,0,152.7038379,0.581703372,152.7038379,0.585418893,455.1647143,20.70620532,0,0
852,172.8136105,0,152.9558293,0.584450853,152.9558293,0.583563385,455.4390408,20.73086367,0,0
853,172.9974833,0,152.9892461,0.587617183,152.9892461,0.586024365,455.7133671,20.75552556,0,0
854,173.0671467,0,153.0001149,0.583361622,153.0001149,0.583965286,455.9876936,20.78019102,0,0
855,173.3100609,0,153.1126562,0.579284522,153.1126562,0.579923432,456.26202,20.80485999,0,0
856,173.5729022,0,153.1881012,0.58031511,153.1881012,0.584543363,456.5363464,20.82953249,0,0
857,173.7043701,0,153.2817329,0.583488912,153.2817329,0.584965481,456.8106729,20.8542085,0,0
858,173.8528457,0,153.4359151,0.586223708,153.4359151,0.589055037,457.0849992,20.878888,0,0
859,174.0893548,0,153.4824466,0.585274311,153.4824466,0.58747894,457.3593257,20.903571,0,0
860,174.1436712,0,153.7384778,0.583821786,153.7384778,0.585537541,457.6336521,20.92825745,0,0
861,174.3077909,0,153.80664,0.584023239,153.80664,0.583044283,457.9079786,20.95294738,0,0
862,174.7655447,0,153.9173757,0.584739319,153.9173757,0.590959086,458.182305,20.97764074,0,0
863,174.9145468,0,154.2090269,0.580600158,154.2090269,0.587579034,458.4566314,21.00233755,0,0
864,174.9284571,0,154.2354966,0.580634975,154.2354966,0.583937398,458.7309578,21.02703777,0,0
865,175.0554776,0,154.4180382,0.580784404,154.4180382,0.58152888,459.0052842,21.05174141,0,0
866,175.1127711,0,154.7413223,0.585145282,154.7413223,0.580608881,459.2796106,21.07644844,0,0
867,175.1645292,0,154.7554356,0.580194671,154.7554356,0.580787107,459.553937,21.10115885,0,0
868,175.1972647,0,154.8801288,0.580117119,154.8295556,0.579767565,459.8282635,21.12587265,0,0
869,175.4653362,0,155.026246,0.582020293,155.082338,0.582043365,460.1025898,21.15058981,0,0
870,175.5636278,0,155.058867,0.581741811,155.2141218,0.580993765,460.3769163,21.17531032,0,0
871,175.701059,0,155.1435327,0.582096705,155.2405915,0.581695975,460.6512427,21.20003416,0,0
872,175.9152669,0,155.2122501,0.589329423,155.3281972,0.58723454,460.9255692,21.22476134,0,0
873,176.2997633,0,155.2943972,0.59592522,155.4162206,0.598469699,461.1998956,21.24949183,0,0
874,176.4273615,0,155.3891371,0.595838767,155.494052,0.604190712,461.474222,21.27422563,0,0
875,176.7267122,0,155.4805151,0.589457121,155.6107877,0.593905768,461.7485484,21.29896272,0,0
876,176.8552849,0,155.5763666,0.591873221,155.7146897,0.593020245,462.0228748,21.32370309,0,0
877,176.9047423,0,155.8375887,0.587507756,156.0095059,0.594513266,462.2972013,21.34844673,0,0
878,177.2256452,0,156.1272506,0.586333849,156.1272506,0.591045468,462.5715277,21.37319363,0,0
879,177.308749,0,156.1921002,0.59190609,156.2132487,0.593890924,462.8458541,21.39794378,0,0
880,177.3742775,0,156.2682834,0.593033276,156.2682834,0.591854009,463.1201805,21.42269716,0,0
881,177.4216046,0,156.3224723,0.588234027,156.3224723,0.590837454,463.394507,21.44745378,0,0
882,177.5637188,0,156.5468578,0.587327728,156.5468578,0.588420796,463.6688334,21.4722136,0,0
883,177.6031899,0,156.7187364,0.591990425,156.7187364,0.593752605,463.9431598,21.49697663,0,0
884,177.9070832,0,156.8215531,0.595986732,156.8215531,0.601332423,464.2174862,21.52174284,0,0
885,178.0671379,0,156.9009943,0.592649283,156.9009943,0.594718654,464.4881883,21.54644993,0,0
886,178.2196398,0,157.1354689,0.591810088,157.1354689,0.596981607,464.7588903,21.57116043,0,0
887,178.4661077,0,157.1815995,0.598293964,157.1815995,0.600202529,465.0295924,21.59587436,0,0
888,178.5473961,0,157.2758492,0.592841772,157.2758492,0.597202606,465.3002945,21.6205917,0,0
889,178.7371788,0,157.3406988,0.596583604,157.3406988,0.598227377,465.5709966,21.64531243,0,0
890,178.9784455,0,157.4410498,0.598180031,157.4410498,0.599079136,465.8416986,21.67003656,0,0
891,179.0402614,0,157.510229,0.597290023,157.510229,0.597571069,466.1124007,21.69476405,0,0
892,179.3560767,0,157.5675225,0.592537625,157.5675225,0.595453691,466.3831028,21.71949491,0,0
893,179.5769588,0,157.8931643,0.586318758,157.8931643,0.586725575,466.6538049,21.74422911,0,0
894,179.7072612,0,158.1259895,0.591439368,158.1259895,0.591816259,466.924507,21.76896666,0,0
895,179.8566381,0,158.1582097,0.593812091,158.1582097,0.597219659,467.195209,21.79370753,0,0
896,179.8870481,0,158.1912516,0.59161732,158.1912516,0.59468665,467.465911,21.81845171,0,0
897,179.9427092,0,158.2432269,0.595928074,158.2432269,0.59932278,467.7366132,21.84319921,0,0
898,180.0286367,0,158.2916294,0.602055764,158.2916294,0.601858576,468.0073152,21.86794999,0,0
899,180.1237779,0,158.5021399,0.603867063,158.5021399,0.605895163,468.2780174,21.89270406,0,0
900,180.1811782,0,158.5355567,0.600076543,158.5355567,0.600668177,468.5487194,21.9174614,0,0
901,180.3360276,0,158.63376,0.59924716,158.63376,0.600934,468.8194215,21.942222,0,0
902,180.5111129,0,158.8272895,0.599697846,158.8272895,0.593909758,469.0901235,21.96698584,0,0
903,180.7939198,0,158.8335553,0.594914251,158.8335553,0.599216864,469.3608257,21.99175294,0,0
904,181.0606807,0,159.1038545,0.604719971,159.1038545,0.60405562,469.6315277,22.01652325,0,0
905,181.2697862,0,159.1921322,0.604526109,159.1921322,0.606721243,469.9022298,22.04129678,0,0
906,181.3417229,0,159.3763088,0.601636254,159.2835101,0.605555416,470.1729318,22.06607352,0,0
907,181.5283286,0,159.4396539,0.600039774,159.3927856,0.601592733,470.4436339,22.09085344,0,0
908,181.7279016,0,159.5549664,0.594318219,159.536365,0.596453995,470.714336,22.11563656,0,0
909,181.8470169,0,159.7041482,0.592139877,159.6185877,0.599393746,470.9850381,22.14042285,0,0
910,181.902567,0,159.7851374,0.597871615,159.9102389,0.602391456,471.2557402,22.1652123,0,0
911,182.114081,0,160.0465989,0.601678729,160.0497411,0.604211767,471.5264422,22.1900049,0,0
912,182.1793431,0,160.2770751,0.602694583,160.2770751,0.605226057,471.7971443,22.21480065,0,0
913,182.2364925,0,160.3658786,0.604959459,160.3658786,0.610078942,472.0678464,22.23959953,0,0
914,182.3100405,0,160.4015542,0.599651713,160.4015542,0.603081186,472.3385485,22.26440153,0,0
915,182.3488471,0,160.412423,0.597924822,160.412423,0.59853264,472.6092506,22.28920663,0,0
916,182.3748015,0,160.523566,0.60262777,160.523566,0.602489897,472.8799526,22.31401483,0,0
917,182.5679482,0,160.5836096,0.596786712,160.5836096,0.597020894,473.1506547,22.33882613,0,0
918,182.814416,0,160.8180842,0.59564996,160.8180842,0.599435359,473.4213567,22.36364051,0,0
919,183.0947155,0,161.0851432,0.594242099,161.0851432,0.599684753,473.6920589,22.38845796,0,0
920,183.2293488,0,161.2609142,0.598468706,161.2609142,0.602454786,473.9627609,22.41327845,0,0
921,183.3314075,0,161.4154384,0.605030277,161.294331,0.603081831,474.233463,22.43810201,0,0
922,183.6224102,0,161.4341546,0.610871944,161.4290364,0.613338285,474.504165,22.4629286,0,0
923,183.8751926,0,161.6901858,0.611611213,161.5537295,0.616392812,474.7748672,22.48775822,0,0
924,184.0098358,0,161.7421581,0.613258648,161.6341974,0.615787702,475.0455692,22.51259085,0,0
925,184.3038319,0,161.8191707,0.621582378,161.6662147,0.625742903,475.3162713,22.5374265,0,0
926,184.403997,0,161.8696336,0.618868016,161.7820425,0.622132373,475.5869734,22.56226515,0,0
927,184.4943611,0,161.9483935,0.621415962,162.0465134,0.628192427,475.8576754,22.58710677,0,0
928,184.536011,0,162.0714955,0.617615619,162.0714955,0.619569686,476.1283775,22.61195139,0,0
929,184.6454878,0,162.1602885,0.614608871,162.1602885,0.614489396,476.3990796,22.63679897,0,0
930,184.7518485,0,162.2871031,0.599500067,162.2871031,0.602020632,476.6697818,22.66164951,0,0
931,184.8348636,0,162.4084134,0.597969109,162.3367635,0.605580248,476.9404838,22.686503,0,0
932,185.0993345,0,162.4687396,0.601946525,162.4023365,0.60604708,477.2111858,22.71135943,0,0
933,185.1752015,0,162.5093226,0.605241034,162.4236879,0.604361856,477.4818879,22.73621879,0,0
934,185.3058852,0,162.6544113,0.606645678,162.6103656,0.609871346,477.75259,22.76108107,0,0
935,185.3958772,0,162.7377388,0.613421217,162.6614237,0.611556701,478.0232921,22.78594626,0,0
936,185.6299472,0,162.8147596,0.611973448,162.7792907,0.609891889,478.2939941,22.81081435,0,0
937,185.6740751,0,163.0036762,0.617222352,163.0495899,0.616917236,478.5646962,22.83568534,0,0
938,186.0934401,0,163.3644757,0.614616026,163.3644757,0.61447189,478.8353982,22.8605592,0,0
939,186.2696405,0,163.378386,0.61878681,163.378386,0.621052717,479.1061004,22.88543594,0,0
940,186.4886328,0,163.6732022,0.623537072,163.6732022,0.622481738,479.3768024,22.91031554,0,0
941,186.573162,0,163.7439575,0.618237903,163.7439575,0.618790465,479.6475046,22.93519801,0,0
942,186.7564633,0,163.8678769,0.612934226,163.8678769,0.612167632,479.9182066,22.9600833,0,0
943,186.8100985,0,163.8871084,0.607663194,163.8871084,0.610219562,480.1889087,22.98497145,0,0
944,186.8963606,0,163.973247,0.609680114,163.973247,0.610272,480.4596107,23.00986241,0,0
945,187.0264916,0,164.2672431,0.610068203,164.2672431,0.613559164,480.7303128,23.03475619,0,0
946,187.0898058,0,164.2781119,0.609430317,164.2781119,0.608096846,481.0010149,23.05965279,0,0
947,187.2237729,0,164.5042349,0.606572738,164.5042349,0.612082128,481.271717,23.08455217,0,0
948,187.4112434,0,164.6028131,0.610429868,164.6028131,0.617098099,481.542419,23.10945436,0,0
949,187.4536975,0,164.6428808,0.615121415,164.6428808,0.613723976,481.8131211,23.13435932,0,0
950,187.5657277,0,164.7317557,0.618520013,164.7317557,0.616620613,482.0838232,23.15926706,0,0
951,187.7897087,0,164.7875088,0.619936922,164.7875088,0.614974944,482.3545253,23.18417756,0,0
952,187.9390534,0,164.8397822,0.625786735,164.8397822,0.626088671,482.6252274,23.20909081,0,0
953,187.9746405,0,164.9343257,0.622576196,164.9343257,0.623437479,482.8959294,23.23400681,0,0
954,188.1532552,0,165.2251774,0.624156489,165.2251774,0.623638934,483.1666315,23.25892555,0,0
955,188.3276087,0,165.3237945,0.623312846,165.3237945,0.62588338,483.4373336,23.28384701,0,0
956,188.5132926,0,165.3776868,0.620740012,165.3776868,0.620843759,483.7080356,23.30877119,0,0
957,188.7111895,0,165.43529,0.625474169,165.43529,0.621092867,483.9787378,23.33369809,0,0
958,188.7824683,0,165.7790523,0.615494339,165.7706127,0.619629704,484.2494398,23.35862768,0,0
959,189.0343544,0,165.795349,0.616276931,165.7869093,0.61735967,484.5201419,23.38355997,0,0
960,189.1457621,0,165.8840347,0.618497022,165.875595,0.620279952,484.7908439,23.40849494,0,0
961,189.1735017,0,166.1084203,0.619847961,166.1084203,0.624379991,485.0615461,23.4334326,0,0
962,189.2501544,0,166.520069,0.624156823,166.520069,0.626000921,485.3322481,23.45837291,0,0
963,189.5150604,0,166.5809105,0.621592007,166.5809105,0.629333024,485.6029502,23.48331589,0,0
964,189.5556434,0,166.8936343,0.624745619,166.8936343,0.628606768,485.8736522,23.50826152,0,0
965,189.8920286,0,167.0400627,0.621838285,167.0400627,0.62646437,486.1443543,23.53320978,0,0
966,189.9359392,0,167.0733075,0.628880729,167.0733075,0.631030154,486.4150564,23.55816069,0,0
967,190.0181296,0,167.1412668,0.624392909,167.1412668,0.624998681,486.6857585,23.58311421,0,0
968,190.2330335,0,167.2066316,0.627134231,167.2066316,0.622364351,486.9564606,23.60807036,0,0
969,190.4233361,0,167.2972913,0.625527537,167.2972913,0.629119055,487.2271626,23.63302911,0,0
970,190.4799114,0,167.3420922,0.626210665,167.3420922,0.628934453,487.4978647,23.65799047,0,0
971,190.6532769,0,167.4933716,0.630231891,167.4933716,0.631170158,487.7685668,23.68295441,0,0
972,190.8359189,0,167.6626242,0.621990493,167.6626242,0.625429366,488.0392689,23.70792095,0,0
973,190.9437667,0,167.6835827,0.616340076,167.6835827,0.623236189,488.309971,23.73289005,0,0
974,191.2138771,0,167.783056,0.621328112,167.783056,0.625117946,488.580673,23.75786173,0,0
975,191.2564994,0,168.0358384,0.623579305,168.1347369,0.623765348,488.8513751,23.78283596,0,0
976,191.3279129,0,168.091665,0.619907569,168.1905635,0.622995375,489.1220771,23.80781275,0,0
977,191.4560944,0,168.1509865,0.626206825,168.249885,0.621982727,489.3927793,23.83279208,0,0
978,191.5663631,0,168.4101096,0.630113032,168.4101096,0.629044561,489.6634813,23.85777394,0,0
979,191.6922364,0,168.4911118,0.62971024,168.4911118,0.626246359,489.9341834,23.88275834,0,0
980,191.7199759,0,168.6285746,0.626648433,168.6285746,0.625163612,490.2048854,23.90774525,0,0
981,191.9334556,0,168.7777526,0.630951532,168.7777526,0.628143995,490.4755876,23.93273468,0,0
982,192.0822547,0,168.9109443,0.634395159,168.9109443,0.633660924,490.7462896,23.9577266,0,0
983,192.3008424,0,169.0180969,0.635716665,169.0180969,0.635196037,491.0169918,23.98272103,0,0
984,192.7892867,0,169.0602039,0.632825191,169.0602039,0.634855531,491.2876938,24.00771794,0,0
985,192.8754922,0,169.0936207,0.633343735,169.0936207,0.631499768,491.5583958,24.03271733,0,0
986,192.886361,0,169.1211573,0.633289099,169.1211573,0.631558085,491.8290979,24.05771921,0,0
987,193.1896105,0,169.2412119,0.630779808,169.2412119,0.631797267,492.0998,24.08272353,0,0
988,193.404919,0,169.2837883,0.633621099,169.2837883,0.634218638,492.3705021,24.10773033,0,0
989,193.5101005,0,169.3062066,0.633342489,169.3062066,0.635240233,492.6120333,24.12936781,0,0
990,193.670698,0,169.4280026,0.6347473,169.4280026,0.633429846,492.8535644,24.15100701,0,0
991,193.7465798,0,169.5086756,0.624105987,169.5086756,0.62928521,493.0950957,24.17264795,0,0
992,193.7883739,0,169.5645022,0.623658201,169.5645022,0.625884985,493.3366268,24.19429059,0,0
993,193.8286524,0,169.716657,0.624171113,169.6379061,0.624890097,493.578158,24.21593495,0,0
994,193.947201,0,169.8785744,0.624005676,169.8785744,0.62601835,493.8196891,24.23758101,0,0
995,194.0324386,0,169.9274166,0.626364074,169.9274166,0.629564182,494.0612204,24.25922879,0,0
996,194.1988509,0,170.0473626,0.631753085,170.0473626,0.634770985,494.3027515,24.28087826,0,0
997,194.2436432,0,170.1213385,0.635261851,170.1213385,0.636888635,494.5442827,24.30252942,0,0
998,194.3974801,0,170.2528287,0.629083892,170.2475075,0.632397025,494.7858138,24.32418227,0,0
999,194.6498579,0,170.3897762,0.637542489,170.3897762,0.642447195,495.0273451,24.34583682,0,0

==> data/k_armed_b1_avg_regret_k10_H1000.csv <==
t,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem,optimal,optimal_sem
0,,,,,,,,,0.0,0.0
1,0.5593639362180942,0.06465077674670715,0.14269726955142745,0.05275945592021002,0.19269726955142738,0.05803950795919041,0.37603060288476076,0.06601949040532355,0.0,0.0
2,1.0520612057695216,0.09936821976832846,0.35206120576952143,0.07849351315987335,0.38539453910285476,0.08947737354655821,0.8353945391028549,0.09495683213605677,0.0,0.0
3,1.4114251419876154,0.13508769371335264,0.46142514198761553,0.10202540142430241,0.44475847532094887,0.10494141518361039,1.294758475320949,0.11149768936787723,0.0,0.0
4,1.9207890782057098,0.16496764091094707,0.554122411539043,0.10712153537325136,0.47078907820570964,0.12173413038177971,1.7207890782057096,0.12430532763073189,0.0,0.0
5,2.2968196810904704,0.18953123080606513,0.6301530144238038,0.13009861938281583,0.5634863477571371,0.12681331688548786,2.19681968109047,0.1366630273342463,0.0,0.0
6,2.672850283975231,0.23142430547743226,0.7561836173085645,0.15470314150871012,0.6061836173085644,0.15122682717921376,2.6561836173085642,0.15999666663086798,0.0,0.0
7,3.0155475535266585,0.2595385145814641,0.9155475535266586,0.1761846518366063,0.6822142201933251,0.16781582646735374,3.0488808868599917,0.1685972751445637,0.0,0.0
8,3.408244823078086,0.2907395436763276,0.9915781564114193,0.18050681894434112,0.808244823078086,0.17448484256892324,3.408244823078086,0.18663351813412118,0.0,0.0
9,3.8176087592961796,0.328035836934564,1.1509420926295133,0.1872211207307725,0.8842754259628467,0.19040453251854164,3.750942092629513,0.19532959288434046,0.0,0.0
10,4.260306028847608,0.36287406106852244,1.2269726955142741,0.19883391818155882,0.9436393621809408,0.19931694461757304,4.110306028847608,0.21855829372151236,0.0,0.0
11,4.703003298399036,0.3992874877302174,1.4030032983990348,0.21343469108948065,0.9363366317323684,0.20112202814790522,4.536336631732369,0.237388403795399,0.0,0.0
12,5.179033901283796,0.4387919681384213,1.3790339012837953,0.22145040210219413,1.112367234617129,0.22759236734217478,4.962367234617129,0.2589971659784134,0.0,0.0
13,5.6717311708352245,0.47468700602043284,1.4717311708352232,0.2343357529353271,1.2383978375018898,0.25046924756729044,5.338397837501891,0.2604316934132897,0.0,0.0
14,6.01442844038665,0.508111388369762,1.5144284403866506,0.247315285214243,1.3644284403866505,0.2740200373423721,5.781095107053317,0.2848878787915919,0.0,0.0
15,6.440459043271412,0.543207370484613,1.5904590432714116,0.25375697495704574,1.473792376604745,0.2878617325167751,6.273792376604745,0.29524071657985124,0.0,0.0
16,6.799822979489504,0.5726881173703846,1.6998229794895054,0.26469547958487183,1.566489646156172,0.29963892372316236,6.649822979489505,0.31561641690786496,0.0,0.0
17,7.242520249040932,0.5905389779227623,1.7925202490409327,0.28445609385994375,1.625853582374266,0.3116630228317354,7.059186915707599,0.3374836345112622,0.0,0.0
18,7.635217518592359,0.622742382237051,1.8518841852590269,0.2966809308055143,1.751884185259027,0.3290820752039969,7.53521751859236,0.3542020386081531,0.0,0.0
19,8.044581454810453,0.6422857792586374,1.9279147881437877,0.31413271524592734,1.8279147881437876,0.3440559540519956,8.01124812147712,0.3697541336910386,0.0,0.0
20,8.437278724361882,0.6727486073579069,2.0372787243618817,0.33267437034853514,1.9372787243618816,0.35093184121204557,8.503945391028548,0.37731854935963116,0.0,0.0
21,8.72997599391331,0.6962147586206647,2.1466426605799755,0.3585283906316147,1.9799759939133088,0.36522339103229434,8.979975993913309,0.3976534082745683,0.0,0.0
22,9.10600659679807,0.721152637589742,2.2226732634647366,0.3767219929858438,2.0393399301314035,0.3801090140992135,9.456006596798069,0.40276511617290656,0.0,0.0
23,9.498703866349496,0.7425883645813408,2.2487038663494974,0.38167761301468045,2.0653705330161634,0.39088909094534263,9.91537053301616,0.4123301847481751,0.0,0.0
24,9.90806780256759,0.7643588074906578,2.3414011359009246,0.38942649268131013,2.1580678025675915,0.4032885000775193,10.241401135900924,0.4310654777392423,0.0,0.0
25,10.13409840545235,0.7921951978299998,2.4174317387856856,0.3902544382592855,2.167431738785685,0.4067831072419548,10.700765072119017,0.44182589911256914,0.0,0.0
26,10.493462341670448,0.8131742893034332,2.543462341670447,0.41248852299358774,2.243462341670446,0.42182358564810707,10.993462341670444,0.45798433903171565,0.0,0.0
27,10.819492944555206,0.8346423383615964,2.60282627788854,0.41271502418470557,2.336159611221873,0.42603520067540634,11.336159611221875,0.4502565825490959,0.0,0.0
28,11.278856880773299,0.8481419516962245,2.695523547439968,0.4305879105818461,2.3955235474399674,0.42686999773532064,11.812190214106634,0.45138688578915953,0.0,0.0
29,11.538220816991396,0.8707308129450171,2.804887483658062,0.45029826775643217,2.5048874836580612,0.4371827769551234,12.254887483658063,0.4713026897515322,0.0,0.0
30,11.79758475320949,0.8965417406550824,2.864251419876157,0.463979162374893,2.5642514198761566,0.46308735202450585,12.714251419876156,0.5006373994617426,0.0,0.0
31,12.123615356094252,0.9251369760473767,2.9069486894275838,0.4684743993541929,2.6569486894275838,0.47861359564587014,13.056948689427584,0.5016792700715771,0.0,0.0
32,12.449645958979008,0.9409459186215997,2.982979292312345,0.4756445443271115,2.7496459589790105,0.48617280707304317,13.516312625645677,0.5178707893403757,0.0,0.0
33,12.909009895197102,0.9604881876339894,3.0090098951971047,0.48129622331750216,2.825676561863771,0.49782210649358183,13.942343228530437,0.537731233067235,0.0,0.0
34,13.318373831415196,0.9765287500073239,3.0850404980818658,0.48676083991685914,2.9017071647485313,0.5027094687664051,14.435040498081863,0.5471153179431183,0.0,0.0
35,13.677737767633293,0.9905395857256872,3.1444044342999593,0.503299194825013,3.161071100966626,0.5189113388232419,14.961071100966624,0.5559455808127971,0.0,0.0
36,14.037101703851384,1.0165458946191013,3.2371017038513874,0.5084321375162515,3.237101703851387,0.5390264271754398,15.45376837051805,0.5549155814963266,0.0,0.0
37,14.329798973402813,1.0299464678171013,3.379798973402815,0.5257367680699275,3.296465640069481,0.5476405062369935,15.846465640069479,0.5702727068027348,0.0,0.0
38,14.639162909620905,1.0511936837839426,3.539162909620908,0.5573505053522607,3.3391629096209083,0.5499513200954396,16.22249624295424,0.5648215746200053,0.0,0.0
39,15.031860179172337,1.0691653326934698,3.6485268458390028,0.5654220341761498,3.2985268458390027,0.5593914072215957,16.731860179172333,0.5824994480779925,0.0,0.0
40,15.257890782057096,1.0877093221948326,3.774557448723763,0.574719551785575,3.407890782057096,0.5649291390552256,17.12455744872376,0.5910219224026843,0.0,0.0
41,15.567254718275192,1.0870509333059242,3.850588051608524,0.5829618133047264,3.483921384941857,0.575222960493565,17.55058805160852,0.5924735945627656,0.0,0.0
42,15.893285321159949,1.1022642706245085,3.8766186544932846,0.582851553949142,3.4932853211599513,0.5843858648531152,18.009951987826618,0.6014563861154009,0.0,0.0
43,16.152649257378048,1.1123132664170639,3.8859825907113787,0.5935684813129659,3.5526492573780453,0.597433963358388,18.41931592404471,0.6060918730049246,0.0,0.0
44,16.428679860262807,1.1358213716828627,3.9953465269294735,0.5994218891820288,3.6786798602628066,0.6119593878885943,18.862013193596134,0.616856598705763,0.0,0.0
45,16.654710463147566,1.1534268140262502,4.088043796480901,0.6108581408636735,3.771377129814234,0.6236749926812932,19.271377129814233,0.6306559473638915,0.0,0.0
46,16.897407732698994,1.1610142115393989,4.180741066032328,0.6247778117701529,3.8807410660323285,0.6450478428849117,19.597407732698986,0.6450219238987625,0.0,0.0
47,17.25677166891709,1.1875132614956831,4.223438335583755,0.6249552563690256,3.923438335583755,0.6464663908512394,19.956771668917085,0.6402675436080822,0.0,0.0
48,17.499468938468517,1.2020633582473654,4.266135605135182,0.6387580099398337,3.9828022718018494,0.6591823651676236,20.449468938468513,0.6450058830940455,0.0,0.0
49,17.79216620801994,1.2138389948326647,4.275499541353276,0.6396435236433923,4.00883287468661,0.6600001361552797,20.89216620801994,0.6481429403402804,0.0,0.0
50,18.018196810904705,1.231165081854138,4.318196810904705,0.6458554862901569,4.101530144238038,0.6811297243224465,21.25153014423803,0.656583084642415,0.0,0.0
51,18.26089408045613,1.241512739766701,4.344227413789465,0.6560255905264096,4.244227413789465,0.684794815465697,21.644227413789462,0.6716250686358987,0.0,0.0
52,18.536924683340892,1.2542936184237472,4.470258016674226,0.66919351310489,4.270258016674226,0.691723744420186,22.153591350007556,0.6829869448788548,0.0,0.0
53,18.729621952892323,1.2639793018532057,4.5629552862256535,0.6887415634000751,4.362955286225653,0.703336847215867,22.67962195289232,0.6948470749020169,0.0,0.0
54,18.972319222443748,1.2833056201398403,4.6889858891104135,0.697267908959016,4.45565255577708,0.7076481045137256,23.088985889110408,0.7044036508328088,0.0,0.0
55,19.24834982532851,1.2946282379431282,4.748349825328508,0.7022050418285538,4.515016491995175,0.723651234906433,23.59834982532851,0.729472672160048,0.0,0.0
56,19.52438042821327,1.309368623679581,4.82438042821327,0.7214840332522108,4.557713761546603,0.7447680087869415,24.041047094879936,0.7465554430993522,0.0,0.0
57,19.7670776977647,1.3287853847066788,4.8837443644313625,0.7360769803913589,4.683744364431362,0.7572187791651359,24.467077697764697,0.7515926059855027,0.0,0.0
58,20.07644163398279,1.345873302660133,4.909774967316124,0.7391861649576907,4.793108300649457,0.7631001482782124,24.943108300649456,0.771222403329244,0.0,0.0
59,20.252472236867554,1.3626821721549967,4.9524722368675524,0.7388232859237231,4.802472236867553,0.7666210220856813,25.319138903534217,0.7791797742823302,0.0,0.0
60,20.51183617308565,1.3824378692834356,5.028502839752313,0.7520863083561076,4.79516950641898,0.7734645272364138,25.761836173085637,0.7986944807049458,0.0,0.0
61,20.68786677597041,1.3983270622809927,5.12120010930374,0.7614628132778407,4.82120010930374,0.7691680830045335,26.171200109303737,0.8251070532156584,0.0,0.0
62,20.897230712188502,1.4236993444496486,5.1972307121885,0.7753603599336295,4.980564045521834,0.7787733069455434,26.663897378855157,0.8224747895223873,0.0,0.0
63,21.206594648406597,1.4500147122659255,5.239927981739928,0.7870979681934879,5.073261315073262,0.7837066041329932,27.089927981739923,0.8380067568551395,0.0,0.0
64,21.515958584624688,1.4755142837152369,5.382625251291356,0.7967397432871896,5.132625251291356,0.796249242885923,27.56595858462468,0.84163270095658,0.0,0.0
65,21.808655854176116,1.4969205332934166,5.475322520842783,0.8071242800584424,5.258655854176117,0.8126718450635877,28.00865585417611,0.8564397665098156,0.0,0.0
66,22.06801979039421,1.5302924015030546,5.568019790394211,0.8077929131499841,5.351353123727544,0.8294049596016947,28.50135312372754,0.8751809934782195,0.0,0.0
67,22.277383726612307,1.5491369369623569,5.69405039327897,0.8135506257404715,5.44405039327897,0.830194919295136,28.960717059945637,0.892577228363711,0.0,0.0
68,22.553414329497063,1.568313810808326,5.803414329497064,0.8261092287747709,5.453414329497065,0.841107361276524,29.420080996163726,0.9103758902804905,0.0,0.0
69,22.862778265715164,1.5832189836758963,5.8294449323818265,0.8324849331558172,5.529444932381826,0.8650451468241718,29.846111599048488,0.9226437091365656,0.0,0.0
70,23.088808868599923,1.6036208999705166,5.955475535266587,0.8388432012113676,5.622142201933254,0.8639440062878745,30.28880886859992,0.9335003940916646,0.0,0.0
71,23.264839471484684,1.6161361820731013,6.048172804818013,0.8509033725990778,5.6981728048180145,0.879518673411775,30.831506138151347,0.9283671811824216,0.0,0.0
72,23.590870074369445,1.6385640985321643,6.124203407702776,0.8630754392364643,5.807536741036108,0.8986590516642041,31.290870074369437,0.9423716304445191,0.0,0.0
73,23.833567343920876,1.65895331364679,6.283567343920869,0.8779334975731511,5.866900677254203,0.9056447703147702,31.6669006772542,0.9602548572893451,0.0,0.0
74,24.109597946805636,1.6826409386114132,6.426264613472296,0.8967614685493263,6.026264613472296,0.931979672336146,32.05959794680563,0.9700753163228163,0.0,0.0
75,24.435628549690396,1.7020183514857927,6.53562854969039,0.9067599410531996,6.102295216357057,0.9429759932711604,32.48562854969039,0.968077233325646,0.0,0.0
76,24.744992485908487,1.739193881806928,6.628325819241818,0.9190252241758434,6.128325819241818,0.954822356296605,32.944992485908486,0.9717098445771579,0.0,0.0
77,25.054356422126585,1.763463380000429,6.621023088793246,0.9287518690105947,6.187689755459912,0.967705316277329,33.35435642212658,0.9851290567706562,0.0,0.0
78,25.263720358344678,1.78649683237988,6.6637203583446745,0.9352013523378349,6.197053691678006,0.9683703951215176,33.61372035834467,0.9973626452102077,0.0,0.0
79,25.53975096122944,1.8105397022652483,6.739750961229435,0.9555889561100527,6.3064176278961,0.9780679095277633,34.056417627896096,0.994274656602977,0.0,0.0
80,25.849114897447528,1.8428248564439307,6.799114897447527,0.9670342792140054,6.315781564114193,0.9733916006392429,34.4157815641142,1.0005448182730317,0.0,0.0
81,26.158478833665626,1.8652348881602783,6.858478833665623,0.9814566040280324,6.45847883366562,0.992704921497482,34.858478833665615,1.0104118192412828,0.0,0.0
82,26.467842769883717,1.9030234064869374,6.884509436550383,0.9958764981133941,6.501176103217047,0.9988117312760568,35.33450943655037,1.0321154252468405,0.0,0.0
83,26.727206706101818,1.9255953115102284,6.977206706101811,1.0171734414093812,6.627206706101808,1.0153768183309055,35.72720670610181,1.023612859969585,0.0,0.0
84,26.91990397565324,1.950572973852505,7.036570642319904,1.0331979048562503,6.719903975653238,1.0375100423732673,36.16990397565324,1.027600873112467,0.0,0.0
85,27.345934578538003,1.9758376004137548,7.112601245204666,1.0511645196754238,6.77926791187133,1.0497594204003364,36.495934578538005,1.040135107799187,0.0,0.0
86,27.638631848089435,1.9918191705956472,7.188631848089427,1.0619310382243605,6.905298514756091,1.072506090134829,36.855298514756086,1.046775625078961,0.0,0.0
87,27.99799578430753,2.018188634240264,7.281329117640854,1.0652308386510652,7.047995784307519,1.0950235675894848,37.331329117640855,1.0523407431507399,0.0,0.0
88,28.207359720525623,2.0411145195557325,7.390693053858948,1.0804445657769144,7.107359720525613,1.1070274180543054,37.790693053858945,1.056150788345703,0.0,0.0
89,28.51672365674371,2.0728005730230143,7.5000569900770415,1.0867186947937046,7.150056990077038,1.1162955574039664,38.20005699007705,1.0608319351130218,0.0,0.0
90,28.759420926295146,2.0920206114135955,7.559420926295134,1.0939026775368816,7.176087592961801,1.1180375802385236,38.50942092629513,1.0801443632124101,0.0,0.0
91,29.10211819584657,2.114190437791681,7.585451529179897,1.1019406946119976,7.285451529179896,1.1362372392429514,39.03545152917991,1.0894855545630104,0.0,0.0
92,29.494815465398002,2.1431462796133,7.644815465397992,1.118885130197637,7.3781487987313215,1.1423078123186186,39.444815465398,1.0904482563343953,0.0,0.0
93,29.787512734949424,2.1803666984229646,7.637512734949417,1.1213414871991763,7.504179401616082,1.1666209997542183,39.92084606828275,1.111152614038122,0.0,0.0
94,30.046876671167517,2.208062991464238,7.680210004500845,1.1347875915124732,7.513543337834177,1.1661100952821464,40.33021000450084,1.1178542032083194,0.0,0.0
95,30.372907274052277,2.232135378263604,7.739573940718939,1.1513527190747788,7.622907274052271,1.1877896772477563,40.73957394071894,1.1214528358532148,0.0,0.0
96,30.698937876937045,2.255900477140191,7.782271210270366,1.1600419540718594,7.615604543603698,1.1970953444359471,41.1656045436037,1.1307157459110466,0.0,0.0
97,30.924968479821796,2.2835674024373,7.824968479821796,1.171671610543949,7.658301813155126,1.2050093447843526,41.658301813155134,1.14353871918685,0.0,0.0
98,31.200999082706563,2.307887901808146,7.817665749373223,1.175371151564504,7.750999082706553,1.2212014838209901,42.01766574937323,1.1602261335027395,0.0,0.0
99,31.427029685591325,2.32267692529155,7.860363018924649,1.1776086561163892,7.8936963522579795,1.2377006203969985,42.46036301892466,1.1558860451222193,0.0,0.0
100,31.68639362180942,2.3421697961988146,7.819726955142744,1.1750900213128137,7.903060288476074,1.2442123882465441,42.76972695514275,1.1771327913903742,0.0,0.0
101,31.929090891360847,2.3703621656892007,7.845757558027504,1.1830137325175416,7.979090891360835,1.2461955632184527,43.19575755802751,1.1858081536608887,0.0,0.0
102,32.20512149424561,2.386434860891589,7.988454827578933,1.1960302277217794,8.021788160912264,1.2475231249719825,43.58845482757894,1.1904820448706723,0.0,0.0
103,32.48115209713037,2.4017366139643395,8.097818763797028,1.2059222184950735,8.06448543046369,1.2510935530895142,44.09781876379703,1.2134761449077736,0.0,0.0
104,32.65718270001513,2.4222875938175497,8.090516033348456,1.2218158938901569,8.057182700015119,1.2617271109930852,44.59051603334846,1.2170988194166594,0.0,0.0
105,32.86654663623322,2.422485499630675,8.149879969566546,1.2311901754598653,8.033213302899878,1.2652719681886049,44.86654663623322,1.2304937508885734,0.0,0.0
106,33.04257723911799,2.438076041078096,8.259243905784642,1.2430377605548961,8.092577239117972,1.2753385799378807,45.242577239117985,1.2317400665150764,0.0,0.0
107,33.28527450866941,2.4639921379714425,8.368607842002735,1.2503841921149355,8.151941175336066,1.2909887650955505,45.65194117533608,1.2358110992270908,0.0,0.0
108,33.527971778220845,2.4830933135764974,8.47797177822083,1.2633265595261465,8.21130511155416,1.2873270674083346,46.07797177822085,1.2495552059644748,0.0,0.0
109,33.73733571443894,2.498030585497931,8.504002381105591,1.2815228590318413,8.237335714438922,1.3070848221906477,46.4040023811056,1.279727573580843,0.0,0.0
110,33.99669965065703,2.508912176420958,8.513366317323685,1.2903425415221546,8.263366317323683,1.310541479288396,46.89669965065704,1.2916081604802574,0.0,0.0
111,34.339396920208465,2.535700014279001,8.57273025354178,1.2994667170402523,8.322730253541774,1.318015922845167,47.33939692020845,1.301460918881677,0.0,0.0
112,34.53209418975988,2.5593455152946967,8.665427523093205,1.3111070796527613,8.382094189759869,1.3354581793410225,47.71542752309322,1.305944159604772,0.0,0.0
113,34.758124792644644,2.5797689612998242,8.658124792644633,1.3105586485370044,8.391458125977964,1.339148241262952,48.141458125977984,1.3126274690951618,0.0,0.0
114,34.96748872886273,2.6001320415631675,8.700822062196062,1.3235878219046178,8.450822062196059,1.346576956507286,48.50082206219608,1.3230800343068951,0.0,0.0
115,35.16018599841417,2.5969141479849602,8.743519331747489,1.3274184772731021,8.510185998414153,1.361059673882691,48.87685266508084,1.3433181146159872,0.0,0.0
116,35.4028832679656,2.603404761295219,8.786216601298916,1.3403287659717047,8.619549934632248,1.3663738348228316,49.31954993463227,1.358021438731034,0.0,0.0
117,35.57891387085036,2.6134107372354944,8.862247204183678,1.345152003462926,8.645580537517008,1.3713480834212541,49.6622472041837,1.3725531969614226,0.0,0.0
118,35.77161114040178,2.6326322632156605,8.938277807068438,1.35456879494036,8.721611140401766,1.3837982854260236,50.13827780706845,1.3897838395497952,0.0,0.0
119,35.99764174328654,2.6444098467335806,8.997641743286533,1.3638655217890734,8.79764174328653,1.4001323947505244,50.547641743286555,1.4129133410000683,0.0,0.0
120,36.1736723461713,2.654100534736264,9.040339012837961,1.375999352471768,8.907005679504623,1.409732891574054,50.973672346171305,1.4262666267323583,0.0,0.0
121,36.44970294905607,2.666060772910393,9.133036282389385,1.3906722166979664,8.899702949056051,1.4156536665859385,51.416369615722736,1.439410526048203,0.0,0.0
122,36.65906688527416,2.6773062981881894,9.242400218607482,1.4042542068890813,9.009066885274143,1.421740093772543,51.80906688527416,1.461097473947468,0.0,0.0
123,36.80176415482559,2.6994724312363547,9.335097488158906,1.4101891852345472,9.085097488158901,1.4245474663651123,52.201764154825604,1.476827750380955,0.0,0.0
124,37.01112809104368,2.724626083058161,9.394461424377,1.4199202074004798,9.094461424376997,1.4314650782900225,52.74446142437703,1.4900042893512342,0.0,0.0
125,37.303825360595106,2.7437448475307935,9.453825360595095,1.4292476741727482,9.120492027261756,1.44085061928599,53.13715869392845,1.499532196636475,0.0,0.0
126,37.546522630146534,2.757272624185116,9.51318929681319,1.4351170870481815,9.163189296813187,1.4523569185867014,53.49652263014654,1.5116568377226904,0.0,0.0
127,37.722553233031284,2.776720355539526,9.472553233031283,1.4317463211898267,9.189219899697946,1.4632596807849843,53.92255323303131,1.5248503473079213,0.0,0.0
128,37.915250502582715,2.792656931111902,9.465250502582712,1.4368452620793528,9.26525050258271,1.4729602260768009,54.298583835916055,1.538620591778203,0.0,0.0
129,38.17461443880082,2.8112442523632475,9.441281105467473,1.4459947568501808,9.2746144388008,1.478487652834377,54.707947772134155,1.5564989862551848,0.0,0.0
130,38.43397837501891,2.8226969461686093,9.450645041685567,1.4431236616025738,9.333978375018896,1.4875723624585284,55.06731170835225,1.574680595701833,0.0,0.0
131,38.626675644570334,2.8326063520329727,9.576675644570326,1.4472285225585164,9.34334231123699,1.4923882144241758,55.44334231123701,1.5787212744767563,0.0,0.0
132,38.802706247455085,2.8494772433428706,9.619372914121755,1.4614487664785114,9.402706247455086,1.4963198409242533,55.952706247455104,1.5862759593203926,0.0,0.0
133,38.97873685033985,2.864590234444208,9.678736850339847,1.473061759022181,9.545403517006513,1.501391310839434,56.36207018367319,1.6080159656424478,0.0,0.0
134,39.17143411989128,2.884204361904379,9.671434119891273,1.4701886128504875,9.62143411989127,1.5078199278120765,56.7214341198913,1.6154668782078727,0.0,0.0
135,39.34746472277604,2.900305710253927,9.647464722776038,1.4731997177994387,9.730798056109364,1.5135393871316654,57.11413138944272,1.6186466500386025,0.0,0.0
136,39.5734953256608,2.9205074498109367,9.723495325660794,1.481385086650208,9.74016199232746,1.5207026637988896,57.60682865899415,1.629049904695395,0.0,0.0
137,39.74952592854556,2.9319544142316882,9.849525928545557,1.4903318111941584,9.749525928545552,1.5287030042049732,58.082859261878895,1.6272235363944296,0.0,0.0
138,39.94222319809699,2.941487104046549,9.97555653143032,1.502134404722067,9.808889864763648,1.532410779620103,58.542223198097,1.6479462063193753,0.0,0.0
139,40.11825380098175,2.963704497177469,10.034920467648414,1.5027423789103271,9.934920467648409,1.5474075599913073,58.96825380098176,1.6550159744755697,0.0,0.0
140,40.31095107053318,2.984564800719567,10.044284403866508,1.503806087862762,9.994284403866503,1.5526909415984746,59.42761773719986,1.6728411829350789,0.0,0.0
141,40.453648340084605,2.9817933758109385,10.1536483400846,1.5172795390448972,10.020315006751266,1.5644794082580888,59.87031500675129,1.6721165759242422,0.0,0.0
142,40.62967894296938,2.990598068785466,10.196345609636024,1.5159086639186385,10.06301227630269,1.572339435219915,60.41301227630272,1.6833837751817622,0.0,0.0
143,40.78904287918746,3.0000798395263906,10.222376212520789,1.5153338257887703,10.10570954585412,1.5708059759767694,60.88904287918748,1.7008375225975936,0.0,0.0
144,40.881740148738885,3.000072249322069,10.34840681540555,1.5254464571008857,10.165073482072213,1.5765766796712974,61.31507348207223,1.703259808457521,0.0,0.0
145,41.007770751623646,3.017160259041791,10.391104084956975,1.5370983772337419,10.20777075162364,1.5796775807147287,61.67443741829032,1.7325340646147178,0.0,0.0
146,41.133801354508414,3.036716571641095,10.483801354508403,1.5510858935361,10.200468021175066,1.5807392305778314,61.983801354508415,1.7262391114530167,0.0,0.0
147,41.30983195739317,3.053347879697549,10.559831957393163,1.5740408339598186,10.276498624059826,1.5869736493830855,62.45983195739318,1.7329455354470915,0.0,0.0
148,41.4025292269446,3.061022310871697,10.619195893611257,1.5783264872040772,10.285862560277922,1.5921470358651841,62.88586256027794,1.7505023755809972,0.0,0.0
149,41.59522649649603,3.083620995131285,10.661893163162686,1.589532334836597,10.278559829829351,1.6003960698400752,63.39522649649604,1.7537567465891564,0.0,0.0
150,41.837923766047446,3.09586759299308,10.704590432714111,1.598479579241429,10.337923766047442,1.6017490808103654,63.854590432714126,1.7663281087225002,0.0,0.0
151,42.04728770226555,3.1194950901937237,10.69728770226554,1.6071488264789056,10.397287702265537,1.60347240582894,64.38062103559889,1.7800120330645117,0.0,0.0
152,42.23998497181697,3.1329923430228415,10.723318305150302,1.6148998922518862,10.406651638483629,1.605641820772186,64.80665163848364,1.7918069969352353,0.0,0.0
153,42.432682241368404,3.1465070162386706,10.766015574701727,1.623344821235261,10.399348908035057,1.601518199383516,65.06601557470175,1.7855094789600667,0.0,0.0
154,42.60871284425316,3.159018776591178,10.858712844253157,1.6277799449089883,10.458712844253153,1.6106375437876,65.42537951091984,1.8129114725027267,0.0,0.0
155,42.76807678047126,3.1842992241315544,10.96807678047125,1.6328791894710146,10.51807678047125,1.62599857716165,65.98474344713794,1.832900700367471,0.0,0.0
156,42.94410738335601,3.204234666500231,11.077440716689345,1.6392322013965825,10.610774050022675,1.6280190465735256,66.4607740500227,1.8559208374849097,0.0,0.0
157,43.02013798624078,3.215004808474863,11.186804652907437,1.6483794087836634,10.670137986240771,1.6266836767528063,66.87013798624079,1.8566099745136606,0.0,0.0
158,43.19616858912553,3.243235678242302,11.196168589125532,1.6542597331643618,10.69616858912553,1.6279700869511222,67.31283525579222,1.8794252404220493,0.0,0.0
159,43.3721991920103,3.2498135342186965,11.255532525343623,1.6627362535200767,10.738865858676954,1.6350057839121253,67.88886585867698,1.8771807985607543,0.0,0.0
160,43.614896461561734,3.266485580581864,11.264896461561715,1.6700704379623856,10.814896461561716,1.6306321989605792,68.31489646156173,1.870202619057051,0.0,0.0
161,43.890927064446494,3.282350396842354,11.42426039777981,1.6789320447231662,10.890927064446474,1.62723096558617,68.70759373111316,1.8843300328177826,0.0,0.0
162,44.06695766733125,3.305144077195184,11.51695766733124,1.6934252426490664,10.916957667331237,1.6419561167589676,69.13362433399791,1.906627210211721,0.0,0.0
163,44.27632160354934,3.320218802304652,11.509654936882665,1.6926128689331341,10.892988270215996,1.6437755432847134,69.52632160354936,1.9238964063601687,0.0,0.0
164,44.51901887310077,3.338900498553035,11.535685539767426,1.6955234291447354,10.935685539767425,1.6530167539760037,69.95235220643411,1.9358155887653892,0.0,0.0
165,44.71171614265219,3.36064039511373,11.628382809318854,1.703892498703409,10.911716142652185,1.659613478561012,70.39504947598556,1.9561041914397006,0.0,0.0
166,44.85441341220363,3.371557056549075,11.604413412203616,1.7065741367783784,10.97108007887028,1.6646227703007446,70.87108007887032,1.964029932852929,0.0,0.0
167,45.01377734842171,3.38032193994682,11.697110681755046,1.7144034799466057,11.013777348421707,1.6722589192528996,71.2304440150884,1.975635489396428,0.0,0.0
168,45.18980795130649,3.3955178615747856,11.68980795130647,1.7210823987257997,11.056474617973135,1.6787730847021827,71.72314128463981,1.9888064167539754,0.0,0.0
169,45.332505220857904,3.4060766957501363,11.715838554191231,1.7327763503410023,11.049171887524558,1.6784595136638547,72.18250522085792,2.010242117823217,0.0,0.0
170,45.525202490409335,3.4213437157401105,11.708535823742656,1.7305258916043835,11.175202490409323,1.6985967792061554,72.69186915707603,2.0167001123126886,0.0,0.0
171,45.567899759960746,3.4319861960402207,11.817899759960754,1.7475586638264844,11.234566426627419,1.7156411096531134,73.03456642662744,2.0307143987709586,0.0,0.0
172,45.72726369617886,3.4593325315882,11.893930362845511,1.7627611629126818,11.343930362845507,1.7267859225427573,73.52726369617888,2.0370627560691053,0.0,0.0
173,45.88662763239695,3.4772384529259295,11.91996096573027,1.7701677468810835,11.436627632396936,1.7392945769776993,73.90329429906365,2.0535702945427627,0.0,0.0
174,46.01265823528171,3.4947029711542856,11.979324901948363,1.7742454982661309,11.42932490194836,1.7500971722887921,74.3293249019484,2.066060483001275,0.0,0.0
175,46.18868883816646,3.502910130576969,12.022022171499794,1.778323073854477,11.488688838166457,1.7513489563250593,74.75535550483316,2.0835424543552326,0.0,0.0
176,46.31471944105123,3.5140731704212422,12.064719441051219,1.784619918013387,11.514719441051218,1.7532357169641695,75.18138610771793,2.098466169818117,0.0,0.0
177,46.55741671060266,3.536187027152459,12.074083377269313,1.7931273811688797,11.574083377269314,1.7619660857266612,75.67408337726935,2.099495772356682,0.0,0.0
178,46.76678064682075,3.5665923620177464,12.133447313487407,1.8045962921331555,11.683447313487404,1.7567354923333123,75.96678064682078,2.1099210949052734,0.0,0.0
179,47.026144583038835,3.5943761483023664,12.159477916372168,1.81166804876021,11.7428112497055,1.763184661228109,76.3594779163722,2.1131398676682576,0.0,0.0
180,47.2521751859236,3.607947653514556,12.268841852590262,1.7994271922106273,11.735508519256927,1.7809630235808604,76.88550851925694,2.135272079548253,0.0,0.0
181,47.544872455475016,3.623159912366841,12.294872455475025,1.8048263335499273,11.744872455475022,1.7847681153330248,77.42820578880837,2.1460286375678974,0.0,0.0
182,47.77090305835977,3.6501185886805647,12.370903058359785,1.8037378870197782,11.754236391693116,1.7993465243686453,77.75423639169315,2.1582028715071635,0.0,0.0
183,47.91360032791121,3.668791777626187,12.446933661244545,1.7977708569954682,11.796933661244541,1.8143625583798417,78.2302669945779,2.1584331405638157,0.0,0.0
184,48.189630930795964,3.6947261697214815,12.456297597462642,1.804398807953923,11.806297597462637,1.815681131547211,78.83963093079598,2.171828328354984,0.0,0.0
185,48.382328200347395,3.710552022675803,12.548994867014065,1.8161747520441234,11.898994867014062,1.8214480553798185,79.36566153368075,2.176823382758909,0.0,0.0
186,48.57502546989882,3.7390090668317932,12.591692136565493,1.8383919117793397,11.941692136565495,1.8250505412081561,79.72502546989884,2.1771353916860687,0.0,0.0
187,48.75105607278359,3.747314309772411,12.601056072783585,1.8405651820925297,12.017722739450248,1.839232881452019,80.11772273945027,2.2058537673795238,0.0,0.0
188,48.99375334233501,3.761671869849899,12.64375334233501,1.8461644141028513,12.060420009001678,1.8426725920712603,80.5604200090017,2.2205912027356147,0.0,0.0
189,49.2031172785531,3.776309488501834,12.769783945219775,1.8581486765142925,12.053117278553104,1.8442301933753193,81.05311727855313,2.229778089815668,0.0,0.0
190,49.429147881437856,3.788009764841724,12.779147881437867,1.8726009267121584,12.045814548104532,1.846129630840954,81.59581454810456,2.23709544102206,0.0,0.0
191,49.705178484322616,3.8080713165582836,12.755178484322629,1.883079348878236,12.055178484322624,1.8601374431031377,82.05517848432267,2.247456637928083,0.0,0.0
192,49.964542420540724,3.841020296672141,12.78120908720739,1.8825587479146426,12.047875753874054,1.8601199398800683,82.44787575387407,2.254676255368683,0.0,0.0
193,50.190573023425486,3.843515082913882,12.840573023425483,1.901030532628155,12.107239690092147,1.8654551042061214,82.85723969009217,2.2629846189869958,0.0,0.0
194,50.43327029297691,3.860452192367118,12.866603626310244,1.9014231783053828,12.23327029297691,1.881360211830527,83.33327029297695,2.276211451221367,0.0,0.0
195,50.62596756252833,3.885679370865304,12.90930089586167,1.9138538548751771,12.225967562528336,1.8837306367859046,83.72596756252837,2.279710114280798,0.0,0.0
196,50.81866483207977,3.8956177567763413,12.918664832079765,1.9199840998964515,12.251998165413097,1.8954975111170336,84.11866483207979,2.284618412701101,0.0,0.0
197,50.978028768297854,3.915527513000606,12.978028768297856,1.9309222677601294,12.311362101631188,1.899032763218795,84.57802876829787,2.2971707998816493,0.0,0.0
198,51.154059371182605,3.9410965710874155,13.020726037849283,1.9258762812389518,12.354059371182615,1.9001146971136014,84.98739270451595,2.3264878717713646,0.0,0.0
199,51.2634233074007,3.952958774148592,13.03008997406738,1.9316015684056855,12.430089974067375,1.9064173345581772,85.43008997406741,2.3484300712739214,0.0,0.0
200,51.439453910285465,3.9667726774789616,13.122787243618804,1.948349303952575,12.439453910285472,1.9096679559348833,85.73945391028549,2.361345144512615,0.0,0.0
201,51.648817846503555,3.977563473247501,13.165484513170233,1.9564611050754093,12.515484513170232,1.922444814837418,86.2488178465036,2.3693801483035326,0.0,0.0
202,51.80818178272166,3.9919214655306297,13.274848449388326,1.963837032516418,12.574848449388327,1.9320354742799617,86.59151511605502,2.388715564584673,0.0,0.0
203,51.95087905227308,4.001383606376886,13.300879052273087,1.9653816016588765,12.650879052273089,1.9371200607204095,86.86754571893978,2.405013351106276,0.0,0.0
204,52.160242988491184,4.013690435061438,13.343576321824514,1.9734299254157646,12.693576321824514,1.9495399863376333,87.26024298849121,2.4177185141855344,0.0,0.0
205,52.30294025804262,4.026185560606998,13.452940258042608,1.9855978667839782,12.769606924709278,1.9536096971648802,87.71960692470928,2.4443311529551837,0.0,0.0
206,52.41230419426071,4.038436724187296,13.495637527594035,1.9887673110592814,12.828970860927367,1.9640858815383755,88.04563752759405,2.4628043610853605,0.0,0.0
207,52.53833479714546,4.048522064362477,13.521668130478794,1.9901317372377572,12.955001463812128,1.9651259331021853,88.40500146381217,2.4902209988061195,0.0,0.0
208,52.64769873336355,4.055210694428537,13.597698733363556,1.992117938429131,12.947698733363556,1.9636206870103827,88.84769873336357,2.49611446622659,0.0,0.0
209,52.64039600291497,4.063163604349736,13.60706266958165,2.000779700429196,12.973729336248317,1.9749336770190826,89.27372933624832,2.4946283743559947,0.0,0.0
210,52.71642660579974,4.073795294554042,13.683093272466408,2.0151166661721405,12.966426605799743,1.9893120652853742,89.6997599391331,2.495674925554245,0.0,0.0
211,52.959123875351175,4.0857449396447185,13.75912387535117,2.016684598515927,12.959123875351171,1.9889127864371343,90.14245720868453,2.5080167001728984,0.0,0.0
212,53.1518211449026,4.102158769241886,13.785154478235931,2.0274466250056298,13.018487811569264,2.0010532183497576,90.51848781156927,2.5206697088253303,0.0,0.0
213,53.37785174778735,4.104498325569999,13.861185081120691,2.046808135354952,13.011185081120693,2.0032540445424325,90.89451841445403,2.5307742384575684,0.0,0.0
214,53.58721568400544,4.121027861071321,13.920549017338782,2.0444121339924415,13.070549017338786,2.019360069956335,91.32054901733879,2.555954289253812,0.0,0.0
215,53.596579620223544,4.125843905631708,14.013246286890213,2.0588035580004886,13.113246286890213,2.024260743582522,91.74657962022356,2.5718361999410733,0.0,0.0
216,53.70594355644164,4.143320786342365,14.039276889774975,2.065787616859845,13.139276889774973,2.028348213326317,92.20594355644165,2.572998593701803,0.0,0.0
217,53.83197415932639,4.165593558384546,14.031974159326401,2.0721602814073883,13.265307492659733,2.0360269854151,92.59864082599307,2.5670636319543023,0.0,0.0
218,54.00800476221115,4.172920441236597,14.058004762211162,2.0772449386048417,13.274671428877829,2.0343985114292455,93.00800476221116,2.5810602690796793,0.0,0.0
219,54.16736869842926,4.187043197604576,14.084035365095922,2.090160600063319,13.38403536509592,2.0505358324731695,93.48403536509592,2.5882485269221323,0.0,0.0
220,54.343399301314,4.218998923591959,14.176732634647351,2.094382621438393,13.410065967980684,2.0642392158120244,93.8100659679807,2.5908173563607044,0.0,0.0
221,54.58609657086544,4.242604241224769,14.219429904198774,2.098062162603414,13.486096570865445,2.0578115043902256,94.20276323753211,2.6012458039450257,0.0,0.0
222,54.77879384041686,4.252438180364372,14.245460507083537,2.1054242756196793,13.528793840416872,2.0703565096719796,94.61212717375022,2.6066187551865254,0.0,0.0
223,54.9214911099683,4.264353805192593,14.304824443301628,2.1125957835105176,13.671491109968295,2.0853947916281217,95.03815777663497,2.620666094801161,0.0,0.0
224,55.09752171285306,4.278879700058452,14.397521712853058,2.123995832266271,13.73085504618639,2.0932601474106156,95.39752171285308,2.6321256740724985,0.0,0.0
225,55.273552315737824,4.298722953571131,14.456885649071149,2.1354140889498767,13.75688564907115,2.0985522430641743,95.80688564907116,2.6432651424014026,0.0,0.0
226,55.41624958528924,4.317814127325363,14.449582918622578,2.13645126514445,13.79958291862258,2.097783378857591,96.23291625195591,2.6482834867735807,0.0,0.0
227,55.52561352150733,4.331368290785293,14.475613521507338,2.1459100396976045,13.82561352150734,2.1063624637211262,96.64228018817401,2.6467849316019643,0.0,0.0
228,55.65164412439209,4.34200439145214,14.584977457725435,2.1557626849474096,13.9016441243921,2.115098749770649,96.96831079105877,2.6527870526869797,0.0,0.0
229,55.844341393943516,4.355586565438618,14.62767472727686,2.1623213438122497,13.961008060610196,2.124436850460397,97.46100806061021,2.6733168051077922,0.0,0.0
230,56.153705330161614,4.371451373458237,14.620371996828288,2.1610635208938644,13.937038663494954,2.125097883059774,97.8037053301616,2.687615196567215,0.0,0.0
231,56.329735933046365,4.386190594549966,14.613069266379714,2.1678718565254362,13.963069266379714,2.127904615201203,98.2630692663797,2.6885533070483207,0.0,0.0
232,56.439099869264474,4.397937680312871,14.589099869264476,2.1774895201362092,14.055766535931143,2.140901408896608,98.70576653593113,2.6927450440145972,0.0,0.0
233,56.615130472149225,4.405234880685702,14.565130472149237,2.1746594994160358,14.165130472149235,2.150751987208995,99.0817971388159,2.702103347678459,0.0,0.0
234,56.85782774170066,4.424922954185974,14.607827741700662,2.189247636756391,14.157827741700663,2.1592714362200733,99.42449440836734,2.7264667467469965,0.0,0.0
235,57.10052501125207,4.445995139906577,14.583858344585423,2.1869712971946624,14.183858344585422,2.1622148420571916,99.90052501125209,2.7375933639119245,0.0,0.0
236,57.193222280803504,4.4492477762742375,14.626555614136846,2.186354702343716,14.309888947470181,2.1705955480086225,100.37655561413685,2.747744136072198,0.0,0.0
237,57.38591955035493,4.462103631162666,14.769252883688278,2.197314864582504,14.319252883688279,2.170137586687381,100.83591955035494,2.7555657209339026,0.0,0.0
238,57.578616819906365,4.484397939845857,14.77861681990637,2.2112814081085075,14.395283486573039,2.1886128668555176,101.17861681990637,2.7635786433143656,0.0,0.0
239,57.77131408945779,4.503475502387855,14.854647422791134,2.2223680718407928,14.404647422791133,2.192830987893356,101.58798075612448,2.7674003572763013,0.0,0.0
240,57.94734469234255,4.520626048046491,14.830678025675892,2.232725984596608,14.430678025675892,2.1997822802948663,102.01401135900922,2.765321646828948,0.0,0.0
241,58.14004196189397,4.528753845599262,14.840041961893986,2.232965370426816,14.47337529522732,2.221049049094845,102.440041961894,2.7867720565286866,0.0,0.0
242,58.3327392314454,4.544307506710336,14.832739231445412,2.2398406350505096,14.549405898112079,2.2262629835422283,102.93273923144541,2.7915762953897363,0.0,0.0
243,58.492103167663494,4.569419296743899,14.87543650099684,2.250015532503881,14.57543650099684,2.23405598253863,103.37543650099683,2.8062577090654632,0.0,0.0
244,58.751467103881595,4.589860967446689,14.951467103881601,2.261451799010562,14.568133770548265,2.2400407367355335,103.83480043721492,2.8307877567787316,0.0,0.0
245,58.894164373433014,4.6023176333983615,14.960831040099695,2.2760983820044283,14.59416437343303,2.2487393448435626,104.32749770676634,2.8360442049766252,0.0,0.0
246,58.98686164298443,4.612520172151799,14.986861642984458,2.283493820261822,14.65352830965112,2.266596703396441,104.75352830965112,2.8398428991605673,0.0,0.0
247,59.09622557920254,4.623469107747456,15.062892245869216,2.2917797416983285,14.646225579202548,2.276488375646331,105.19622557920255,2.854122635735349,0.0,0.0
248,59.25558951542063,4.640365082084719,15.038922848753979,2.2938241522729,14.705589515420643,2.281033614060355,105.58892284875398,2.8655957398560785,0.0,0.0
249,59.39828678497206,4.652267398309398,15.081620118305404,2.2939655819223126,14.781620118305403,2.298802362969237,106.06495345163873,2.8744448832731333,0.0,0.0
250,59.45765072119015,4.658415600662638,15.174317387856831,2.293471532813856,14.824317387856834,2.3026482048047594,106.29098405452348,2.881674589597064,0.0,0.0
251,59.56701465740825,4.680751802143811,15.183681324074922,2.2941124958271195,14.917014657408258,2.2992765189206885,106.70034799074159,2.9010619390825108,0.0,0.0
252,59.72637859362635,4.7063623235513266,15.209711926959683,2.2976236353146833,14.943045260293019,2.307742079256714,107.19304526029302,2.905254240790571,0.0,0.0
253,59.88574252984443,4.729353731061597,15.285742529844445,2.2971402246788495,14.985742529844446,2.3181354073404155,107.71907586317776,2.915440914589023,0.0,0.0
254,60.128439799395856,4.75801358095884,15.361773132729207,2.3077440414112287,15.011773132729207,2.3268943225684895,108.11177313272921,2.9180144084288555,0.0,0.0
255,60.27113706894728,4.779324293677394,15.3711370689473,2.3202400838615627,15.021137068947297,2.33100919617097,108.50447040228066,2.9215420209489493,0.0,0.0
256,60.347167671832054,4.791603716296448,15.397167671832062,2.3274421110937467,15.04716767183206,2.342086434971798,108.91383433849872,2.940365744544233,0.0,0.0
257,60.45653160805014,4.8016104132738,15.389864941383488,2.325966415059201,15.106531608050155,2.3520969755653205,109.28986494138348,2.953706817860586,0.0,0.0
258,60.532562210934906,4.805637933872782,15.382562210934916,2.3283569789999934,15.182562210934917,2.353739247512229,109.73256221093493,2.964320095838373,0.0,0.0
259,60.60859281381966,4.815304084011546,15.391926147153011,2.326793606040989,15.208592813819676,2.357814252864084,110.09192614715302,2.967519690638679,0.0,0.0
260,60.66795675003776,4.823425278361179,15.501290083371105,2.3362146948372007,15.301290083371102,2.357371284391308,110.4512900833711,2.9811250375832428,0.0,0.0
261,60.82732068625585,4.847444141373667,15.543987352922532,2.341108915441716,15.360654019589195,2.3694374963376332,110.76065401958917,2.9997208778513196,0.0,0.0
262,60.93668462247395,4.865401780109419,15.570017955807288,2.3442789327862785,15.420017955807289,2.3816582277376774,111.15335128914059,3.005832382522783,0.0,0.0
263,61.196048558692034,4.885921602141578,15.629381892025384,2.365716259335756,15.446048558692045,2.394525981108468,111.49604855869207,3.014734446559741,0.0,0.0
264,61.40541249491013,4.8984612672464225,15.705412494910146,2.383589788611088,15.488745828243477,2.4076716899021227,111.85541249491013,3.0079216378318074,0.0,0.0
265,61.53144309779489,4.903430274969705,15.764776431128238,2.39334434433205,15.531443097794902,2.419224957115612,112.1814430977949,3.02004776766161,0.0,0.0
266,61.69080703401299,4.907528698120146,15.807473700679667,2.3990846581411462,15.624140367346333,2.4327326414872634,112.65747370067965,3.0261281366567316,0.0,0.0
267,61.80017097023108,4.9084892779957565,15.81683763689776,2.402651015833915,15.683504303564428,2.445977498896759,113.05017097023111,3.036934485370026,0.0,0.0
268,61.892868239782516,4.917805273384299,15.859534906449188,2.422039983020596,15.659534906449185,2.450268791087116,113.57620157311585,3.054430822125914,0.0,0.0
269,62.01889884266728,4.917821885983542,15.885565509333947,2.441582890587829,15.685565509333944,2.4513655664223144,113.88556550933393,3.066946619063071,0.0,0.0
270,62.09492944555204,4.926360471120065,15.878262778885375,2.4432935859796263,15.728262778885375,2.4617540366512523,114.26159611221871,3.077667734481355,0.0,0.0
271,62.23762671510346,4.9390548713338145,15.9209600484368,2.4453333993211257,15.7209600484368,2.4722816592734507,114.70429338177014,3.0879655935787187,0.0,0.0
272,62.36365731798821,4.9459923330636135,15.980323984654895,2.4684796610582596,15.813657317988229,2.4887789283410227,115.1803239846549,3.1044328669805132,0.0,0.0
273,62.489687920872974,4.963833557493108,15.98968792087299,2.4712140965254528,15.806354587539655,2.48492150253351,115.60635458753966,3.1117398006833485,0.0,0.0
274,62.66571852375775,4.972615433900779,16.015718523757748,2.4766485466184553,15.832385190424413,2.4965141302571032,116.14905185709108,3.131935746400054,0.0,0.0
275,62.775082459975835,4.986098064338903,16.04174912664251,2.4772911283395693,15.84174912664251,2.5005925804367046,116.64174912664251,3.1424591480032777,0.0,0.0
276,62.98444639619393,4.987598428270162,16.05111306286061,2.4770468408869473,15.851113062860602,2.515726589002496,117.0511130628606,3.145351516743017,0.0,0.0
277,63.19381033241203,5.004159005203258,16.077143665745364,2.48906089016924,15.977143665745364,2.5316991357450345,117.42714366574536,3.147092576531957,0.0,0.0
278,63.28650760196344,4.999664754845405,16.103174268630124,2.4911089280563377,16.019840935296788,2.535008583252872,117.80317426863012,3.1672323452013242,0.0,0.0
279,63.362538204848214,5.011798832418507,16.06253820484822,2.497175892819323,16.095871538181548,2.5386765976522523,118.29587153818153,3.1786087857986107,0.0,0.0
280,63.43856880773297,5.024402376955964,16.121902141066315,2.499526786043613,16.188568807732977,2.5427649012527196,118.65523547439965,3.205153772814249,0.0,0.0
281,63.64793274395107,5.049364393148126,16.231266077284406,2.5170941150724278,16.231266077284406,2.5353739494207663,119.06459941061773,3.2159786907134778,0.0,0.0
282,63.690630013502485,5.052663108655144,16.25729668016917,2.525778543313206,16.27396334683583,2.539780938377904,119.52396334683583,3.2319062901265667,0.0,0.0
283,63.79999394972059,5.0697123980441425,16.233327283053928,2.5272219283245843,16.28332728305393,2.5411389746624926,120.01666061638724,3.2605574758228495,0.0,0.0
284,63.85935788593867,5.079814727058431,16.25935788593869,2.5320635948072265,16.376024552605355,2.5410967419573174,120.32602455260536,3.2879866900167123,0.0,0.0
285,63.98538848882343,5.084976958896933,16.28538848882345,2.5421603084023077,16.38538848882345,2.5481634342848376,120.73538848882345,3.2990045320074373,0.0,0.0
286,64.1614190917082,5.104574595704593,16.294752425041544,2.551837377627441,16.36141909170821,2.5472774894640913,121.09475242504156,3.305487642065206,0.0,0.0
287,64.32078302792631,5.108400262869136,16.320783027926304,2.5642893134052827,16.4707830279263,2.5557146675333553,121.48744969459295,3.333115101053679,0.0,0.0
288,64.41348029747772,5.122515284519169,16.346813630811063,2.558687781685187,16.49681363081106,2.5613424108718794,121.86348029747774,3.353164328926698,0.0,0.0
289,64.63951090036248,5.1370048834175766,16.372844233695822,2.5588061586621667,16.539510900362487,2.5596612653747086,122.2895109003625,3.3786120602438547,0.0,0.0
290,64.74887483658057,5.148796433511914,16.398874836580585,2.56284221551412,16.56554150324725,2.563441126463753,122.63220816991391,3.392683800279051,0.0,0.0
291,64.82490543946533,5.1754832894191125,16.424905439465345,2.56910699501267,16.574905439465343,2.571723462560339,123.10823877279867,3.4070079206881276,0.0,0.0
292,64.91760270901676,5.188605932895947,16.434269375683446,2.578875932435713,16.66760270901677,2.593485524610371,123.4509360423501,3.4292231500055297,0.0,0.0
293,65.0602999785682,5.206828658238381,16.460299978568198,2.5789278358600263,16.776966645234864,2.611655036199128,123.89363331190152,3.4384002765574317,0.0,0.0
294,65.16966391478628,5.223298277035472,16.519663914786296,2.582768856895783,16.802997248119627,2.613639341092564,124.38633058145295,3.4431078211004364,0.0,0.0
295,65.29569451767105,5.244004619775197,16.595694517671056,2.6010672286945016,16.929027851004385,2.6323818924929157,124.84569451767103,3.4648633702852156,0.0,0.0
296,65.35505845388914,5.244353297035197,16.60505845388915,2.6041704833011488,17.07172512055581,2.6451112906775363,125.27172512055581,3.482644845502012,0.0,0.0
297,65.5310890567739,5.261540007392604,16.63108905677391,2.6212035629965236,17.09775572344057,2.6460231187394347,125.79775572344056,3.496297160599157,0.0,0.0
298,65.690452992992,5.285991807980089,16.657119659658672,2.6322340488122795,17.190452992991997,2.6580580842689674,126.22378632632531,3.4997850344832866,0.0,0.0
299,65.74981692921008,5.296166009061447,16.766483595876768,2.641669350061679,17.24981692921009,2.665681588927342,126.64981692921008,3.5179901321216307,0.0,0.0
300,65.85918086542819,5.317202654036716,16.80918086542819,2.6462811525510843,17.32584753209485,2.6765014136987455,127.09251419876152,3.5505064203849077,0.0,0.0
301,66.0018781349796,5.321779373030292,16.80187813497962,2.650353552154691,17.35187813497961,2.6845648216260534,127.60187813497961,3.5540121586243067,0.0,0.0
302,66.12790873786439,5.3276188969479294,16.811242071197707,2.6545134152714787,17.344575404531042,2.6861764182257684,128.0112420711977,3.558458375712557,0.0,0.0
303,66.20393934074913,5.336709614235761,16.85393934074914,2.6553837105665585,17.320606007415797,2.692114060238771,128.53727267408246,3.5672391672040114,0.0,0.0
304,66.39663661030058,5.351050141952296,16.913303276967234,2.6607315898925665,17.363303276967226,2.704680115748604,128.77996994363392,3.574854223776554,0.0,0.0
305,66.52266721318531,5.363064487587029,16.922667213185328,2.6582926327551664,17.32266721318532,2.714077822325768,129.17266721318532,3.584564741367532,0.0,0.0
306,66.61536448273675,5.36825248088884,16.915364482736752,2.660724216640434,17.365364482736748,2.721047668863328,129.56536448273673,3.598187896321417,0.0,0.0
307,66.79139508562152,5.384373256628072,16.941395085621515,2.662353986128884,17.458061752288174,2.7459704602543678,130.00806175228817,3.60447010873759,0.0,0.0
308,66.96742568850627,5.409273730119242,16.950759021839605,2.664963242661601,17.51742568850627,2.753178969721667,130.5507590218396,3.6271859145392953,0.0,0.0
309,67.07678962472436,5.429543518778884,16.943456291391037,2.66918874084205,17.543456291391028,2.7538803564629553,130.94345629139102,3.643566035295617,0.0,0.0
310,67.30282022760912,5.448177155483801,17.052820227609132,2.6836837163013514,17.55282022760912,2.758804214669439,131.33615356094245,3.6513111643155916,0.0,0.0
311,67.42885083049389,5.457389794292863,17.07885083049389,2.6831565270017994,17.64551749716055,2.7613898562441768,131.76218416382721,3.674586891301134,0.0,0.0
312,67.53821476671197,5.4733787546385635,17.10488143337865,2.6823866132193146,17.638214766711975,2.7679943961919276,132.22154810004528,3.6877873103506777,0.0,0.0
313,67.68091203626341,5.490299140207695,17.13091203626341,2.6916929363317545,17.680912036263404,2.767753399742139,132.64757870293008,3.6887243409654378,0.0,0.0
314,67.7902759724815,5.499439724423279,17.15694263914817,2.6938108048454357,17.740275972481495,2.776612869004497,133.0736093058148,3.6947865359581695,0.0,0.0
315,67.8996399086996,5.517466002206354,17.166306575366264,2.7006595618630085,17.69963990869959,2.7752739055634947,133.64963990869958,3.70254348828668,0.0,0.0
316,68.04233717825102,5.529156254589871,17.125670511584357,2.698235204587242,17.77567051158435,2.786419373628657,134.10900384491768,3.7120339445234976,0.0,0.0
317,68.23503444780245,5.5452620518683835,17.13503444780245,2.7018730872277383,17.785034447802442,2.792145765076667,134.58503444780243,3.7228328384071077,0.0,0.0
318,68.29439838402054,5.559925852193973,17.12773171735388,2.711961542427095,17.794398384020543,2.8007669125382892,135.02773171735387,3.741208981991549,0.0,0.0
319,68.4204289869053,5.566680063440279,17.103762320238637,2.713418989109468,17.8204289869053,2.8027702365837515,135.42042898690528,3.775940022454519,0.0,0.0
320,68.56312625645674,5.572268194810507,17.1297929231234,2.714046109378862,17.82979292312339,2.8019904969240534,135.87979292312338,3.785160284307347,0.0,0.0
321,68.6391568593415,5.573653878998441,17.15582352600816,2.713216062046216,17.889156859341483,2.8190876996549386,136.38915685934148,3.78018320606629,0.0,0.0
322,68.71518746222627,5.585990076981092,17.14852079555959,2.7177748143651903,17.881854128892908,2.8301333722493105,136.8818541288929,3.7915574058814294,0.0,0.0
323,68.89121806511102,5.595222841570036,17.17455139844435,2.717780269089737,17.907884731777674,2.8335616362175746,137.22455139844433,3.7887680955365397,0.0,0.0
324,69.00058200132911,5.6015946854341,17.250582001329107,2.7240560667757583,17.917248667995764,2.8338288582696864,137.60058200132912,3.8009445841753484,0.0,0.0
325,69.02661260421387,5.604665975755479,17.309945937547198,2.7225578746360357,17.926612604213858,2.843577942102164,137.97661260421384,3.8061559367932682,0.0,0.0
326,69.26930987376528,5.614512941279213,17.33597654043196,2.7281452212971415,18.019309873765284,2.8631803649559457,138.38597654043193,3.8256490458285746,0.0,0.0
327,69.37867380998338,5.619585257147851,17.428673809983387,2.7291217401996484,18.012007143316715,2.8708404009524893,138.8620071433167,3.844706422120548,0.0,0.0
328,69.37137107953482,5.621612453338097,17.504704412868147,2.747829039047897,18.05470441286814,2.8727292694501467,139.2713710795348,3.857933666216396,0.0,0.0
329,69.59740168241956,5.638091148323397,17.49740168241958,2.7529642762606508,18.09740168241957,2.8790087548767653,139.5807350157529,3.868631147088327,0.0,0.0
330,69.75676561863767,5.651136076621676,17.540098951971004,2.764645694080733,18.12343228530433,2.8845750072413217,140.05676561863763,3.8708139326624793,0.0,0.0
331,69.94946288818909,5.660508457857459,17.566129554855763,2.7636623685553077,18.14946288818909,2.8848067896807805,140.5327962215224,3.873423562332153,0.0,0.0
332,70.12549349107385,5.663118252268762,17.608826824407192,2.7685304198534744,18.158826824407182,2.890273925917582,140.94216015774052,3.888672762434071,0.0,0.0
333,70.21819076062528,5.682301075483079,17.701524093958614,2.76470978113515,18.284857427291946,2.9061786227539934,141.46819076062528,3.891462751731922,0.0,0.0
334,70.39422136351004,5.703213653333324,17.67755469684338,2.766188153751912,18.31088803017671,2.9072125685004746,141.87755469684336,3.9018808661888467,0.0,0.0
335,70.52025196639481,5.710357155357745,17.65358529972814,2.774169549545276,18.35358529972813,2.9110744737913503,142.28691863306145,3.901535084125881,0.0,0.0
336,70.64628256927955,5.728705640651561,17.662949235946236,2.775282515720421,18.412949235946222,2.916268049527359,142.67961590261288,3.904957337281564,0.0,0.0
337,70.788979838831,5.73865308326472,17.65564650549766,2.772413107607789,18.422313172164323,2.918989455811055,143.188979838831,3.9021622025848397,0.0,0.0
338,70.86501044171574,5.747459432983698,17.64834377504908,2.7755932106907646,18.398343775049074,2.9173223003031974,143.48167710838243,3.907916028254158,0.0,0.0
339,71.04104104460052,5.75517669116969,17.70770771126718,2.774195188151458,18.47437437793384,2.9176936132654756,144.02437437793384,3.916924512029683,0.0,0.0
340,71.20040498081862,5.776616326700555,17.767071647485274,2.7807931079476185,18.450404980818597,2.9125454927497474,144.36707164748523,3.928895969424005,0.0,0.0
341,71.37643558370337,5.787641728116992,17.843102250370034,2.7882447201754994,18.476435583703356,2.918426253724623,144.80976891703668,3.93645494243675,0.0,0.0
342,71.5191328532548,5.799812802030236,17.802466186588127,2.788271151458826,18.55246618658812,2.92576587184668,145.1691328532548,3.9478783596156677,0.0,0.0
343,71.66183012280622,5.810569068900097,17.86183012280622,2.8001573160123607,18.661830122806215,2.930583486259461,145.56183012280619,3.9421199896607604,0.0,0.0
344,71.80452739235766,5.825504095131731,17.854527392357646,2.8075272245513085,18.721194059024302,2.935976840422424,145.9711940590243,3.9388904741657234,0.0,0.0
345,71.88055799524241,5.840201305317867,17.980557995242407,2.8160075488532645,18.7305579952424,2.934640232791971,146.34722466190905,3.956920999061428,0.0,0.0
346,72.00658859812715,5.850850864236638,17.956588598127162,2.8206402761519,18.65658859812716,2.9362354277556046,146.8232552647938,3.9551106051042852,0.0,0.0
347,72.08261920101194,5.857338592765413,17.99928586767859,2.8245489229571397,18.699285867678586,2.9368860187524026,147.11595253434524,3.9633649010284633,0.0,0.0
348,72.19198313723004,5.857946221406808,17.991983137230022,2.829272302445068,18.77531647056335,2.94079414269318,147.62531647056332,3.966659638704763,0.0,0.0
349,72.35134707344812,5.862068563069041,18.084680406781445,2.8373490264764896,18.818013740114775,2.948838229213962,147.98468040678145,3.961180424132724,0.0,0.0
350,72.44404434299955,5.858205962223817,18.094044342999545,2.8374633494421855,18.877377676332866,2.949842223371133,148.47737767633288,3.9597811279828705,0.0,0.0
351,72.47007494588429,5.85854257653122,18.13674161255097,2.844994925999715,18.90340827921763,2.95271485846946,148.90340827921762,3.9614312660134496,0.0,0.0
352,72.59610554876909,5.865405406863958,18.14610554876906,2.8450750534614473,18.912772215435727,2.9535293050334315,149.3794388821024,3.961437155381524,0.0,0.0
353,72.65546948498715,5.863527733139306,18.222136151653824,2.856831303116389,18.855469484987154,2.95591036299062,149.73880281832047,3.985190405902908,0.0,0.0
354,72.76483342120527,5.8565107780068395,18.23150008787192,2.859711261593715,18.881500087871913,2.9575174765706094,150.06483342120524,3.989215842077801,0.0,0.0
355,72.89086402409,5.874946581549508,18.240864024090016,2.861357061731776,18.89086402409001,2.964096249704791,150.45753069075667,3.997169704266186,0.0,0.0
356,72.95022796030811,5.871346261143737,18.283561293641434,2.873109042884584,18.900227960308097,2.9608748828442266,150.8002279603081,4.0177870575535595,0.0,0.0
357,73.1095918965262,5.869974147313061,18.2595918965262,2.8758635723450916,18.99292522985952,2.9674708027389936,151.22625856319286,4.034629232184623,0.0,0.0
358,73.21895583274429,5.871937934975578,18.302289166077628,2.874355577086503,19.03562249941095,2.9678621839752117,151.50228916607765,4.0365126513859035,0.0,0.0
359,73.26165310229571,5.872256541740412,18.361653102295723,2.87193167346877,19.044986435629042,2.9656305587218137,151.89498643562908,4.046450837310378,0.0,0.0
360,73.33768370518048,5.874912455911605,18.354350371847147,2.8747495691351146,19.087683705180474,2.969243987737566,152.3376837051805,4.071105041029496,0.0,0.0
361,73.44704764139856,5.881615110610688,18.34704764139857,2.885554977502208,19.1803809747319,2.976587920964812,152.74704764139858,4.074306545941714,0.0,0.0
362,73.48974491095001,5.894979468485936,18.406411577616666,2.9023995552361064,19.27307824428333,2.985400371833211,153.12307824428336,4.096940279253398,0.0,0.0
363,73.54910884716809,5.903374875557257,18.48244218050143,2.9006733879092685,19.232442180501423,2.989406120603218,153.59910884716808,4.111189120139146,0.0,0.0
364,73.62513945005286,5.920624840349838,18.541806116719524,2.9028030065291097,19.291806116719513,2.98932456945399,153.95847278338618,4.102338844863398,0.0,0.0
365,73.65117005293763,5.934668703992073,18.58450338627095,2.9088005907270658,19.35117005293761,2.995438254128141,154.50117005293762,4.11152171381279,0.0,0.0
366,73.79386732248904,5.93674958601499,18.593867322489043,2.9133103733467722,19.427200655822375,2.999710686071329,154.86053398915573,4.114596906499282,0.0,0.0
367,73.88656459204047,5.937350149562872,18.586564592040475,2.912138798329195,19.369897925373795,3.002764729592475,155.30323125870714,4.12938978424757,0.0,0.0
368,73.97926186159187,5.942208606699199,18.562595194925233,2.917352964633862,19.312595194925223,3.000934330339079,155.7292618615919,4.118041138278177,0.0,0.0
369,74.07195913114332,5.952590132288434,18.55529246447666,2.9165247378099997,19.37195913114332,3.0073223310373516,156.15529246447667,4.110230985147986,0.0,0.0
370,74.13132306736141,5.952399168480966,18.547989734028082,2.9234092739197846,19.39798973402808,3.0149906111951674,156.5979897340281,4.124290171796881,0.0,0.0
371,74.25735367024618,5.95074067555797,18.507353670246182,2.9279125968816566,19.44068700357951,3.017036441252578,156.90735367024618,4.139221963778287,0.0,0.0
372,74.31671760646425,5.956023264318264,18.58338427313094,2.9308382679315423,19.416717606464264,3.0183616334265926,157.3667176064643,4.146668734067687,0.0,0.0
373,74.40941487601569,5.9604838052273195,18.592748209349036,2.940794427255897,19.442748209349027,3.0156522077048318,157.80941487601572,4.149845675657373,0.0,0.0
374,74.50211214556712,5.965565858911493,18.652112145567123,2.945521229484288,19.468778812233783,3.0241965498898216,158.2354454789005,4.152690677015154,0.0,0.0
375,74.61147608178521,5.9669264140674745,18.678142748451883,2.950455956114139,19.461476081785218,3.033256799989023,158.54480941511858,4.152436540734648,0.0,0.0
376,74.65417335133664,5.962738231427156,18.73750668466998,2.947794076375531,19.454173351336635,3.035431096745536,159.13750668467003,4.149891829696353,0.0,0.0
377,74.79687062088806,5.979573557149882,18.680203954221405,2.9495396270392678,19.463537287554733,3.040892154846573,159.44687062088812,4.1656641389875695,0.0,0.0
378,74.97290122377284,5.978242479046349,18.722901223772833,2.943160569155913,19.47290122377283,3.043968842542371,159.8562345571062,4.183728179143872,0.0,0.0
379,75.03226515999093,5.989092548505344,18.732265159990924,2.9545468608004173,19.498931826657593,3.0476921126477508,160.34893182665763,4.206394521690384,0.0,0.0
380,75.20829576287568,6.002673436070919,18.841629096209026,2.956345333550543,19.541629096209018,3.0511766315199007,160.741629096209,4.20445627351535,0.0,0.0
381,75.33432636576046,6.00356872204321,18.81765969909378,2.959586298938336,19.63432636576044,3.056370164661587,161.25099303242712,4.2200066164291,0.0,0.0
382,75.39369030197854,6.007042599642237,18.843690301978548,2.963606179293487,19.727023635311873,3.068445249647139,161.56035696864527,4.229010118533384,0.0,0.0
383,75.5197209048633,6.015881209312995,18.886387571529973,2.9666199594455502,19.753054238196633,3.0678261461206158,161.96972090486335,4.2452582636713,0.0,0.0
384,75.56241817441473,6.02091606146232,18.945751507748067,2.9627336763641567,19.829084841081396,3.0704907660768024,162.29575150774807,4.276199384070802,0.0,0.0
385,75.67178211063282,6.023417663058894,19.021782110632827,2.960261353489468,19.805115443966155,3.0779706079435116,162.70511544396615,4.275068286065519,0.0,0.0
386,75.83114604685093,6.039634450730664,18.981146046850924,2.958129492856162,19.881146046850915,3.085179948953295,163.2144793801843,4.28194949447351,0.0,0.0
387,76.04050998306901,6.041156369858473,18.99050998306902,2.960979856128703,19.907176649735675,3.0744329021314813,163.64050998306902,4.29770537516117,0.0,0.0
388,76.16654058595375,6.054362475592414,18.999873919287108,2.968310885861015,19.93320725262044,3.079207331178578,164.13320725262045,4.303216809885934,0.0,0.0
389,76.3092378555052,6.053930791630488,19.02590452217187,2.9797003567007754,20.009237855505198,3.0778348280893684,164.4592378555052,4.310505184423153,0.0,0.0
390,76.40193512505661,6.058383882016948,19.08526845838997,2.986950218306995,20.001935125056626,3.0748504206885063,164.80193512505664,4.325428154598835,0.0,0.0
391,76.49463239460806,6.065707549446549,19.111299061274728,2.993088796435575,20.044632394608055,3.0704922882405286,165.1779657279414,4.34761685805527,0.0,0.0
392,76.63732966415948,6.066699626236683,19.10399633082615,2.9981307001307598,20.087329664159483,3.079834686372393,165.67066299749285,4.348179395342334,0.0,0.0
393,76.74669360037755,6.074558827826448,19.180026933710913,3.0048087979635842,20.080026933710904,3.0848818450802145,166.03002693371096,4.342715314798182,0.0,0.0
394,76.77272420326234,6.084200820757265,19.222724203262338,3.021049094277116,20.10605753659566,3.0914423616182667,166.35605753659567,4.346785035706689,0.0,0.0
395,76.81542147281377,6.087728275099874,19.298754806147098,3.018494326715955,20.14875480614709,3.1006534495089064,166.86542147281378,4.358835623333153,0.0,0.0
396,76.84145207569853,6.085253897799202,19.34145207569853,3.023918839265043,20.241452075698515,3.0957648346242705,167.19145207569855,4.369528096829226,0.0,0.0
397,76.9674826785833,6.091261830647977,19.334149345249948,3.026842066167459,20.200816011916615,3.0970070772157166,167.55081601191662,4.36855578038925,0.0,0.0
398,77.07684661480137,6.092893468267713,19.376846614801376,3.0336780706108075,20.226846614801374,3.0949663117049044,168.01017994813475,4.370696502297818,0.0,0.0
399,77.13621055101949,6.101649518803228,19.35287721768614,3.0328390676770205,20.236210551019465,3.1061628385556146,168.51954388435286,4.366652605430341,0.0,0.0
400,77.31224115390425,6.1158510920207005,19.4289078205709,3.0365121494847696,20.24557448723756,3.1053501980572653,168.96224115390424,4.381415506117323,0.0,0.0
401,77.40493842345568,6.1283990573899345,19.47160509012233,3.0466774044626277,20.271605090122325,3.104497419462915,169.52160509012234,4.399620520065306,0.0,0.0
402,77.56430235967376,6.128909843432956,19.44763569300709,3.0467399385692406,20.330969026340416,3.1162952373252164,169.94763569300713,4.415188343141313,0.0,0.0
403,77.62366629589187,6.13621773143918,19.506999629225184,3.0427912222727467,20.37366629589184,3.1235714621392097,170.3069996292252,4.428660212286358,0.0,0.0
404,77.66636356544328,6.149339774896358,19.549696898776613,3.0470082942139274,20.38303023210994,3.130051913870029,170.74969689877662,4.431138439057537,0.0,0.0
405,77.72572750166137,6.1547302359837746,19.625727501661377,3.054151214769246,20.325727501661365,3.1321263488388262,171.12572750166137,4.439557594874595,0.0,0.0
406,77.76842477121279,6.165697455552794,19.651758104546136,3.04719308666746,20.45175810454613,3.1353098127834533,171.53509143787952,4.443649047625529,0.0,0.0
407,77.77778870743087,6.174375628215611,19.711122040764227,3.0502133063774926,20.52778870743089,3.1288335489295,171.86112204076426,4.455787353093526,0.0,0.0
408,77.887152643649,6.181770200002745,19.68715264364899,3.056064211941547,20.58715264364898,3.1286051240267416,172.35381931031569,4.464874269472587,0.0,0.0
409,77.97984991320043,6.190310271904298,19.696516579867083,3.055382955121445,20.629849913200413,3.135935635228437,172.76318324653377,4.472573253070854,0.0,0.0
410,78.02254718275184,6.197622102058392,19.672547182751845,3.0587901143561727,20.63921384941851,3.1308471654950254,173.20588051608516,4.496359709900549,0.0,0.0
411,78.11524445230326,6.211370179008737,19.6985777856366,3.057085673869369,20.68191111896993,3.133444392704219,173.68191111896994,4.499884865297467,0.0,0.0
412,78.22460838852137,6.219317291612326,19.74127505518803,3.054030545333614,20.757941721854692,3.1394990672384595,174.17460838852134,4.511850708721898,0.0,0.0
413,78.31730565807281,6.224082984339659,19.76730565807279,3.0599281685953574,20.767305658072782,3.13899311871702,174.6006389914061,4.527207332682892,0.0,0.0
414,78.39333626095757,6.233510268389052,19.760002927624218,3.057848424879757,20.79333626095755,3.1446306652278677,175.0266695942909,4.548237495966531,0.0,0.0
415,78.53603353050897,6.243537103246245,19.852700197175643,3.0667358013136083,20.786033530508973,3.14746835871023,175.43603353050898,4.547230557520229,0.0,0.0
416,78.59539746672709,6.247583475688096,19.86206413339374,3.0774666209976163,20.79539746672707,3.156203874670506,175.8287308000604,4.568419583321892,0.0,0.0
417,78.65476140294518,6.248071708661578,19.904761402945166,3.0862058599990503,20.788094736278495,3.159197914233849,176.1380947362785,4.566378009592734,0.0,0.0
418,78.68079200582994,6.2612684188609204,19.864125339163262,3.086802320134651,20.814125339163255,3.1517037132873824,176.58079200582992,4.5671371825755225,0.0,0.0
419,78.7568226087147,6.263134262569683,19.790155942048028,3.09464079047134,20.773489275381348,3.1510006818750904,177.04015594204802,4.586066935990815,0.0,0.0
420,78.79951987826614,6.266747881504115,19.84951987826611,3.0980511898830914,20.81618654493278,3.1449522168335067,177.58285321159943,4.576936833976167,0.0,0.0
421,78.8755504811509,6.270549349191919,19.842217147817543,3.0992646249750373,20.842217147817532,3.1551744062190497,177.95888381448418,4.591290917119465,0.0,0.0
422,78.91824775070229,6.276239955473343,19.884914417368968,3.1029049588556026,20.85158108403563,3.156287950052636,178.334914417369,4.60276863312175,0.0,0.0
423,78.97761168692041,6.28462863640163,19.877611686920396,3.1011946291092514,20.960945020253725,3.153660603802972,178.76094502025373,4.613533061485211,0.0,0.0
424,79.07030895647182,6.291090693256763,19.92030895647182,3.112300655987118,20.97030895647182,3.1524857375217237,179.1703089564718,4.6150907982839335,0.0,0.0
425,79.14633955935659,6.303623087191555,19.946339559356588,3.1089017616757806,21.013006226023247,3.154028136694952,179.51300622602326,4.62995440404317,0.0,0.0
426,79.18903682890802,6.308517253225378,20.02237016224134,3.1127949126457306,20.972370162241344,3.152624790122873,179.989036828908,4.630042574148612,0.0,0.0
427,79.28173409845945,6.3172318079367695,19.981734098459444,3.1205924505916487,20.915067431792764,3.1526912145723482,180.3984007651261,4.633574165399744,0.0,0.0
428,79.34109803467754,6.323270066093492,20.02443136801087,3.132399943242817,20.89109803467753,3.1609791524826467,180.82443136801083,4.629548336911814,0.0,0.0
429,79.40046197089563,6.319996986076,19.967128637562286,3.1333126126360544,20.90046197089562,3.170418032058099,181.2171286375623,4.641961486285954,0.0,0.0
430,79.4764925737804,6.325647576475912,20.026492573780384,3.1302606314070656,20.926492573780383,3.1752955797268574,181.6764925737804,4.65742536176632,0.0,0.0
431,79.5858565099985,6.3357211846678485,20.052523176665147,3.1389344604515914,21.05252317666514,3.175490660711783,182.1358565099985,4.6600405120299655,0.0,0.0
432,79.66188711288325,6.333912677489858,20.16188711288324,3.1378759816911823,21.061887112883237,3.176491505451143,182.51188711288327,4.676207746209967,0.0,0.0
433,79.75458438243471,6.33454916849234,20.171251049101336,3.141570855802558,21.104584382434666,3.179475558383161,183.02125104910138,4.670989477319077,0.0,0.0
434,79.8972816519861,6.341193242292176,20.197281651986096,3.1494980779416517,21.180614985319426,3.1877184042202575,183.39728165198605,4.667048276109432,0.0,0.0
435,79.97331225487089,6.340655274916017,20.13997892153753,3.1519557653684056,21.23997892153752,3.202880053330184,183.93997892153752,4.661778160742216,0.0,0.0
436,80.03267619108898,6.338028497369294,20.18267619108895,3.1496709295207093,21.332676191088954,3.207772400683503,184.33267619108895,4.669903743500796,0.0,0.0
437,80.09204012730704,6.3383042709455335,20.24204012730705,3.1440520196894317,21.358706793973706,3.2168238293140656,184.67537346064037,4.673383834236438,0.0,0.0
438,80.11807073019185,6.34524712967473,20.284737396858475,3.142851996569108,21.384737396858473,3.213262374232119,185.08473739685846,4.686579976432594,0.0,0.0
439,80.16076799974324,6.352256347845652,20.394101333076566,3.140048048487097,21.410767999743236,3.211563798518346,185.52743466640993,4.702127625993529,0.0,0.0
440,80.35346526929467,6.369639528456256,20.436798602628,3.1437154133058907,21.470131935961323,3.224964058533771,185.95346526929467,4.705493517505828,0.0,0.0
441,80.3961625388461,6.3720896539796446,20.44616253884609,3.1390769866387176,21.412829205512754,3.2228878245465444,186.39616253884608,4.716474497912664,0.0,0.0
442,80.47219314173087,6.387261475675879,20.438859808397517,3.1490882245867775,21.42219314173085,3.2336434116796924,186.83885980839753,4.714640247255916,0.0,0.0
443,80.53155707794896,6.38820149866658,20.43155707794894,3.159949015123293,21.481557077948942,3.238489911350304,187.36489041128226,4.733642122407762,0.0,0.0
444,80.65758768083371,6.391521436701252,20.424254347500376,3.1592211054105226,21.47425434750037,3.2383244471848225,187.80758768083362,4.747079468217041,0.0,0.0
445,80.8169516170518,6.398975890336134,20.383618283718466,3.1628066006107276,21.48361828371846,3.23945197572471,188.2002849503851,4.756001540434638,0.0,0.0
446,80.92631555326992,6.4098118499125745,20.40964888660323,3.165661305765041,21.542982219936555,3.246217254105631,188.6596488866032,4.77318745996324,0.0,0.0
447,81.03567948948802,6.418234320387243,20.402346156154646,3.1664302321686297,21.569012822821314,3.2613664403746734,189.03567948948796,4.779422265581133,0.0,0.0
448,81.0950434257061,6.419920842508582,20.44504342570607,3.171525454313559,21.578376759039408,3.267685642658331,189.37837675903936,4.768244265439859,0.0,0.0
449,81.18774069525753,6.421992186399173,20.45440736192417,3.173369699628926,21.537740695257504,3.2733143299996503,189.82107402859083,4.789030719046651,0.0,0.0
450,81.29710463147565,6.433787960881741,20.4471046314756,3.1754113349930297,21.51377129814226,3.2729451370762934,190.21377129814223,4.809848752246814,0.0,0.0
451,81.37313523436039,6.431201950007894,20.456468567693697,3.176254624336694,21.52313523436036,3.266610252941484,190.52313523436032,4.813368166667906,0.0,0.0
452,81.48249917057848,6.435948593347669,20.449165837245122,3.1824305394601673,21.549165837245123,3.274046484681614,190.93249917057844,4.829026265299543,0.0,0.0
453,81.55852977346325,6.443332073380693,20.458529773463216,3.1790048121519514,21.525196440129882,3.2770576336391475,191.35852977346318,4.838500528489545,0.0,0.0
454,81.55122704301466,6.438546310002225,20.46789370968131,3.183656967386113,21.567893709681307,3.287561469375438,191.66789370968127,4.846701959208946,0.0,0.0
455,81.62725764589943,6.44312796892462,20.493924312566072,3.183845894371088,21.577257645899405,3.2917012981959344,192.17725764589935,4.858167903483482,0.0,0.0
456,81.6532882487842,6.44223269243979,20.486621582117497,3.1867444698770426,21.586621582117495,3.292222150792185,192.56995491545084,4.872565593905438,0.0,0.0
457,81.67931885166894,6.452078960473016,20.51265218500226,3.181500703839424,21.629318851668927,3.298128570097099,192.91265218500223,4.888936658685707,0.0,0.0
458,81.8053494545537,6.457916768387996,20.472016121220353,3.1805421797692732,21.58868278788702,3.3005913875450266,193.32201612122032,4.915653034026233,0.0,0.0
459,81.83138005743847,6.46312387563134,20.44804672410511,3.1829678607696708,21.64804672410511,3.310051554389578,193.74804672410508,4.9194152994873575,0.0,0.0
460,81.92407732698989,6.47216429881502,20.407410660323208,3.1887502023103793,21.640743993656542,3.3110849686203006,194.2574106603232,4.922379023269029,0.0,0.0
461,81.9667745965413,6.477579465258268,20.383441263207967,3.1864715190564703,21.716774596541306,3.314369085244503,194.61677459654126,4.946209771243906,0.0,0.0
462,82.02613853275939,6.483354412460025,20.392805199426064,3.1935878072341555,21.7261385327594,3.314849750399018,195.02613853275938,4.952630594251531,0.0,0.0
463,81.98550246897751,6.4848128264279055,20.45216913564416,3.1962365469120915,21.75216913564416,3.315027447583142,195.4688358023108,4.965730050781315,0.0,0.0
464,81.99486640519558,6.49025148808854,20.49486640519559,3.202394384457788,21.711533071862252,3.3187877863927273,195.89486640519553,4.977807156594793,0.0,0.0
465,81.98756367474702,6.499595231756636,20.43756367474701,3.2035577117133376,21.77089700808035,3.317273699551122,196.32089700808032,4.978519982346409,0.0,0.0
466,82.09692761096511,6.50424694345909,20.46359427763177,3.2051927295085516,21.830260944298438,3.321216347162153,196.7469276109651,4.9996986986569745,0.0,0.0
467,82.1729582138499,6.503380218548166,20.4562915471832,3.214793114190054,21.82295821384987,3.3251052783933694,197.15629154718317,5.027024416768486,0.0,0.0
468,82.28232215006798,6.502608552936888,20.498988816734627,3.2229177217960197,21.798988816734624,3.327260120781634,197.46565548340126,5.02797246807453,0.0,0.0
469,82.39168608628606,6.498783267317963,20.49168608628605,3.2245723207145716,21.825019419619387,3.326663681898001,197.77501941961933,5.041415451720589,0.0,0.0
470,82.45105002250416,6.499272351969927,20.50105002250415,3.22507763489269,21.78438335583748,3.32879546692818,198.21771668917077,5.056693666722532,0.0,0.0
471,82.61041395872225,6.505651463336267,20.593747292055568,3.218197058952893,21.760413958722246,3.332642321274104,198.56041395872222,5.058281601653886,0.0,0.0
472,82.65311122827369,6.512803991045552,20.569777894940334,3.2200272174329627,21.786444561607002,3.3285508955548218,198.95311122827368,5.053544699137343,0.0,0.0
473,82.66247516449177,6.517401214345344,20.645808497825097,3.2235444442673935,21.829141831158427,3.3287941915737997,199.31247516449173,5.077848174876232,0.0,0.0
474,82.72183910070986,6.525127554804661,20.721839100709857,3.223642217583845,21.938505767376522,3.324892790327522,199.73850576737647,5.089552635169225,0.0,0.0
475,82.78120303692796,6.530577497189521,20.831203036927946,3.2258584744325582,21.981203036927948,3.319464784256012,200.14786970359455,5.096453510420756,0.0,0.0
476,82.87390030647938,6.532912475727277,20.840566973146046,3.2247504442219372,21.97390030647938,3.319417012103046,200.54056697314599,5.122823074787535,0.0,0.0
477,82.98326424269749,6.5307030843824405,20.8165975760308,3.221370464250692,21.94993090936414,3.3189626262759293,200.91659757603077,5.128155923118424,0.0,0.0
478,83.12596151224892,6.540131904288602,20.859294845582234,3.2174942368114157,21.942628178915573,3.3252688767087464,201.39262817891552,5.140239868626472,0.0,0.0
479,83.20199211513366,6.544509353125033,20.85199211513366,3.218824115289971,21.985325448466998,3.3259821773367415,201.81865878180028,5.15893527393574,0.0,0.0
480,83.27802271801845,6.553830475983809,20.79468938468508,3.225364005661749,22.01135605135176,3.33218415521015,202.09468938468504,5.172304610024481,0.0,0.0
481,83.3040533209032,6.553542184331376,20.82071998756985,3.234647402496025,22.070719987569856,3.335757384521535,202.53738665423646,5.177912468318376,0.0,0.0
482,83.43008392378798,6.556342126256398,20.79675059045461,3.2463465337599597,22.113417257121277,3.34094528960384,202.9800839237879,5.201689995366403,0.0,0.0
483,83.55611452667272,6.562393486845965,20.88944786000604,3.2407155723344427,22.089447860006043,3.346751537787086,203.42278119333932,5.201610213436035,0.0,0.0
484,83.51547846289081,6.56362565102526,20.89881179622412,3.241203531022626,22.148811796224134,3.344798380273683,203.8321451295574,5.209245440421059,0.0,0.0
485,83.57484239910892,6.566896565058833,20.87484239910889,3.24019237644987,22.174842399108893,3.3427836125745696,204.35817573244216,5.205289665541357,0.0,0.0
486,83.70087300199367,6.570221409881972,20.93420633532698,3.2463647141167375,22.167539668660318,3.3519659194603797,204.90087300199363,5.210316543147084,0.0,0.0
487,83.77690360487843,6.5788560915625265,20.943570271545077,3.252239528146454,22.22690360487842,3.3562906401373414,205.2269036048784,5.213728116009828,0.0,0.0
488,83.86960087442984,6.5821216432470795,21.052934207763165,3.2459372863716798,22.219600874429844,3.3529690722572605,205.6362675410965,5.221687810675132,0.0,0.0
489,83.9956314773146,6.582000367980373,21.062298143981263,3.246192827345766,22.245631477314607,3.347992138304739,205.99563147731453,5.241163662384356,0.0,0.0
490,84.12166208019939,6.585006435200981,21.054995413532694,3.247418445477152,22.271662080199363,3.3441945652467715,206.37166208019931,5.240190945881731,0.0,0.0
491,84.19769268308413,6.593434503243277,21.031026016417457,3.2474772009799504,22.197692683084128,3.344883133542519,206.7310260164174,5.241826761691927,0.0,0.0
492,84.22372328596889,6.595649761649857,21.07372328596888,3.2464938433769515,22.223723285968887,3.3412936553806194,207.1903899526355,5.242187324493944,0.0,0.0
493,84.283087222187,6.60276232842487,21.083087222186972,3.2422773149699062,22.283087222186982,3.338107690183788,207.6830872221869,5.253328138577335,0.0,0.0
494,84.29245115840507,6.599389192603298,21.0757844917384,3.240893442948542,22.325784491738414,3.3440586126432814,208.1757844917384,5.26439806010688,0.0,0.0
495,84.30181509462318,6.6051845559429765,21.101815094623166,3.246246214524918,22.351815094623166,3.3498173060523837,208.58514842795645,5.283205603459332,0.0,0.0
496,84.4945123641746,6.602196347650044,21.044512364174594,3.2454515131121835,22.36117903084126,3.3473439381152064,209.01117903084122,5.283581040645393,0.0,0.0
497,84.53720963372604,6.612219111041236,21.070542967059342,3.2490508769814603,22.353876300392695,3.3462070044400103,209.487209633726,5.317081997991392,0.0,0.0
498,84.6132402366108,6.6096584722835505,21.113240236610775,3.249604521053871,22.37990690327745,3.351225684222363,209.9965735699441,5.324069573174876,0.0,0.0
499,84.65593750616223,6.6110020554782984,21.105937506162206,3.251772647398666,22.322604172828886,3.3499955481199875,210.42260417282884,5.3488940115607155,0.0,0.0
500,84.61530144238031,6.614652480460714,21.03196810904696,3.2533986428263737,22.315301442380306,3.3467958508666737,210.84863477571358,5.380310782699903,0.0,0.0
501,84.65799871193173,6.610557828961351,21.09133204526506,3.2487990754979994,22.3746653785984,3.349697388556489,211.25799871193166,5.381739568207734,0.0,0.0
502,84.71736264814984,6.608688629375006,21.067362648149814,3.2512338669886693,22.367362648149825,3.3519324943901427,211.70069598148314,5.373529785164441,0.0,0.0
503,84.69339325103459,6.605390646322955,21.043393251034573,3.2515454444045,22.343393251034588,3.349901580367167,212.22672658436792,5.390388765064819,0.0,0.0
504,84.71942385391937,6.616662301423879,21.08609052058601,3.2444923172711024,22.40275718725268,3.356188010151249,212.66942385391934,5.403976943896254,0.0,0.0
505,84.86212112347077,6.6116203380781275,21.112121123470768,3.2497821604554056,22.412121123470772,3.3574983319952314,213.0454544568041,5.415232700632654,0.0,0.0
506,84.93815172635554,6.618720357035058,21.088151726355527,3.2569790909610203,22.43815172635554,3.3568763687924896,213.43815172635553,5.4350040790618,0.0,0.0
507,85.04751566257364,6.616070692240673,21.064182329240285,3.2565262726732094,22.43084899590696,3.3620678028624122,213.91418232924028,5.441619800127652,0.0,0.0
508,85.07354626545839,6.624181080025115,21.07354626545838,3.2590908448911278,22.49021293212506,3.358365486622709,214.240212932125,5.456733268516357,0.0,0.0
509,85.09957686834315,6.621384437227355,21.082910201676476,3.2607619749992884,22.549576868343152,3.3593172550182437,214.6995768683431,5.447539273885495,0.0,0.0
510,85.22560747122793,6.632892915277053,21.075607471227904,3.2601495080978755,22.575607471227915,3.362608857243076,215.2089408045612,5.45153619329329,0.0,0.0
511,85.33497140744602,6.642495011482638,21.101638074112664,3.2642531002493604,22.651638074112675,3.3537617821578123,215.5683047407793,5.453983193089571,0.0,0.0
512,85.37766867699746,6.640736257202058,21.07766867699742,3.2675076788126476,22.694335343664104,3.3623253841190754,215.97766867699738,5.469551331206736,0.0,0.0
513,85.53703261321553,6.644753054362854,21.12036594654885,3.2725405120308073,22.720365946548863,3.37014774366419,216.3870326132155,5.4856519277042315,0.0,0.0
514,85.62972988276698,6.6443200330652905,21.16306321610028,3.272092250642304,22.813063216100293,3.3810175185867,216.7463965494336,5.490370748492195,0.0,0.0
515,85.72242715231839,6.6435104828632525,21.20576048565171,3.2749264325145124,22.839093818985056,3.3825831921465497,217.20576048565167,5.516618044374437,0.0,0.0
516,85.76512442186981,6.650024756488836,21.231791088536465,3.279072038183821,22.84845775520315,3.3814777469193915,217.63179108853643,5.539970030620615,0.0,0.0
517,85.89115502475458,6.65535995389741,21.324488358087894,3.277939823980888,22.82448835808791,3.376375285400639,218.12448835808786,5.54283148346959,0.0,0.0
518,85.98385229430599,6.660255435824192,21.417185627639324,3.2913637226318495,22.817185627639336,3.3760391626556108,218.6171856276393,5.555841742440164,0.0,0.0
519,86.00988289719076,6.667500105790914,21.459882897190752,3.291502166947945,22.793216230524095,3.376915117258208,219.00988289719075,5.576093554584765,0.0,0.0
520,86.01924683340887,6.674635710465628,21.41924683340884,3.291049650795778,22.80258016674219,3.375921570818775,219.46924683340882,5.579230427842819,0.0,0.0
521,86.02861076962694,6.67106967537825,21.411944102960266,3.2871950601713205,22.728610769626943,3.3750776292370923,219.81194410296027,5.598625496665981,0.0,0.0
522,86.17130803917838,6.6725635340125695,21.38797470584503,3.293643277554133,22.72130803917838,3.3771656938227403,220.17130803917834,5.603680945825358,0.0,0.0
523,86.21400530872981,6.680747291875053,21.347338642063118,3.2980418381068044,22.664005308729795,3.378233408950515,220.71400530872975,5.624070263190705,0.0,0.0
524,86.35670257828124,6.6836984339885115,21.340035911614553,3.2930886464260465,22.65670257828123,3.3853497718950365,221.09003591161454,5.629066145785763,0.0,0.0
525,86.44939984783265,6.681082497121181,21.316066514499305,3.290379872967179,22.649399847832658,3.3854458117145296,221.54939984783263,5.656562149922883,0.0,0.0
526,86.50876378405073,6.685134486736317,21.34209711738407,3.290180916737304,22.625430450717424,3.3889192999523523,221.95876378405075,5.673208869120136,0.0,0.0
527,86.53479438693553,6.684677009303479,21.451461053602163,3.2863488155546383,22.61812772026884,3.387184572979553,222.38479438693548,5.662530122390085,0.0,0.0
528,86.49415832315361,6.689433911051636,21.52749165648693,3.2904868427908016,22.660824989820274,3.3848056441246754,222.81082498982022,5.668416965935489,0.0,0.0
529,86.57018892603837,6.695401450375869,21.636855592705015,3.281571206363248,22.670188926038367,3.3831385176961404,223.15352225937167,5.672436271875664,0.0,0.0
530,86.61288619558981,6.697341062921275,21.746219528923113,3.295308492077719,22.662886195589795,3.384443219133244,223.54621952892313,5.682607074130479,0.0,0.0
531,86.62225013180792,6.692920439977181,21.772250131807876,3.2971234749539367,22.638916798474558,3.3902868717329047,224.03891679847453,5.683935721396372,0.0,0.0
532,86.71494740135932,6.706079085003371,21.798280734692636,3.300888836806569,22.648280734692655,3.3943639869723783,224.31494740135926,5.699222920337611,0.0,0.0
533,86.80764467091076,6.705340649254799,21.79097800424406,3.297116603905727,22.657644670910745,3.398176845552039,224.77431133757736,5.711330235621218,0.0,0.0
534,86.86700860712885,6.706616523157845,21.78367527379549,3.3046890349329034,22.667008607128842,3.3915348680455715,225.1836752737955,5.739148233222977,0.0,0.0
535,86.92637254334691,6.705908111124184,21.84303921001358,3.3071085892083407,22.659705876680267,3.391692195695266,225.6263725433469,5.754412907616714,0.0,0.0
536,86.96906981289837,6.711622101533216,21.902403146231677,3.3166994228974263,22.719069812898354,3.389633610376668,226.035736479565,5.763055879980167,0.0,0.0
537,86.96176708244978,6.713464743516686,21.94510041578311,3.3181416165003466,22.71176708244979,3.3882056967453,226.49510041578307,5.7879883235657585,0.0,0.0
538,86.92113101866788,6.709655773080566,21.9544643520012,3.3221995113389022,22.721131018667887,3.3933665933083237,227.00446435200118,5.793618499460756,0.0,0.0
539,86.93049495488597,6.708440441696232,21.93049495488596,3.3241439649736177,22.747161621552642,3.395150289456507,227.43049495488594,5.80131147027841,0.0,0.0
540,87.02319222443741,6.710552919491242,21.939858891104052,3.3290921556588233,22.773192224437405,3.39684336491521,227.85652555777068,5.801690158384483,0.0,0.0
541,87.04922282732217,6.722472559574848,21.91588949398881,3.3298246027384812,22.749222827322164,3.396697629317895,228.31588949398875,5.815697238548322,0.0,0.0
542,87.12525343020691,6.720436638690889,21.891920096873573,3.3353761737664454,22.741920096873592,3.390040577530389,228.69192009687353,5.826970709181591,0.0,0.0
543,87.16795069975835,6.71922631642344,21.917950699758332,3.3329705303496544,22.751284033091686,3.391895499890134,229.0679506997583,5.834359665957614,0.0,0.0
544,87.22731463597646,6.712163969303402,22.010647969309762,3.34641632168309,22.79398130264311,3.397715566511574,229.62731463597638,5.846496137850135,0.0,0.0
545,87.30334523886121,6.717164946753509,22.003345238861186,3.3500970204833065,22.82001190552787,3.393983207745831,230.0866785721945,5.852161559973747,0.0,0.0
546,87.3627091750793,6.728075893109341,22.112709175079285,3.3530852530711166,22.82937584174596,3.3929276802726256,230.54604250841257,5.855989248944439,0.0,0.0
547,87.45540644463073,6.7366528255461375,22.17207311129738,3.3587277131856568,22.855406444630727,3.3946310459688624,230.98873977796399,5.874675011186129,0.0,0.0
548,87.49810371418216,6.732142658172319,22.231437047515467,3.3617399345110197,22.848103714182155,3.4057044857814534,231.36477038084877,5.874190046643045,0.0,0.0
549,87.60746765040025,6.733265662029807,22.20746765040023,3.3620053708536966,22.940800983733585,3.4078971780430387,231.84080098373352,5.871085479431987,0.0,0.0
550,87.65016491995168,6.7355493872998755,22.21683158661833,3.3716710238253667,22.93349825328501,3.4105956746406623,232.333498253285,5.880360443799788,0.0,0.0
551,87.7928621895031,6.739713918493558,22.342862189503084,3.37516638451372,22.92619552283644,3.4121125692450653,232.8261955228364,5.893151921812645,0.0,0.0
552,87.93555945905452,6.741871446217945,22.452226125721175,3.383825269190211,22.902226125721196,3.412749093655214,233.23555945905446,5.906423768839038,0.0,0.0
553,87.96159006193928,6.741764288251573,22.47825672860594,3.3807631695694758,22.911590061939297,3.4173617569530212,233.6282567286059,5.91938310115697,0.0,0.0
554,88.0209539981574,6.744837615634089,22.537620664824033,3.3793003957674648,22.904287331490718,3.420278112177984,234.05428733149068,5.91735641499641,0.0,0.0
555,88.0636512677088,6.749554361008007,22.530317934375464,3.376283588747492,22.89698460104215,3.4205780110130966,234.54698460104206,5.920813863186614,0.0,0.0
556,88.15634853726024,6.751678239691921,22.556348537260227,3.381322381008674,22.90634853726024,3.419186911280322,234.95634853726014,5.92039483343214,0.0,0.0
557,88.23237914014501,6.749772238876327,22.599045806811645,3.3831456940493037,22.915712473478337,3.4208949291467685,235.3490458068116,5.926070833436169,0.0,0.0
558,88.27507640969642,6.756805368225229,22.625076409696405,3.380512349874694,22.858409743029764,3.421428168761686,235.80840974302973,5.932705305772666,0.0,0.0
559,88.3511070125812,6.765719736986938,22.584440345914505,3.3801419845880254,22.817773679247857,3.4191961585311588,236.1677736792478,5.947363555904584,0.0,0.0
560,88.4438042821326,6.775726462759242,22.577137615465926,3.3804029118578214,22.82713761546595,3.418569079279264,236.59380428213254,5.955592272796144,0.0,0.0
561,88.48650155168406,6.776217388343272,22.586501551684023,3.3772834415150026,22.869834885017383,3.427148840003429,237.00316821835065,5.955259841950901,0.0,0.0
562,88.5625321545688,6.786516998085641,22.612532154568786,3.3754558012321008,22.845865487902135,3.4301561847572635,237.5291988212354,5.961442275700903,0.0,0.0
563,88.62189609078688,6.794361020225582,22.62189609078688,3.3770945128480134,22.855229424120232,3.4316842652309423,237.8885627574535,5.971347618047303,0.0,0.0
564,88.73126002700498,6.802241737248761,22.631260027004974,3.382503073440671,22.84792669367166,3.432778334442781,238.1979266936716,5.978970825470522,0.0,0.0
565,88.84062396322308,6.8031507677325544,22.673957296556402,3.3779321064166665,22.840623963223088,3.4302103200752545,238.62395729655634,5.992438024022073,0.0,0.0
566,88.86665456610784,6.806071298049406,22.666654566107827,3.3770601326978755,22.81665456610785,3.430693997106615,239.13332123277445,5.996236026532317,0.0,0.0
567,88.90935183565925,6.807552583137041,22.59268516899259,3.37853603076898,22.85935183565927,3.430517136605154,239.50935183565923,6.006593627493474,0.0,0.0
568,88.96871577187737,6.811138357826117,22.61871577187735,3.3868176911228733,22.885382438544035,3.4363646129381706,239.95204910521065,6.008271275715337,0.0,0.0
569,89.07807970809543,6.816132519360586,22.578079708095444,3.3840569152354525,22.894746374762132,3.4321504413927806,240.29474637476207,6.008825623318084,0.0,0.0
570,89.18744364431353,6.822863281799014,22.554110310980203,3.3881896552584516,22.87077697764689,3.431922507661007,240.73744364431346,6.001631566925199,0.0,0.0
571,89.18014091386499,6.825188371504545,22.613474247198294,3.3894597662494768,22.863474247198322,3.4325359646283715,241.14680758053157,6.0223355177097995,0.0,0.0
572,89.23950485008305,6.8342803541747426,22.60617151674973,3.387819849401116,22.906171516749744,3.436867377292598,241.70617151674963,6.027529039009942,0.0,0.0
573,89.28220211963449,6.832323789824872,22.548868786301153,3.3943416569214433,22.882202119634506,3.4429380485569334,242.09886878630104,6.024349416786026,0.0,0.0
574,89.3415660558526,6.838426121944028,22.541566055852577,3.399867125743128,22.874899389185938,3.4433314050310213,242.54156605585248,6.0547605330043055,0.0,0.0
575,89.43426332540402,6.849213810277872,22.617596658737334,3.401835631216703,22.86759665873736,3.4419631498512513,242.96759665873728,6.0894703109203405,0.0,0.0
576,89.47696059495546,6.84335252099767,22.56029392828876,3.402448016537927,22.926960594955453,3.448473964166203,243.4102939282887,6.103643032238836,0.0,0.0
577,89.50299119784019,6.8395806108536785,22.586324531173524,3.40238872367606,22.986324531173548,3.452482867846529,243.90299119784012,6.113889177223051,0.0,0.0
578,89.46235513405831,6.840391724692199,22.74568846739162,3.4068935145684764,22.995688467391638,3.4535435860204147,244.4123551340582,6.1274219362210145,0.0,0.0
579,89.55505240360974,6.849657763907315,22.821719070276384,3.4079017625150536,22.9717190702764,3.4536369433753475,244.8717190702763,6.13698034403323,0.0,0.0
580,89.68108300649448,6.856990581855662,22.881083006494467,3.4210579327663377,23.064416339827833,3.449960902120062,245.34774967316105,6.13593180283955,0.0,0.0
581,89.79044694271259,6.855948015852977,22.9237802760459,3.4240455261503224,23.073780276045923,3.4536869164440893,245.65711360937914,6.140478000642109,0.0,0.0
582,89.86647754559732,6.859794722257815,23.01647754559733,3.4150244136169903,23.08314421226402,3.454446738154776,246.16647754559725,6.142349110572936,0.0,0.0
583,89.97584148181544,6.872349936873865,22.975841481815426,3.4152754982462135,23.07584148181545,3.46463169022333,246.57584148181533,6.154211761703258,0.0,0.0
584,90.05187208470018,6.86671158718471,23.01853875136685,3.4052821689359027,23.051872084700207,3.4654200858940825,246.95187208470008,6.157079570001148,0.0,0.0
585,90.0945693542516,6.8709061476262345,23.044569354251614,3.4130105258005212,23.07790268758497,3.4679105359521745,247.4112360209182,6.171540212697604,0.0,0.0
586,90.17059995713637,6.867871720427162,23.02059995713637,3.4097766586986413,23.120599957136395,3.475037883880387,247.8205999571363,6.180341993201559,0.0,0.0
587,90.14663056002114,6.866931572248565,23.079963893354467,3.414963583819367,23.07996389335449,3.482978264459465,248.14663056002107,6.191104630621425,0.0,0.0
588,90.20599449623924,6.870004787965616,23.10599449623923,3.424332671453947,23.122661162905917,3.486228573251207,248.58932782957245,6.196869360575716,0.0,0.0
589,90.21535843245734,6.867639881872806,23.24869176579065,3.4290205277072476,23.165358432457346,3.4877077298238635,249.08202509912388,6.203395188048995,0.0,0.0
590,90.34138903534206,6.859974873323971,23.258055702008747,3.4333094686868955,23.191389035342112,3.4962845413728436,249.55805570200866,6.209697575513014,0.0,0.0
591,90.4007529715602,6.866884523784393,23.234086304893506,3.4358260300859413,23.150752971560202,3.4954542450002615,249.95075297156012,6.210791359483659,0.0,0.0
592,90.49345024111162,6.863249275411241,23.260116907778276,3.435311634698919,23.126783574444964,3.4949870638184195,250.29345024111146,6.229233616347491,0.0,0.0
593,90.51948084399639,6.876025913635342,23.302814177329694,3.4388354805639714,23.16948084399639,3.4963717998035064,250.78614751066291,6.240446582872997,0.0,0.0
594,90.64551144688113,6.882743100119863,23.278844780214456,3.4390884953377845,23.195511446881145,3.495712832584099,251.1621781135477,6.267148949852356,0.0,0.0
595,90.72154204976592,6.8838732848396935,23.35487538309922,3.4414260412865816,23.221542049765908,3.4933497190867526,251.6215420497658,6.2848468605002346,0.0,0.0
596,90.86423931931735,6.895207844725877,23.38090598598398,3.4502305341571073,23.21423931931734,3.4998095655860784,252.04757265265056,6.300305260576408,0.0,0.0
597,90.90693658886876,6.894886796020949,23.423603255535404,3.4449701565632838,23.256936588868765,3.501703969700459,252.54026992220196,6.320593050453801,0.0,0.0
598,90.94963385842019,6.8995182922648715,23.466300525086833,3.4464218899663637,23.26630052508686,3.5071074622641647,252.94963385842007,6.342053384945057,0.0,0.0
599,91.04233112797161,6.908821226823018,23.52566446130492,3.445926203341991,23.275664461304945,3.509044584551103,253.4089977946382,6.360424238600771,0.0,0.0
600,91.18502839752304,6.901500205427477,23.48502839752302,3.4471312670392087,23.335028397523043,3.514979637339548,253.7350283975229,6.369627033040074,0.0,0.0
601,91.24439233374112,6.91339180804874,23.51105900040778,3.458423943907574,23.34439233374114,3.517953903940387,254.17772566707438,6.397750400324988,0.0,0.0
602,91.38708960329254,6.918300792107098,23.537089603292543,3.467749284859957,23.303756269959234,3.521494794935919,254.62042293662577,6.4128701568505635,0.0,0.0
603,91.46312020617732,6.9241596779325105,23.463120206177297,3.468318198402674,23.313120206177324,3.520265862167068,254.9631202061772,6.423354121984493,0.0,0.0
604,91.50581747572873,6.931058948941502,23.43915080906206,3.4668250091695954,23.389150809062087,3.516159215524038,255.38915080906196,6.432052511302753,0.0,0.0
605,91.51518141194684,6.931169407369148,23.381848078613487,3.4681126393729462,23.43184807861352,3.520751115283352,255.89851474528004,6.425210780852924,0.0,0.0
606,91.59121201483161,6.9395412136235075,23.37454534816492,3.4727017959754387,23.441212014831613,3.5193026445371167,256.3745453481648,6.4327930701109,0.0,0.0
607,91.65057595104967,6.945848678353842,23.417242617716344,3.477162972008279,23.48390928438304,3.5199384220568173,256.88390928438287,6.443242898053199,0.0,0.0
608,91.72660655393447,6.95610837641882,23.359939887267775,3.48298610760866,23.493273220601132,3.5188590427747206,257.35993988726767,6.4591300079225995,0.0,0.0
609,91.78597049015255,6.957135665232059,23.452637156819197,3.488186656646248,23.51930382348589,3.517959291499138,257.7526371568191,6.460028243401251,0.0,0.0
610,91.86200109303732,6.957242489524334,23.462001093037294,3.4931056616190417,23.528667759703985,3.527086870870462,258.2453344263705,6.477839697726389,0.0,0.0
611,91.90469836258873,6.959917011465356,23.488031695922057,3.490544997259609,23.604698362588746,3.53277527134778,258.7380316959219,6.472889322415595,0.0,0.0
612,91.99739563214017,6.963891326344068,23.51406229880681,3.4927666208261536,23.564062298806842,3.5366749699658113,259.1640622988067,6.482203309107901,0.0,0.0
613,92.04009290169161,6.973275444158678,23.556759568358242,3.5059732169948306,23.606759568358267,3.5357704504557104,259.5734262350248,6.482726073385507,0.0,0.0
614,92.13279017124302,6.981228991237085,23.582790171243,3.5112286571701334,23.616123504576365,3.5340259952549444,259.94945683790957,6.48920746283388,0.0,0.0
615,92.22548744079444,6.989017171602023,23.575487440794422,3.5170166316833016,23.608820774127786,3.5378195900295655,260.40882077412766,6.509162305369746,0.0,0.0
616,92.3015180436792,6.991897654567225,23.601518043679185,3.5153608786978765,23.66818471034588,3.539105661092621,260.81818471034575,6.518874893776413,0.0,0.0
617,92.37754864656397,6.991509820679836,23.627548646563948,3.5139939037766292,23.644215313230642,3.544336781478369,261.1942153132305,6.519916069598693,0.0,0.0
618,92.40357924944873,6.994219497867951,23.686912582782043,3.515082665245351,23.670245916115405,3.5542330805013034,261.6035792494486,6.530788631188173,0.0,0.0
619,92.46294318566682,6.9928610434258625,23.72960985233347,3.5107694636210955,23.729609852333496,3.566341328370034,262.096276519,6.547184690728741,0.0,0.0
620,92.52230712188492,7.004753625704555,23.722307121884903,3.515978532771879,23.722307121884928,3.564773171747512,262.47230712188474,6.554703008069216,0.0,0.0
621,92.61500439143634,7.00446792871333,23.698337724769654,3.5195158779727067,23.68167105810302,3.5655574178189733,262.96500439143625,6.565422969549378,0.0,0.0
622,92.7077016609878,7.00614019346343,23.741034994321087,3.515225093527162,23.674368327654452,3.5650296939435835,263.29103499432097,6.572277620034693,0.0,0.0
623,92.8003989305392,7.0096738007975175,23.71706559720585,3.5171942241394625,23.700398930539208,3.5718646985356877,263.8170655972057,6.596177807360141,0.0,0.0
624,92.89309620009062,7.018270977110139,23.693096200090608,3.521076208691617,23.743096200090637,3.580485601629534,264.2430962000905,6.607389618205539,0.0,0.0
625,92.9691268029754,7.022052367789543,23.68579346964203,3.526233750044272,23.735793469642065,3.587486880296358,264.71912680297527,6.626881733385461,0.0,0.0
626,93.02849073919349,7.019401076498673,23.728490739193465,3.535002874750476,23.67849073919349,3.595180984757329,265.04515740586004,6.647571484679522,0.0,0.0
627,93.10452134207826,7.026140971580755,23.737854675411555,3.536445165949496,23.687854675411582,3.6027194763438017,265.42118800874476,6.6423842954430805,0.0,0.0
628,93.16388527829635,7.035802250460204,23.697218611629648,3.5409175205840597,23.847218611629682,3.610495193669832,265.91388527829616,6.667303088116615,0.0,0.0
629,93.22324921451442,7.0307243793351955,23.706582547847745,3.538658781619129,23.823249214514437,3.615019856551955,266.3565825478476,6.6896174810919025,0.0,0.0
630,93.36594648406589,7.039508385046052,23.7826131507325,3.538131268032682,23.86594648406587,3.61787511608264,266.8159464840657,6.7015295931590275,0.0,0.0
631,93.37531042028394,7.041606855262706,23.80864375361726,3.537420483750495,23.925310420283957,3.6226792125007474,267.2586437536172,6.724999529896478,0.0,0.0
632,93.41800768983538,7.049950696584415,23.801341023168685,3.5385825682739416,23.968007689835385,3.625962589176589,267.75134102316855,6.7313782830206454,0.0,0.0
633,93.5107049593868,7.049341077285218,23.810704959386783,3.549766758809697,24.02737162605348,3.6258985779533695,268.1107049593867,6.74572351957526,0.0,0.0
634,93.60340222893822,7.050995588302496,23.77006889560488,3.55170657835946,24.003402228938242,3.625887195842006,268.5700688956048,6.766596717281003,0.0,0.0
635,93.679432831823,7.050766201228378,23.77943283182297,3.5600643303476525,24.029432831823,3.6305434085181107,269.0627661651562,6.786817264133847,0.0,0.0
636,93.77213010137443,7.055908446065205,23.8221301013744,3.5688913187016147,24.12213010137443,3.6285424499662,269.5721301013742,6.791451192036935,0.0,0.0
637,93.74816070425918,7.054054990451258,23.881494037592493,3.5645720834766466,24.11482737092586,3.6364546741845016,270.0314940375923,6.796811313023939,0.0,0.0
638,93.82419130714395,7.064470092589894,23.92419130714392,3.5594117354786086,24.107524640477283,3.6288696432818055,270.4241913071438,6.807068562690019,0.0,0.0
639,93.90022191002869,7.066635389166255,23.916888576695346,3.5629630328559045,24.166888576695378,3.625331013643714,270.9168885766952,6.8250676439310975,0.0,0.0
640,93.94291917958013,7.0671124732656265,23.909585846246774,3.5700396401540937,24.126252512913478,3.6270489963488712,271.29291917958,6.848705416027931,0.0,0.0
641,94.03561644913157,7.07656096660572,23.902283115798202,3.565696812314206,24.118949782464902,3.62690714566176,271.6189497824647,6.852496799362984,0.0,0.0
642,94.09498038534966,7.081226197166101,23.9616470520163,3.5624814948766343,24.21164705201633,3.62932303312971,271.89498038534947,6.856022736164047,0.0,0.0
643,94.17101098823443,7.087597169798698,24.037677654901064,3.571890875546848,24.20434432156776,3.633479846232426,272.18767765490094,6.859488400609712,0.0,0.0
644,94.24704159111917,7.105055961756338,24.030374924452484,3.5677452174701862,24.19704159111919,3.6319241407385174,272.5803749244523,6.88619538277313,0.0,0.0
645,94.3897388606706,7.109514373530282,24.023072194003912,3.567623667274551,24.223072194003944,3.627593195391636,273.00640552733717,6.9012494785479745,0.0,0.0
646,94.43243613022203,7.110080773497646,24.032436130222013,3.5765041484867566,24.249102796888714,3.621061135781506,273.39910279688854,6.907749891507065,0.0,0.0
647,94.52513339977347,7.124193580758031,24.0418000664401,3.5802948273240673,24.241800066440135,3.624981597681254,273.79180006644003,6.924418040294737,0.0,0.0
648,94.55116400265821,7.128636972515525,24.001164002658193,3.5805767851527475,24.251164002658225,3.627829269871095,274.1011640026581,6.942041104967205,0.0,0.0
649,94.62719460554298,7.131632621380809,24.043861272209618,3.5762269390699184,24.227194605542984,3.6347815446943557,274.62719460554285,6.96048129755436,0.0,0.0
650,94.7198918750944,7.141245232712348,24.053225208427705,3.5794556666724007,24.253225208427747,3.639422975383879,275.01989187509423,6.965842661772185,0.0,0.0
651,94.76258914464583,7.148404127465733,24.012589144645805,3.5822777568695368,24.27925581131251,3.639561632410976,275.4292558113123,6.975010576179067,0.0,0.0
652,94.80528641419727,7.155415824902143,23.955286414197236,3.5840829111933834,24.238619747530603,3.6398992725148878,275.9219530808638,6.967083040384811,0.0,0.0
653,94.91465035041534,7.169088894156085,23.947983683748657,3.5865859710376196,24.281317017082028,3.639593326297385,276.3979836837486,6.980583375002543,0.0,0.0
654,94.99068095330013,7.178626210961016,24.007347619966755,3.5911133530097277,24.257347619966797,3.6448641159754605,276.6906809533,7.0073555589706,0.0,0.0
655,95.06671155618487,7.194869190424639,24.050044889518183,3.585349593065838,24.316711556184885,3.644817698288549,277.150044889518,7.032137909738668,0.0,0.0
656,95.17607549240297,7.206506385314983,24.076075492402946,3.586882831565346,24.359408825736313,3.636254091520316,277.5427421590695,7.043160919588076,0.0,0.0
657,95.20210609528773,7.214149027078831,24.118772761954368,3.5888239986268977,24.368772761954407,3.638146399149741,277.98543942862096,7.075117709001101,0.0,0.0
658,95.21147003150581,7.222994134482871,24.111470031505796,3.5944264896347287,24.3281366981725,3.6422713560261624,278.51147003150567,7.090266109169517,0.0,0.0
659,95.25416730105728,7.229304642079714,24.170833967723897,3.591523802935111,24.337500634390594,3.645672866084518,278.9041673010571,7.097379770996825,0.0,0.0
660,95.33019790394202,7.241846602231528,24.163531237275322,3.5955247323458726,24.34686457060869,3.643490494994945,279.34686457060855,7.116792843323912,0.0,0.0
661,95.42289517349344,7.254401324339294,24.139561840160084,3.59376019240713,24.33956184016012,3.646094819203322,279.78956184016,7.135387242911774,0.0,0.0
662,95.4489257763782,7.254903965348573,24.16559244304484,3.6017757753721926,24.33225910971155,3.6524026458259504,280.2155924430447,7.143348545390112,0.0,0.0
663,95.55828971259626,7.27086895103431,24.25828971259627,3.598680940467083,24.34162304592964,3.652239146997649,280.72495637926284,7.166683741330431,0.0,0.0
664,95.61765364881438,7.274034981077547,24.217653648814363,3.5981037904938624,24.434320315481067,3.655270638865406,281.05098698214766,7.180365848729872,0.0,0.0
665,95.66035091836581,7.275148114475964,24.22701758503246,3.596589811952462,24.510350918365827,3.6563034269945565,281.44368425169904,7.1892965297851,0.0,0.0
666,95.68638152125054,7.274804083477766,24.286381521250554,3.6035161179464446,24.53638152125059,3.6564058235693224,281.8863815212505,7.194094165934973,0.0,0.0
667,95.72907879080199,7.278640163898383,24.312412124135314,3.6216427845871086,24.545745457468676,3.6547115631440494,282.2290787908019,7.199584583362711,0.0,0.0
668,95.82177606035341,7.2861462062915106,24.305109393686738,3.61981245278161,24.58844272702011,3.6559259455001683,282.8051093936867,7.205816215698473,0.0,0.0
669,95.81447332990484,7.287046560300741,24.297806663238166,3.623154049271977,24.614473329904868,3.6604505427318355,283.21447332990465,7.211430166643544,0.0,0.0
670,95.7905039327896,7.288761008447201,24.27383726612293,3.6260051223974687,24.607170599456303,3.66894304320837,283.64050393278944,7.214835266015621,0.0,0.0
671,95.81653453567438,7.285214583955438,24.249867869007687,3.6258101675277223,24.599867869007724,3.6764528821973865,284.0832012023409,7.220902666087275,0.0,0.0
672,95.8092318052258,7.2894645572892705,24.259231805225784,3.621782768074905,24.60923180522582,3.677242476143625,284.55923180522564,7.221622670309481,0.0,0.0
673,95.80192907477723,7.2896722891591965,24.25192907477721,3.6217379207392613,24.651929074777243,3.678835853999054,284.951929074777,7.2226450203935455,0.0,0.0
674,95.84462634432866,7.296303481797961,24.261293010995306,3.625044032458102,24.611293010995336,3.6758351339433055,285.4446263443285,7.243703757101464,0.0,0.0
675,95.90399028054675,7.304730342321704,24.287323613880066,3.626828980172568,24.6873236138801,3.6850210598186344,285.9206569472133,7.2487422101771415,0.0,0.0
676,95.91335421676486,7.303931529124389,24.380020883431488,3.636348451385701,24.663354216764862,3.687204632783361,286.23002088343134,7.271130712848841,0.0,0.0
677,95.9893848196496,7.308879086283041,24.372718152982916,3.640739960316126,24.70605148631629,3.6915625795437803,286.5560514863161,7.284576085209685,0.0,0.0
678,96.01541542253436,7.319205938935424,24.365415422534348,3.645319692044573,24.715415422534385,3.690398737493159,287.1654154225342,7.295767507250154,0.0,0.0
679,96.14144602541913,7.328097988398521,24.341446025419103,3.646678743036164,24.75811269208581,3.688656743457339,287.49144602541895,7.305414706852308,0.0,0.0
680,96.16747662830386,7.337517083236098,24.367476628303866,3.648759530924329,24.8174766283039,3.679873167142044,287.95080996163705,7.319208942891286,0.0,0.0
681,96.19350723118865,7.340191869683148,24.46017389785529,3.6425559464260915,24.843507231188664,3.6838908039265803,288.32684056452183,7.335498383964971,0.0,0.0
682,96.23620450074006,7.346643590883326,24.46953783407339,3.6390569566342883,24.85287116740676,3.691845521274555,288.71953783407326,7.352298517666741,0.0,0.0
683,96.27890177029148,7.360016740555481,24.445568436958148,3.644684078398027,24.928901770291517,3.691701735880981,289.195568436958,7.349949653529152,0.0,0.0
684,96.35493237317627,7.3622007410098975,24.45493237317624,3.6478524029206163,24.904932373176283,3.694819887531762,289.6549323731761,7.37000551770906,0.0,0.0
685,96.43096297606102,7.362413726857956,24.397629642727665,3.6523529625035005,24.914296309394377,3.6981702676314603,290.0642963093942,7.3828812182994845,0.0,0.0
686,96.47366024561246,7.3677335494106275,24.390326912279093,3.656177007728282,24.973660245612464,3.7041979550859336,290.5069935789456,7.3827900034792995,0.0,0.0
687,96.49969084849722,7.374376700843971,24.34969084849719,3.653297518690204,24.98302418183056,3.7109573652955192,290.9496908484971,7.387108259506146,0.0,0.0
688,96.59238811804863,7.379602879109703,24.35905478471528,3.657664518944325,25.009054784715325,3.7154251862847794,291.22572145138184,7.399813044819197,0.0,0.0
689,96.71841872093341,7.389815040141977,24.40175205426671,3.6526604140481975,25.05175205426675,3.719201994319109,291.7017520542666,7.4113840592644,0.0,0.0
690,96.81111599048482,7.395555908447677,24.39444932381814,3.6604187265513617,25.07778265715151,3.7185315464411612,292.21111599048464,7.418703073678494,0.0,0.0
691,96.83714659336961,7.396103148611097,24.4204799267029,3.661423840046427,25.120479926702938,3.723195622393895,292.6038132600361,7.42381301033057,0.0,0.0
692,96.91317719625435,7.405271224372671,24.44651052958766,3.6725546667752424,25.096510529587704,3.727711655443729,293.17984386292085,7.429630971085045,0.0,0.0
693,96.90587446580577,7.409262409238904,24.455874465805756,3.6754068075735162,25.172541132472464,3.7257084736149393,293.6058744658056,7.4458937483839085,0.0,0.0
694,97.03190506869055,7.419207155773192,24.548571735357182,3.6862321211941467,25.115238402023895,3.7243428009703203,293.948571735357,7.463282783580775,0.0,0.0
695,97.10793567157529,7.4205212081645415,24.62460233824194,3.6870304222013868,25.141269004908654,3.7244498895071474,294.35793567157515,7.465617146997712,0.0,0.0
696,97.15063294112673,7.420354678494777,24.7006329411267,3.6933063172569054,25.200632941126745,3.723007943413794,294.7839662744599,7.482438955210819,0.0,0.0
697,97.2099968773448,7.437209190349588,24.69333021067813,3.701389731612974,25.193330210678173,3.722218356822956,295.19333021067797,7.48730875052153,0.0,0.0
698,97.25269414689625,7.446383488860305,24.852694146896223,3.7142599383039725,25.219360813562936,3.719014750182279,295.60269414689606,7.509581898472465,0.0,0.0
699,97.31205808311434,7.452668473692119,24.928724749780983,3.711166052389082,25.27872474978102,3.7207151052819376,296.07872474978086,7.513878056598698,0.0,0.0
700,97.30475535266577,7.455642447806045,24.97142201933241,3.7171894005140773,25.33808868599912,3.7225669328029967,296.47142201933224,7.519251063997537,0.0,0.0
701,97.34745262221719,7.461067957034342,24.997452622217164,3.7200570249137326,25.314119288883884,3.7257936818078132,296.8974526222171,7.54530273115648,0.0,0.0
702,97.39014989176863,7.460910270528363,24.990149891768592,3.720393295628116,25.32348322510198,3.729781303259387,297.4068165584351,7.550829384343299,0.0,0.0
703,97.41618049465339,7.455709513041502,25.01618049465335,3.720782147961481,25.316180494653405,3.736973738826441,297.74951382798656,7.568182951444317,0.0,0.0
704,97.40887776420482,7.449215319854561,25.00887776420478,3.722866005891347,25.29221109753816,3.742294964808674,298.12554443087123,7.575467151493988,0.0,0.0
705,97.46824170042291,7.440494732403591,25.018241700422873,3.7246219811318673,25.301575033756258,3.7445382727916314,298.6849083670894,7.58329858741803,0.0,0.0
706,97.5442723033077,7.445522919851074,24.99427230330764,3.7192659133743557,25.294272303307682,3.7472767637842144,299.1276056366408,7.605171081726427,0.0,0.0
707,97.60363623952577,7.448992508791424,24.986969572859064,3.725752973286677,25.28696957285911,3.752152935753097,299.6036362395256,7.606048184346935,0.0,0.0
708,97.62966684241054,7.458701516228797,25.01300017574382,3.7236078246515283,25.22966684241054,3.754261528705012,300.0796668424103,7.612346708129374,0.0,0.0
709,97.68903077862862,7.459642343886076,25.039030778628582,3.7332411306866344,25.3056974452953,3.767749794949659,300.48903077862843,7.617646654848312,0.0,0.0
710,97.73172804818003,7.464165107567428,25.031728048180014,3.735193241397709,25.365061381513396,3.768790131193586,300.8650613815132,7.63883353490655,0.0,0.0
711,97.70775865106481,7.467151720057372,25.041091984398108,3.7384983996011303,25.341091984398155,3.770950693225738,301.30775865106455,7.640375104586827,0.0,0.0
712,97.73378925394955,7.468670093771127,25.067122587282867,3.7406693580187333,25.333789253949583,3.7638389822824947,301.7171225872827,7.650587886088934,0.0,0.0
713,97.79315319016764,7.476163606566965,25.076486523500957,3.7464296477829384,25.309819856834345,3.7666647595493483,302.1098198568341,7.668611950556387,0.0,0.0
714,97.81918379305242,7.479525741869499,25.069183793052385,3.7450725779331773,25.285850459719104,3.7727941254858623,302.4525171263856,7.688753611280906,0.0,0.0
715,97.81188106260386,7.484856260902782,25.17854772927048,3.753416573574973,25.311881062603863,3.772530794382836,302.89521439593705,7.694913131582898,0.0,0.0
716,97.87124499882195,7.4996968931787835,25.20457833215524,3.7616048975260163,25.32124499882196,3.7748465208257236,303.3212449988218,7.7173470924974525,0.0,0.0
717,97.93060893504004,7.502561797414202,25.24727560170667,3.7627962429795643,25.347275601706723,3.775674695652815,303.84727560170654,7.736222534835043,0.0,0.0
718,97.98997287125812,7.5090019473653,25.289972871258097,3.7695949911463242,25.339972871258148,3.781181574164773,304.17330620459137,7.741557754837664,0.0,0.0
719,98.03267014080957,7.522169884448987,25.249336807476197,3.769899783633755,25.332670140809576,3.782101372738964,304.5326701408093,7.755403347346543,0.0,0.0
720,98.04203407702765,7.520547454810302,25.25870074369428,3.7697253898548433,25.308700743694338,3.781111280449055,304.9420340770275,7.758263415605806,0.0,0.0
721,98.08473134657909,7.523068034026505,25.284731346579044,3.769333898434903,25.3347313465791,3.7829304851034595,305.2513980132455,7.770886564511334,0.0,0.0
722,98.12742861613052,7.52938691841677,25.327428616130472,3.7783772659210615,25.377428616130523,3.7869822967460465,305.76076194946364,7.771175746140054,0.0,0.0
723,98.18679255234862,7.528066878227964,25.30345921901523,3.7784789655859132,25.420125885681948,3.7834578114589026,306.38679255234837,7.767720265130072,0.0,0.0
724,98.17948982190003,7.527530854710125,25.362823155233325,3.7710285588015733,25.429489821900045,3.777457999843983,306.7461564885665,7.774093519222494,0.0,0.0
725,98.22218709145146,7.536299846298005,25.338853758118084,3.765757776093959,25.488853758118136,3.7732847672710825,307.22218709145125,7.783182622580486,0.0,0.0
726,98.19821769433624,7.53128180297602,25.381551027669516,3.7686868547139896,25.481551027669568,3.7833842243292737,307.6648843610027,7.799345627708646,0.0,0.0
727,98.2075816305543,7.540994579118859,25.357581630554268,3.7767639127011363,25.557581630554328,3.776436320627015,308.1909149638874,7.797551843045504,0.0,0.0
728,98.23361223343909,7.54561487444952,25.28361223343903,3.778597052184535,25.566945566772418,3.782965704821879,308.6669455667722,7.801269115495101,0.0,0.0
729,98.2763095029905,7.550119441461148,25.259642836323792,3.7846414854890806,25.592976169657177,3.7849347446257773,309.1263095029903,7.82064648724103,0.0,0.0
730,98.35234010587526,7.55440115532194,25.252340105875223,3.781423081957695,25.652340105875275,3.7755027168463378,309.53567343920844,7.83327185141809,0.0,0.0
731,98.36170404209336,7.556281076681084,25.278370708759983,3.7808173957434663,25.67837070876003,3.7747282922857726,309.94503737542647,7.843252158864712,0.0,0.0
732,98.42106797831146,7.565866855807145,25.304401311644735,3.78466240782302,25.68773464497813,3.7723503559006617,310.4044013116446,7.842501989585971,0.0,0.0
733,98.48043191452956,7.575841926311955,25.330431914529502,3.789717973711384,25.76376524786289,3.7791421550973743,310.947098581196,7.852743570012259,0.0,0.0
734,98.48979585074765,7.582327136924847,25.373129184080927,3.793133527432212,25.73979585074765,3.777699299434468,311.3231291840808,7.856022427541469,0.0,0.0
735,98.48249312029907,7.579787140606689,25.349159786965693,3.7998329636245627,25.699159786965744,3.7804475807184503,311.7158264536322,7.872316396183074,0.0,0.0
736,98.57519038985052,7.580223500241598,25.39185705651711,3.80381895374038,25.758523723183842,3.792641537233533,312.2085237231837,7.883844606607986,0.0,0.0
737,98.63455432606861,7.581590305660955,25.35122099273521,3.804487651305018,25.717887659401935,3.7929063348547216,312.6845543260684,7.904255464877689,0.0,0.0
738,98.6439182622867,7.587843021585766,25.39391826228664,3.805057066727086,25.660584928953362,3.7910369195392737,312.9605849289532,7.90344391859462,0.0,0.0
739,98.63661553183812,7.589693579712522,25.38661553183807,3.805961410503445,25.653282198504787,3.7945090293219725,313.3866155318379,7.913301356097969,0.0,0.0
740,98.66264613472289,7.598101297986506,25.379312801389485,3.80458989221341,25.695979468056215,3.7945652356805715,313.8126461347227,7.919124863378451,0.0,0.0
741,98.67201007094098,7.607468187232102,25.472010070940918,3.805845641053299,25.705343404274306,3.788917009926377,314.1720100709407,7.930774383775148,0.0,0.0
742,98.68137400715908,7.604194926041499,25.54804067382568,3.7987142503588327,25.74804067382574,3.7947894722472895,314.6480406738255,7.937937980943388,0.0,0.0
743,98.69073794337716,7.60668367765994,25.50740461004377,3.795812612341111,25.757404610043828,3.7987691647116675,315.0074046100436,7.96034509350343,0.0,0.0
744,98.7167685462619,7.608694809811986,25.566768546261866,3.7972413812487424,25.766768546261922,3.7984118834444547,315.46676854626173,7.965925028416214,0.0,0.0
745,98.79279914914667,7.61965142228126,25.542799149146628,3.7975987008557843,25.85946581581335,3.7968147911201497,315.8761324824798,7.977491025770148,0.0,0.0
746,98.85216308536478,7.626387468971497,25.585496418698053,3.7951330950895956,25.902163085364784,3.7963533336034003,316.3188297520313,7.975015039209131,0.0,0.0
747,98.89486035491619,7.636039969807214,25.57819368824948,3.7945579966834644,25.944860354916205,3.800024204240527,316.7615270215827,7.994095905715351,0.0,0.0
748,98.90422429113431,7.636404619122403,25.57089095780091,3.7930648331826213,25.937557624467637,3.801712851066785,317.13755762446743,8.019939426577274,0.0,0.0
749,98.9635882273524,7.64102018611834,25.630254894019004,3.7996377486557367,25.94692156068573,3.817691743291248,317.5302548940189,8.025499363247512,0.0,0.0
750,99.02295216357048,7.6448404651638775,25.622952163570435,3.7981038135433067,26.022952163570487,3.8209501639175913,318.0729521635702,8.04347523753499,0.0,0.0
751,99.06564943312193,7.649059968584947,25.648982766455195,3.805003599407159,26.065649433121912,3.8307238707677507,318.51564943312167,8.044386858190304,0.0,0.0
752,99.09168003600668,7.6517090427678145,25.675013369339954,3.8076249428990896,26.175013369340004,3.8362013849020955,318.9083467026731,8.04893034224935,0.0,0.0
753,99.10104397222477,7.6529827715262835,25.751043972224707,3.818235676722603,26.151043972224773,3.837042878039201,319.3343773055579,8.060215395076439,0.0,0.0
754,99.17707457510953,7.656690950418132,25.79374124177614,3.8210016255651973,26.143741241776198,3.8392781688499475,319.6604079084426,8.088357014319465,0.0,0.0
755,99.2531051779943,7.66410259580684,25.819771844660902,3.8274706223499395,26.169771844660957,3.8456701717260087,320.0364385113274,8.099806504505905,0.0,0.0
756,99.3124691142124,7.663221134131986,25.895802447545655,3.828540081300344,26.29580244754572,3.848210822018822,320.5124691142121,8.121579864132698,0.0,0.0
757,99.3218330504305,7.666880074106184,25.905166383763753,3.8392170046207275,26.388499717097147,3.8523658682735467,320.9718330504303,8.140372411406108,0.0,0.0
758,99.31453031998193,7.665827373759464,25.981196986648513,3.835668814422267,26.397863653315238,3.856751764854673,321.43119698664833,8.154592078025503,0.0,0.0
759,99.34056092286667,7.673245848614806,26.107227589533274,3.835824108079205,26.390560922866666,3.859771384328144,321.8738942561998,8.165336632617874,0.0,0.0
760,99.39992485908478,7.666750126411908,26.133258192418033,3.830095152984667,26.449924859084756,3.8643724480435298,322.3332581924178,8.196720674254783,0.0,0.0
761,99.45928879530285,7.672681871333359,26.175955461969462,3.8317329661429222,26.425955461969522,3.8626890512586547,322.80928879530256,8.218878919092049,0.0,0.0
762,99.55198606485428,7.678117108099235,26.23531939818755,3.833408427327518,26.435319398187612,3.8661142524750263,323.31865273152073,8.237770057206053,0.0,0.0
763,99.52801666773904,7.683575413731731,26.24468333440565,3.830742941795872,26.428016667739037,3.8649879004783196,323.7446833344055,8.242173228758004,0.0,0.0
764,99.57071393729048,7.690525792254798,26.28738060395708,3.8287447545928504,26.42071393729047,3.867155956505131,324.1873806039569,8.25809598786741,0.0,0.0
765,99.58007787350856,7.690609847097372,26.330077873508504,3.8215233008401412,26.3634112068419,3.8663279674470346,324.5800778735084,8.278064303077912,0.0,0.0
766,99.67277514306002,7.703481580231154,26.356108476393267,3.8268322486479134,26.38944180972666,3.871920276945588,324.88944180972646,8.298095465985618,0.0,0.0
767,99.66547241261142,7.703787330660971,26.398805745944692,3.826214361914993,26.398805745944752,3.8802232684207447,325.4654724126113,8.324090904915312,0.0,0.0
768,99.79150301549619,7.706245194043786,26.458169682162787,3.8317710079907994,26.424836348829512,3.885290242844181,325.8748363488292,8.333871920414978,0.0,0.0
769,99.85086695171427,7.704099684083019,26.467533618380877,3.8343276082410975,26.434200285047613,3.880333407315132,326.2342002850474,8.337958180133054,0.0,0.0
770,99.92689755459905,7.714010212983759,26.443564221265643,3.8334854304809367,26.443564221265703,3.8796892450770266,326.62689755459877,8.354122740621051,0.0,0.0
771,99.96959482415046,7.715702513083583,26.452928157483743,3.830243868253786,26.45292815748379,3.8775231249839544,326.95292815748354,8.382200499687146,0.0,0.0
772,100.01229209370189,7.718921298819219,26.44562542703516,3.8376237834596636,26.42895876036856,3.878996047773364,327.3622920937016,8.396500479600382,0.0,0.0
773,100.08832269658664,7.724433790586044,26.438322696586592,3.838821782720917,26.42165602991998,3.883075989248484,327.63832269658644,8.403437369292856,0.0,0.0
774,100.08101996613806,7.73465801056603,26.447686632804686,3.8469885105976553,26.43101996613808,3.8940188988025914,328.09768663280454,8.411761142784233,0.0,0.0
775,100.10705056902285,7.734018012405867,26.523717235689443,3.836940162664676,26.457050569022833,3.8935098183843855,328.52371723568933,8.414408432999016,0.0,0.0
776,100.11641450524094,7.73165176128265,26.549747838574202,3.841658422733878,26.483081171907592,3.8908083037268164,328.8830811719073,8.417569160318434,0.0,0.0
777,100.125778441459,7.740428832707224,26.492445108125633,3.8424057622825716,26.475778441459017,3.8931920254356935,329.2757784414587,8.41396671582843,0.0,0.0
778,100.18514237767711,7.7443812904196925,26.435142377677053,3.842228153076392,26.501809044343776,3.8951596941795628,329.6184757110103,8.42655374530161,0.0,0.0
779,100.19450631389523,7.746459977189596,26.477839647228482,3.8361131562319253,26.527839647228536,3.893340068825543,329.92783964722844,8.443632235715022,0.0,0.0
780,100.28720358344664,7.756468767899527,26.487203583446576,3.8481154105969444,26.52053691677997,3.892158678861696,330.35387025011306,8.45338889093365,0.0,0.0
781,100.3132341863314,7.7615241031831514,26.446567519664665,3.8513488916362575,26.57990085299806,3.896835509510468,330.7632341863312,8.467553564714947,0.0,0.0
782,100.40593145588282,7.77219379454917,26.3892647892161,3.8570264199078017,26.572598122549497,3.893348721075368,331.139264789216,8.482144602929766,0.0,0.0
783,100.41529539210093,7.774313733268251,26.41529539210086,3.856346085406636,26.615295392100915,3.8942423884187978,331.6152953921007,8.482658188458945,0.0,0.0
784,100.5413259949857,7.776027811963232,26.424659328318953,3.850708556538933,26.65799266165234,3.892368274300331,332.0246593283188,8.49282591482555,0.0,0.0
785,100.63402326453712,7.796206929380174,26.450689931203712,3.845873749514378,26.617356597870444,3.8934313645478977,332.40068993120354,8.509510322425704,0.0,0.0
786,100.69338720075521,7.798249936262828,26.460053867421813,3.8444555240251193,26.593387200755203,3.894877924361393,332.81005386742163,8.529703497227977,0.0,0.0
787,100.68608447030667,7.805079308730898,26.469417803639903,3.847722283071174,26.602751136973293,3.896889909302545,333.23608447030637,8.52769208602947,0.0,0.0
788,100.74544840652473,7.810482273320914,26.528781739857997,3.8525548865465558,26.59544840652472,3.8973481562008887,333.7121150731912,8.544370351241295,0.0,0.0
789,100.83814567607617,7.812465836074474,26.48814567607609,3.8529810590240388,26.65481234274282,3.8947306505441306,334.1548123427426,8.561052646872195,0.0,0.0
790,100.89750961229426,7.823352553144151,26.514176278960853,3.8572163444444865,26.630842945627577,3.892156501951296,334.5308429456273,8.577605901167344,0.0,0.0
791,100.92354021517899,7.834580459006798,26.490206881845612,3.8535255449627464,26.65687354851234,3.889201361996082,334.97354021517873,8.58641112111438,0.0,0.0
792,100.94957081806379,7.838563784619471,26.466237484730367,3.855728933039445,26.716237484730428,3.8816765421142683,335.3995708180635,8.601580501214954,0.0,0.0
793,101.05893475428186,7.849508915295325,26.458934754281803,3.8593803870919237,26.742268087615194,3.887697741607404,335.82560142094826,8.611046904635785,0.0,0.0
794,101.10163202383328,7.859940227501572,26.46829869049989,3.857807442288955,26.818298690499955,3.8828482968816185,336.13496535716644,8.606663963747192,0.0,0.0
795,101.19432929338473,7.87507791002158,26.49432929338465,3.857750871325885,26.810995960051375,3.8858727525626127,336.5109959600512,8.617411701892992,0.0,0.0
796,101.27035989626951,7.874507969331641,26.503693229602742,3.860906932005976,26.853693229602804,3.8895418033134876,336.95369322960266,8.640204016131527,0.0,0.0
797,101.34639049915425,7.88070644658608,26.546390499154175,3.859066575977417,26.8130571658209,3.888293176643426,337.4297238324873,8.65157451542455,0.0,0.0
798,101.47242110203902,7.9039030328975315,26.555754435372265,3.859727366092428,26.90575443537233,3.8881216592515937,337.7557544353722,8.673934683299926,0.0,0.0
799,101.51511837159043,7.908089979119307,26.515118371590365,3.8600660075850834,26.898451704923755,3.894904985027335,338.1651183715902,8.701543858511538,0.0,0.0
800,101.57448230780854,7.911417189116365,26.52448230780845,3.866440979480363,26.95781564114185,3.8997513270513013,338.62448230780836,8.697677309584495,0.0,0.0
801,101.63384624402664,7.9142636056605955,26.550512910693215,3.8817208335920217,26.98384624402661,3.9070598428692866,338.950512910693,8.717249363816828,0.0,0.0
802,101.74321018024472,7.921925241633385,26.593210180244643,3.8913466101343923,27.026543513578034,3.9017961042550042,339.2598768469112,8.754303396966746,0.0,0.0
803,101.76924078312949,7.926982808869497,26.652574116462738,3.898141068229634,27.035907449796124,3.904249449663263,339.6525741164626,8.760106821134794,0.0,0.0
804,101.84527138601423,7.93412951130806,26.711938052680825,3.90444871388547,27.045271386014225,3.9091633173809055,340.16193805268074,8.772269449099356,0.0,0.0
805,101.92130198889903,7.939226973966668,26.737968655565584,3.9009772088103203,27.02130198889898,3.9075326428915496,340.55463532223206,8.79476524396926,0.0,0.0
806,101.89733259178378,7.952612020917992,26.747332591783685,3.8996064829700434,27.013999258450415,3.914909775623244,340.94733259178355,8.809991574645677,0.0,0.0
807,101.95669652800187,7.957944737155583,26.72336319466844,3.900100109736461,27.056696528001837,3.9196359728940657,341.3733631946683,8.821197047516966,0.0,0.0
808,101.9827271308866,7.9632326255622585,26.732727130886538,3.9107981388189694,27.0827271308866,3.925914598732395,341.68272713088646,8.829523757890462,0.0,0.0
809,102.02542440043804,7.9760639517506675,26.74209106710463,3.920048319321429,27.10875773377136,3.925949450925496,342.0420910671045,8.84035615953991,0.0,0.0
810,102.03478833665615,7.984419246299331,26.75145500332273,3.9257736636014724,27.168121669989453,3.932671371011244,342.40145500332267,8.85171344316944,0.0,0.0
811,102.09415227287423,7.99297224563524,26.777485606207488,3.930158676643364,27.19415227287421,3.9317871447508472,342.79415227287404,8.854701163801726,0.0,0.0
812,102.15351620909233,8.00371679822268,26.72018287575891,3.9322706959877785,27.25351620909231,3.9358826427096276,343.13684954242547,8.86909510752178,0.0,0.0
813,102.22954681197709,8.009898403879022,26.79621347864367,3.9367953179891146,27.229546811977066,3.941702001373434,343.67954681197693,8.875718309150601,0.0,0.0
814,102.27224408152851,8.01703750153607,26.872244081528432,3.934530495203756,27.18891074819516,3.951721344448591,344.07224408152825,8.888972876648046,0.0,0.0
815,102.33160801774663,8.032083194344432,26.93160801774653,3.933113288343247,27.198274684413253,3.9563357661511933,344.5316080177464,8.917378581933532,0.0,0.0
816,102.39097195396471,8.040355365101094,26.940971953964617,3.9405377605712113,27.19097195396468,3.9602238245744474,344.9409719539645,8.927247769237331,0.0,0.0
817,102.43366922351613,8.050065217104716,26.983669223516042,3.9421085252683143,27.217002556849444,3.966429297339879,345.333669223516,8.951168950515497,0.0,0.0
818,102.49303315973422,8.047927491510945,27.04303315973414,3.9473378510477364,27.259699826400873,3.9676004468740964,345.693033159734,8.961831982170818,0.0,0.0
819,102.519063762619,8.045631054893317,27.002397095952237,3.9455681723248257,27.269063762618963,3.975786800340019,346.16906376261875,8.981402918137908,0.0,0.0
820,102.59509436550375,8.049590305852982,27.011761032170327,3.944944876692803,27.295094365503722,3.9801727327576018,346.6617610321702,8.992883603258338,0.0,0.0
821,102.65445830172185,8.058487220447502,27.004458301721755,3.9470169049149804,27.271124968388484,3.9799884908000873,347.12112496838836,9.009066725598052,0.0,0.0
822,102.73048890460662,8.058268177870916,27.047155571273187,3.9464937570341507,27.33048890460658,3.9838685530708324,347.5804889046064,9.024417337685971,0.0,0.0
823,102.78985284082472,8.051473164613697,27.07318617415795,3.9502118531789763,27.356519507491342,3.9827362695538944,347.97318617415783,9.032607160575402,0.0,0.0
824,102.89921677704278,8.069681556763369,27.132550110376037,3.9441790602195725,27.399216777042763,3.9870897994664163,348.3492167770426,9.038990760485733,0.0,0.0
825,102.85858071326088,8.068667273528634,27.1085807132608,3.939654297580418,27.47524737992753,4.002269250647266,348.691914046594,9.04492683682756,0.0,0.0
826,102.93461131614566,8.077761269596614,27.167944649478894,3.9441748797123592,27.467944649478955,4.000418417336209,349.18461131614544,9.05431201534796,0.0,0.0
827,102.99397525236375,8.089496338553063,27.277308585696986,3.944857306892068,27.477308585697042,4.012929418304045,349.5606419190302,9.059881776349997,0.0,0.0
828,103.07000585524851,8.080611743496336,27.303339188581745,3.949359502821687,27.50333918858181,4.014218770270073,349.87000585524834,9.065523577549742,0.0,0.0
829,103.06270312479995,8.082441484418188,27.29603645813317,3.9498637420756824,27.446036458133236,4.014860493640507,350.22936979146647,9.077518627575612,0.0,0.0
830,103.03873372768471,8.082289028624599,27.272067061017932,3.9501241365956825,27.438733727684667,4.011246024513857,350.63873372768455,9.090163885406975,0.0,0.0
831,103.06476433056945,8.079972480027914,27.29809766390269,3.947996503154957,27.44809766390275,4.01150033039637,351.081430997236,9.117512832051114,0.0,0.0
832,103.04079493345424,8.0830253354801,27.324128266787444,3.949767937356111,27.457461600120848,4.018831499229976,351.54079493345404,9.126860669670458,0.0,0.0
833,103.13349220300564,8.095537539776293,27.35015886967221,3.9514607584820842,27.41682553633894,4.026944157031858,351.9168255363389,9.123013119672088,0.0,0.0
834,103.1261894725571,8.106572359259497,27.4095228058903,3.951246744779198,27.376189472557037,4.031517719448452,352.3428561392235,9.12309121074136,0.0,0.0
835,103.13555340877517,8.105526691461108,27.452220075441733,3.9544430045096077,27.36888674210846,4.032232664960454,352.75222007544164,9.125163905228892,0.0,0.0
836,103.14491734499326,8.109146249558043,27.444917344993154,3.962966883950237,27.37825067832656,4.032998741359686,353.1782506783264,9.133768706839293,0.0,0.0
837,103.1376146145447,8.10995481462287,27.43761461454459,3.966555357784993,27.404281281211315,4.036309829355244,353.65428128121124,9.136095290912444,0.0,0.0
838,103.1803118840961,8.112642214861319,27.446978550762683,3.968658637740106,27.413645217429416,4.032344793978803,354.0803118840959,9.147276723164302,0.0,0.0
839,103.15634248698089,8.109209246203669,27.45634248698077,3.9717493981396066,27.40634248698084,4.027331014495453,354.43967582031405,9.169954110347618,0.0,0.0
840,103.16570642319897,8.111270971244165,27.56570642319887,3.96150288777552,27.3823730898656,4.030651436941253,354.7823730898654,9.19193947333554,0.0,0.0
841,103.14173702608372,8.113976597027913,27.508403692750292,3.9644817317738874,27.408403692750362,4.037052851945908,355.14173702608355,9.19270372578012,0.0,0.0
842,103.16776762896849,8.11402843329448,27.534434295635055,3.960505660698696,27.434434295635125,4.037864909625651,355.684434295635,9.208712891828498,0.0,0.0
843,103.21046489851992,8.116496441845834,27.610464898519815,3.964626085032502,27.477131565186546,4.038847661850371,356.0271315651865,9.21279279902196,0.0,0.0
844,103.26982883473802,8.122246114150636,27.61982883473791,3.9613004857389362,27.58649550140465,4.039574209449798,356.5031621680712,9.227210674666653,0.0,0.0
845,103.3291927709561,8.122641516284798,27.579192770956002,3.964408927501924,27.64585943762274,4.0309768484232515,356.9625261042893,9.243605843945872,0.0,0.0
846,103.33855670717418,8.12456061440706,27.65522337384077,3.9684010491281243,27.688556707174165,4.033808856472361,357.338556707174,9.249167973399441,0.0,0.0
847,103.31458731005897,8.124391534466826,27.71458731005886,3.9691085166173945,27.664587310058927,4.040345166528418,357.89792064339207,9.260776987806027,0.0,0.0
848,103.39061791294374,8.133374548444392,27.72395124627695,3.9689033358326644,27.657284579610355,4.0431496558161,358.2572845796102,9.275865899767634,0.0,0.0
849,103.38331518249517,8.135356230633933,27.78331518249504,3.966834103316935,27.649981849161787,4.0425735752312635,358.6333151824949,9.270191962417284,0.0,0.0
850,103.45934578537994,8.13082106086578,27.809345785379808,3.971466109898549,27.692679118713208,4.056734956484985,358.9260124520464,9.286294811137756,0.0,0.0
851,103.55204305493136,8.129019631457462,27.78537638826457,3.9668923872097985,27.702043054931302,4.056614217409797,359.3853763882645,9.294280704589676,0.0,0.0
852,103.56140699114944,8.127006768130778,27.77807365781599,3.971504958893085,27.744740324482724,4.056743579861366,359.72807365781597,9.310464806706351,0.0,0.0
853,103.68743759403421,8.119522009337517,27.754104260700753,3.9736309582937595,27.70410426070082,4.05763776632783,360.28743759403403,9.321373242151678,0.0,0.0
854,103.76346819691896,8.127163702403212,27.780134863585513,3.9813175583191707,27.78013486358558,4.06305902121361,360.7134681969188,9.322758808836106,0.0,0.0
855,103.85616546647039,8.136651642066436,27.789498799803606,3.981103766862993,27.839498799803675,4.057677157790521,361.05616546647013,9.333263388349398,0.0,0.0
856,103.88219606935516,8.139319929516105,27.78219606935503,3.981676656161501,27.848862736021765,4.053253849127902,361.4821960693549,9.340344603407413,0.0,0.0
857,103.9082266722399,8.149806610696384,27.841560005573125,3.981378128465944,27.87489333890653,4.0520289761819095,361.9248933389064,9.362953294715048,0.0,0.0
858,103.93425727512466,8.148404929285459,27.88425727512455,3.9802928538850173,27.88425727512462,4.053524027131157,362.3675906084579,9.37564520640241,0.0,0.0
859,103.91028787800944,8.149123958079818,27.92695454467598,3.9812915471576424,27.91028787800938,4.069976908723084,362.8936212113426,9.376372186905629,0.0,0.0
860,103.95298514756087,8.151943466269413,27.952985147560742,3.981815135690627,27.969651814227475,4.068448531376033,363.40298514756074,9.387508333234077,0.0,0.0
861,103.97901575044563,8.152598718756561,27.912349083778835,3.984016153819509,27.929015750445572,4.074296069129067,363.7456824171121,9.398362068553704,0.0,0.0
862,104.00504635333037,8.159523505514386,27.921713019996933,3.978336817323306,27.938379686663666,4.082736625418859,364.0383796866636,9.417371588434325,0.0,0.0
863,104.06441028954848,8.16450561906371,27.88107695621503,3.9767825956081473,27.947743622881756,4.089483007150242,364.4144102895483,9.434452257652575,0.0,0.0
864,104.05710755909992,8.165164880453656,27.87377422576645,3.979937840114478,27.940440892433188,4.087333595648096,364.9904408924331,9.433331102851842,0.0,0.0
865,104.116471495318,8.161348667649786,27.866471495317874,3.979780411408444,27.983138161984616,4.086921261663973,365.39980482865116,9.443910504277447,0.0,0.0
866,104.10916876486944,8.161971774219955,27.859168764869302,3.9794025445423227,28.009168764869376,4.087693691291429,365.85916876486937,9.449663898567552,0.0,0.0
867,104.16853270108753,8.171081819158514,27.835199367754065,3.9813849500480565,28.0518660344208,4.09840349011303,366.26853270108734,9.453495548613674,0.0,0.0
868,104.21122997063894,8.168366201691017,27.894563303972156,3.9780808968960404,28.011229970638897,4.097571359158458,366.62789663730547,9.475598226439553,0.0,0.0
869,104.22059390685703,8.170261391208815,27.903927240190246,3.976102099353535,27.970593906856987,4.0959217005870014,367.15392724019017,9.491235574577523,0.0,0.0
870,104.32995784307512,8.17808084754996,27.92995784307501,3.9822570906785972,28.029957843075085,4.1017783909505505,367.6466245097416,9.508644306512004,0.0,0.0
871,104.42265511262653,8.1758146045984,28.005988445959773,3.982471667488744,28.089321779293176,4.104047079230094,368.02265511262635,9.521129038173099,0.0,0.0
872,104.4486857155113,8.175413732136553,27.998685715511197,3.979349468669347,28.11535238217794,4.10408542795062,368.36535238217783,9.523738303114225,0.0,0.0
873,104.45804965172938,8.183312822440836,27.974716318395963,3.9785751871168755,28.191382985062702,4.111892281221647,368.82471631839593,9.54023536987217,0.0,0.0
874,104.50074692128082,8.189366795576495,27.950746921280718,3.976375793866327,28.184080254614127,4.1166400122159095,369.1840802546141,9.541190003663562,0.0,0.0
875,104.59344419083226,8.188144983922387,27.94344419083215,3.9707814271535855,28.22677752416555,4.113336608503219,369.57677752416544,9.548176003880917,0.0,0.0
876,104.619474793717,8.186866275886333,27.986141460383575,3.9695617581565035,28.16947479371698,4.110075590157099,370.0361414603836,9.562733344788056,0.0,0.0
877,104.67883872993511,8.189862226673386,28.045505396601666,3.976201663765389,28.16217206326841,4.112630216305323,370.378838729935,9.571064469046995,0.0,0.0
878,104.72153599948655,8.188621103429755,28.054869332819763,3.979472192410415,28.2215359994865,4.111900231452634,370.8548693328197,9.586919893462591,0.0,0.0
879,104.6975666023713,8.19115129649254,28.080899935704526,3.977243148495543,28.264233269037923,4.121216143356142,371.21423326903783,9.593210031043911,0.0,0.0
880,104.74026387192272,8.191163164276244,28.05693053858928,3.9755123518014477,28.340263871922687,4.130536753043012,371.6402638719226,9.608866289945814,0.0,0.0
881,104.79962780814084,8.193370107578705,28.132961141474038,3.9806168445844503,28.316294474807453,4.126783512254619,372.1662944748074,9.621456967414083,0.0,0.0
882,104.87565841102558,8.195836109200172,28.125658411025466,3.980685881558125,28.3423250776922,4.129677476625547,372.6423250776921,9.642297982056915,0.0,0.0
883,104.93502234724369,8.205439474575313,28.168355680576894,3.989708613441572,28.385022347243634,4.13044461943568,373.1183556805769,9.65260819811615,0.0,0.0
884,104.97771961679511,8.210405784164198,28.22771961679499,3.995001360875754,28.361052950128396,4.134893224180631,373.52771961679497,9.651903543178154,0.0,0.0
885,104.98708355301319,8.210163920583945,28.25375021967975,3.999010665432294,28.370416886346494,4.144304757705333,373.87041688634633,9.669658759382417,0.0,0.0
886,104.96311415589798,8.211222258818248,28.313114155897843,4.004830945877242,28.44644748923125,4.1382382261097375,374.2131141558978,9.664045443537686,0.0,0.0
887,104.98914475878271,8.216626197091209,28.355811425449268,4.003806358525607,28.53914475878268,4.1454280497702065,374.62247809211595,9.674237063305739,0.0,0.0
888,104.99850869500081,8.216574813936509,28.348508695000692,4.001013556071752,28.5818420283341,4.144155640802755,375.09850869500065,9.68395019169436,0.0,0.0
889,105.02453929788558,8.22342847649729,28.357872631218793,3.9983409415307847,28.607872631218868,4.148060041119682,375.491205964552,9.702312610937458,0.0,0.0
890,105.05056990077034,8.22252550420687,28.383903234103553,4.005208260596913,28.683903234103624,4.161019489242177,375.8172365674369,9.704207856376557,0.0,0.0
891,105.04326717032177,8.215210304994406,28.393267170321646,4.005753845158699,28.759933836988377,4.162187733691633,376.3099338369883,9.717879855655264,0.0,0.0
892,105.05263110653983,8.225166848954554,28.38596443987307,4.00662755506551,28.785964439873148,4.158016296612551,376.6692977732064,9.72479320052533,0.0,0.0
893,105.09532837609127,8.222023971182617,28.478661709424497,4.017169104186229,28.81199504275791,4.159023405248637,377.06199504275787,9.72175234800538,0.0,0.0
894,105.1546923123094,8.22389544652917,28.50469231230926,4.010314427675602,28.821358978976,4.1578169145812565,377.4380256456426,9.736875170370123,0.0,0.0
895,105.0973895818608,8.223243723760005,28.480722915194026,4.007698109129362,28.780722915194094,4.157556408843821,377.7473895818608,9.749910479667099,0.0,0.0
896,105.09008685141224,8.223416214087745,28.52342018474545,4.022395090536839,28.806753518078857,4.159493062038307,378.1400868514121,9.77345402310782,0.0,0.0
897,105.13278412096366,8.228533733761441,28.499450787630213,4.022523215600445,28.849450787630285,4.166154177528645,378.59945078763025,9.770643653924346,0.0,0.0
898,105.15881472384844,8.225371428863275,28.492148057181634,4.021142084604498,28.858814723848376,4.175604615437129,379.0588147238483,9.78473167064373,0.0,0.0
899,105.1848453267332,8.223275497125842,28.58484532673306,4.023607399139331,28.851511993399804,4.1817278496267285,379.5515119933997,9.793175437360052,0.0,0.0
900,105.17754259628461,8.22171783133345,28.594209262951154,4.028338079080832,28.877542596284567,4.182740843518769,380.0275425962845,9.812384184072314,0.0,0.0
901,105.2369065325027,8.227288820682993,28.670239865835917,4.032362614030991,28.88690653250266,4.178367225257853,380.3535731991693,9.839995969325123,0.0,0.0
902,105.1962704687208,8.224105670025898,28.679603802054014,4.0338116154900865,28.89627046872076,4.182271641390597,380.74627046872064,9.852282041787895,0.0,0.0
903,105.13896773827223,8.224210848520276,28.672301071605435,4.030763149844927,28.855634404938844,4.183200147477622,381.20563440493885,9.86130964924503,0.0,0.0
904,105.14833167449031,8.229994228419915,28.6983316744902,4.02807053428062,28.898331674490276,4.185163329494061,381.59833167449017,9.887470235265322,0.0,0.0
905,105.15769561070842,8.22923411599738,28.674362277374957,4.0286658137721645,28.92436227737503,4.186019939330965,381.9576956107083,9.912606897813856,0.0,0.0
906,105.16705954692651,8.228708092744814,28.700392880259713,4.026294096462804,28.983726213593126,4.191292005775508,382.38372621359304,9.920443901281475,0.0,0.0
907,105.20975681647793,8.232917692595834,28.743090149811145,4.0273382847749195,28.95975681647788,4.192324483648364,382.9430901498112,9.926897070277688,0.0,0.0
908,105.25245408602935,8.237098559673734,28.75245408602924,4.026514308333212,29.019120752695976,4.195852863200208,383.40245408602925,9.933596762239892,0.0,0.0
909,105.27848468891413,8.235985669837182,28.795151355580664,4.033840577939899,29.028484688914077,4.200589411456829,383.828484688914,9.95091494892771,0.0,0.0
910,105.35451529179888,8.234675707386081,28.82118195846543,4.031651903753919,29.071181958465502,4.199114418922928,384.3045152917988,9.950553213357908,0.0,0.0
911,105.44721256135034,8.233580946948495,28.813879228016855,4.043532214731381,29.09721256135026,4.19953522465092,384.76387922801683,9.968292864273328,0.0,0.0
912,105.53990983090173,8.244771331835532,28.806576497568276,4.0432524400162935,29.12324316423502,4.198818829606748,385.223243164235,9.965844086754238,0.0,0.0
913,105.58260710045319,8.254788573180697,28.832607100453043,4.040367914910088,29.115940433786456,4.196685050072909,385.6659404337863,9.960300057373262,0.0,0.0
914,105.60863770333793,8.254953371599944,28.875304370004464,4.044390077541889,29.091971036671207,4.195645037619674,386.04197103667116,9.988747106064084,0.0,0.0
915,105.66800163955604,8.259489860781134,28.901334972889227,4.0484884439574405,29.06800163955597,4.202429183907866,386.45133497288924,9.98949203761819,0.0,0.0
916,105.66069890910747,8.25972417180853,28.927365575773983,4.0548177559216,29.177365575774065,4.193732771153693,386.8106989091074,9.98951531334677,0.0,0.0
917,105.68672951199223,8.25387695923518,28.870062845325414,4.05736940997141,29.170062845325496,4.1906321569008576,387.37006284532544,10.006949002847186,0.0,0.0
918,105.72942678154365,8.252777033244238,28.89609344821018,4.056986680311893,29.146093448210255,4.1929455260690425,387.8460934482102,10.024062500213505,0.0,0.0
919,105.78879071776171,8.262609674950623,28.922124051094936,4.04995863230713,29.18879071776168,4.193497342184997,388.1387907177616,10.033710850907617,0.0,0.0
920,105.76482132064649,8.264431254921819,28.931487987313023,4.052341847856739,29.164821320646443,4.1935577026079,388.43148798731306,10.02883038651909,0.0,0.0
921,105.79085192353126,8.265450226506506,28.940851923531124,4.0604944493934925,29.190851923531206,4.197959709300119,388.92418525686446,10.048287522627843,0.0,0.0
922,105.86688252641602,8.269522043590394,28.950215859749218,4.062575956674007,29.216882526415965,4.205129778170296,389.4002158597494,10.046459506645583,0.0,0.0
923,105.8262464626341,8.27213744269001,29.009579795967316,4.063666165496176,29.259579795967387,4.212992196032875,389.79291312930064,10.057248243028988,0.0,0.0
924,105.85227706551888,8.280698817613017,29.018943732185406,4.0570972106741,29.302277065518815,4.223308639679939,390.1689437321855,10.074548384807835,0.0,0.0
925,105.87830766840365,8.279890035511139,29.078307668403497,4.058529187675829,29.278307668403578,4.225392498145953,390.54497433507015,10.079468581930154,0.0,0.0
926,105.9043382712884,8.288231885267567,29.037671604621593,4.057921816278631,29.304338271288337,4.2262833835078855,390.9543382712883,10.09285120188254,0.0,0.0
927,105.96370220750647,8.292427371750055,28.980368874173017,4.057226306562767,29.380368874173094,4.235097920609261,391.23036887417305,10.102134535345883,0.0,0.0
928,105.95639947705793,8.296163507435976,29.07306614372445,4.053841742997153,29.389732810391195,4.2448334999717074,391.7230661437245,10.117730903246775,0.0,0.0
929,105.96576341327601,8.29759856847502,29.13243007994254,4.0550032848541,29.432430079942616,4.2576505382068,392.0824300799426,10.129408620492384,0.0,0.0
930,105.97512734949413,8.302652621691358,29.191794016160635,4.050824010371787,29.49179401616071,4.263621609897359,392.4751273494941,10.132570397136652,0.0,0.0
931,105.96782461904554,8.302675908413258,29.201157952378725,4.057827234291132,29.56782461904547,4.273374981313951,392.91782461904546,10.142276869967962,0.0,0.0
932,105.9938552219303,8.304026661000941,29.227188555263478,4.063583742962206,29.627188555263565,4.286356016862677,393.31052188859684,10.150744673621588,0.0,0.0
933,105.98655249148175,8.306938398983302,29.23655249148158,4.063074805625955,29.66988582481499,4.281095619445667,393.76988582481493,10.14997631841244,0.0,0.0
934,105.99591642769983,8.307433857556553,29.279249761033007,4.065828946844453,29.662583094366425,4.278096625175131,394.1625830943664,10.15542240300155,0.0,0.0
935,105.97194703058457,8.307750594396563,29.305280363917767,4.066970692268025,29.621947030584515,4.282736847199294,394.6719470305845,10.183981560273724,0.0,0.0
936,106.03131096680265,8.30675734687943,29.39797763346919,4.058425038531467,29.597977633469277,4.28833957192199,395.0646443001359,10.189709971978294,0.0,0.0
937,106.10734156968743,8.310715177523763,29.39067490302062,4.064837845129184,29.640674903020702,4.292396995697122,395.49067490302065,10.201923841152212,0.0,0.0
938,106.13337217257218,8.310907227606412,29.483372172572047,4.073370234079248,29.6500388392388,4.294855370748353,395.9333721725722,10.197800868877707,0.0,0.0
939,106.15940277545695,8.31434401061942,29.476069442123478,4.073274008919891,29.676069442123556,4.3037569045159945,396.37606944212354,10.220693036434636,0.0,0.0
940,106.2021000450084,8.312331607204984,29.568766711674904,4.071512459004598,29.752100045008323,4.307201127721498,396.7854333783417,10.234078518594767,0.0,0.0
941,106.2447973145598,8.313241930582183,29.644797314559657,4.074551048541452,29.794797314559744,4.306683466142702,397.2614639812264,10.237680672697747,0.0,0.0
942,106.25416125077791,8.313820568971018,29.654161250777758,4.077761864725845,29.820827917444504,4.306090839918111,397.7374945841111,10.249998151632058,0.0,0.0
943,106.29685852032934,8.314019449239108,29.763525186995846,4.071406775942066,29.813525186995932,4.304316231603142,398.0968585203293,10.267079063414224,0.0,0.0
944,106.33955578988075,8.313096549424777,29.77288912321394,4.072823369261502,29.872889123214026,4.319119241314279,398.522889123214,10.283478414503529,0.0,0.0
945,106.33225305943219,8.31470527938233,29.71558639276537,4.070053382343304,29.848919726098792,4.317938207628704,398.99891972609873,10.282901154682074,0.0,0.0
946,106.47495032898362,8.308118851162149,29.724950328983468,4.067172014344882,29.87495032898355,4.326987883305282,399.42495032898347,10.295260885940618,0.0,0.0
947,106.53431426520173,8.310292505605027,29.700980931868227,4.079490264923457,29.917647598534973,4.331988587028272,399.9843142652016,10.30298295132951,0.0,0.0
948,106.56034486808647,8.314813748122111,29.71034486808632,4.074012986610294,29.960344868086402,4.346460535669672,400.4436782014197,10.301050369215996,0.0,0.0
949,106.71970880430457,8.314728721420519,29.68637547097108,4.075165914298298,29.9197088043045,4.343084978028326,400.76970880430446,10.300387327084728,0.0,0.0
950,106.76240607385601,8.318888964601621,29.679072740522507,4.075743890274165,30.012406073855924,4.3318723378130795,401.2457394071892,10.318952968545025,0.0,0.0
951,106.83843667674074,8.311987430997831,29.7384366767406,4.073748789249897,30.02177001007402,4.325997922579904,401.5551033434074,10.333110521130246,0.0,0.0
952,106.84780061295886,8.316292252380661,29.764467279625357,4.0739849225360105,29.98113394629211,4.331282429388468,401.88113394629204,10.348584767474865,0.0,0.0
953,106.85716454917694,8.321508125054436,29.80716454917679,4.075713883976864,30.02383121584354,4.333732179091099,402.34049788251014,10.35759186279927,0.0,0.0
954,106.9331951520617,8.32743492223364,29.86652848539488,4.081844480902484,30.049861818728296,4.33862772501869,402.81652848539494,10.361528070641791,0.0,0.0
955,106.97589242161315,8.329502221907697,29.892559088279647,4.086822576402661,29.975892421613057,4.336404787987828,403.15922575494636,10.386300230421071,0.0,0.0
956,106.96858969116457,8.337199629207348,29.935256357831072,4.083788767072556,29.98525635783115,4.343595376705507,403.65192302449776,10.39445090666981,0.0,0.0
957,106.97795362738266,8.332133682358723,29.944620294049162,4.083425204658511,30.011286960715918,4.341316678704769,403.9779536273826,10.410686935143282,0.0,0.0
958,107.0039842302674,8.333563173740592,29.953984230267256,4.085277531761714,30.070650896934012,4.332903560376191,404.520650896934,10.428968906718431,0.0,0.0
959,107.0633481664855,8.333577133267786,29.93001483315202,4.0875208780105865,30.080014833152102,4.346702939938007,405.01334816648546,10.451196445207787,0.0,0.0
960,107.07271210270362,8.340371267336014,29.92271210270344,4.085368363003151,30.072712102703527,4.345253749500222,405.4893787693702,10.451771758429137,0.0,0.0
961,107.13207603892168,8.345917097731956,29.96540937225487,4.079522729185262,30.06540937225496,4.345001311075438,405.8320760389216,10.462887871603344,0.0,0.0
962,107.1414399751398,8.34897005160125,30.008106641806297,4.075551480606196,30.05810664180638,4.353738790257901,406.2414399751397,10.472818639227267,0.0,0.0
963,107.21747057802457,8.351347861973478,29.934137244691055,4.074154206101197,30.050803911357807,4.3532880233355655,406.6841372446912,10.493721903712714,0.0,0.0
964,107.2435011809093,8.352401563151304,29.976834514242476,4.072624298918944,30.076834514242574,4.347952312946216,407.14350118090925,10.493429290929894,0.0,0.0
965,107.26953178379408,8.365402532356374,29.969531783793908,4.074686294781925,30.136198450460665,4.353218180182641,407.5861984504607,10.50196164477332,0.0,0.0
966,107.34556238667884,8.37177065892554,29.97889572001201,4.080726773130495,30.195562386678763,4.361966612370547,407.9955623866787,10.517071430208423,0.0,0.0
967,107.38825965623026,8.371369534826286,30.004926322896765,4.078411509648641,30.154926322896856,4.361158420047495,408.3882596562302,10.516853641895427,0.0,0.0
968,107.39762359244835,8.372873291490436,30.030956925781528,4.078887028607627,30.130956925781614,4.356658588473245,408.9309569257815,10.52422987206225,0.0,0.0
969,107.40698752866643,8.369520610513899,30.023654195332952,4.07918038292648,30.17365419533304,4.370816610199369,409.323654195333,10.523131052169878,0.0,0.0
970,107.43301813155121,8.373886151842928,30.033018131551046,4.090166044785629,30.199684798217802,4.370258091401573,409.7163514648845,10.519022081480978,0.0,0.0
971,107.49238206776931,8.37030934980965,30.05904873443581,4.095996080750484,30.175715401102558,4.379747781447175,410.15904873443594,10.525425271344208,0.0,0.0
972,107.55174600398739,8.379494910375715,30.051746003987237,4.096724573830227,30.185079337320655,4.388712069909202,410.68507933732064,10.557961925274226,0.0,0.0
973,107.64444327353881,8.375872491290213,30.027776606871996,4.102808714077005,30.194443273538752,4.3903125654643,411.0444432735387,10.579296452235997,0.0,0.0
974,107.72047387642355,8.377149983784669,30.07047387642342,4.118065044822621,30.237140543090185,4.400105902765592,411.4704738764236,10.584698342551237,0.0,0.0
975,107.74650447930834,8.37735126587502,30.079837812641518,4.119452761442774,30.296504479308272,4.3976699735013804,411.9131711459749,10.5944397638201,0.0,0.0
976,107.8725350821931,8.382312982349731,30.055868415526277,4.1175273687935325,30.255868415526372,4.396799148782189,412.372535082193,10.579953630477096,0.0,0.0
977,107.89856568507788,8.385142024374742,30.13189901841104,4.131116056307109,30.298565685077797,4.411009035883234,412.8152323517444,10.587912499210159,0.0,0.0
978,107.87459628796263,8.379576354890421,30.04126295462913,4.13200154302106,30.29126295462921,4.4182259641285455,413.32459628796255,10.599728906980344,0.0,0.0
979,107.91729355751407,8.37527660528082,30.10062689084722,4.142062861495846,30.30062689084731,4.42483265837278,413.6339602241806,10.615561157322194,0.0,0.0
980,108.00999082706548,8.373436825342914,30.059990827065313,4.142019484422966,30.27665749373207,4.424055176689607,414.0599908270654,10.61457419403001,0.0,0.0
981,108.06935476328357,8.377486991166464,30.102688096616745,4.14032563805978,30.3193547632835,4.4387301915288475,414.45268809661684,10.615171554771264,0.0,0.0
982,108.11205203283501,8.383493429217765,30.12871869950151,4.152238176634174,30.395385366168266,4.45085875122754,414.97871869950154,10.627943789849068,0.0,0.0
983,108.18808263571972,8.389049367239366,30.188082635719592,4.160809747117534,30.388082635719687,4.449085591405884,415.421415969053,10.634205586918666,0.0,0.0
984,108.21411323860453,8.391933053094212,30.214113238604355,4.161785808288137,30.414113238604447,4.454431159463698,415.8474465719377,10.650279891059974,0.0,0.0
985,108.29014384148928,8.389303705217475,30.206810508155783,4.1674939653042635,30.456810508155876,4.448998003389199,416.1901438414891,10.675175305079884,0.0,0.0
986,108.33284111104068,8.390775982391435,30.249507777707212,4.161539417112422,30.48284111104064,4.4455447936852766,416.59950777770734,10.692810686529757,0.0,0.0
987,108.37553838059213,8.395308214565913,30.292205047258637,4.155352719590363,30.558871713925395,4.443297957356495,417.0088717139254,10.704864587108016,0.0,0.0
988,108.41823565014356,8.393381502511215,30.251568983476734,4.155564535442945,30.534902316810154,4.446265360977654,417.4349023168102,10.715440265804322,0.0,0.0
989,108.460932919695,8.396794725870189,30.277599586361493,4.153466133532651,30.52759958636159,4.45091309542986,417.91093291969486,10.731601689217076,0.0,0.0
990,108.47029685591309,8.393187843576255,30.270296855912918,4.1498554999312764,30.48696352257969,4.459918974674319,418.3369635225797,10.737312261180842,0.0,0.0
991,108.4629941254645,8.396289478242558,30.312994125464346,4.141785458149334,30.496327458797776,4.463939674760729,418.7463274587978,10.745917231344333,0.0,0.0
992,108.45569139501595,8.393882410971687,30.305691395015774,4.1393488829412775,30.539024728349204,4.471298965196346,419.17235806168253,10.752644471314545,0.0,0.0
993,108.49838866456737,8.391790241555034,30.315055331233868,4.141157414190125,30.58172199790063,4.475349544134156,419.665055331234,10.767903493297588,0.0,0.0
994,108.59108593411881,8.388960430811494,30.307752600785296,4.136626537439064,30.557752600785385,4.483631926209734,420.1744192674521,10.783568379786873,0.0,0.0
995,108.56711653700356,8.388259985684922,30.350449870336725,4.140402565543286,30.60044987033682,4.484489471255407,420.71711653700345,10.794486608357907,0.0,0.0
996,108.59314713988833,8.395944505359878,30.409813806554816,4.148661897539221,30.659813806554908,4.4919769206487885,421.1931471398882,10.825159599973512,0.0,0.0
997,108.61917774277309,8.39665841152437,30.385844409439574,4.143238151089881,30.60251107610634,4.494471767328094,421.66917774277294,10.839335492425965,0.0,0.0
998,108.76187501232451,8.401230169022702,30.361875012324337,4.145212031867895,30.6285416789911,4.492623959028477,422.1285416789911,10.86980751346063,0.0,0.0
999,108.75457228187592,8.406061595982289,30.404572281875765,4.141982798435922,30.687905615209196,4.4946310110939285,422.5379056152091,10.881520367796329,0.0,0.0


==> data/k_armed_b1_avg_reward_k10_H1000.csv <==
t,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem,optimal,optimal_sem
0,,,,,,,,,0.9093639362180942,0.012206625150539906
1,0.35,0.06209615288719447,0.7666666666666667,0.05506373639622878,0.7166666666666667,0.05866531842313124,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
2,0.4166666666666667,0.06418399868645064,0.7,0.059660053921349286,0.7166666666666667,0.05866531842313124,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
3,0.55,0.06476816543825592,0.8,0.05207556439232955,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
4,0.4,0.06377928041432807,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
5,0.5333333333333333,0.06494964005966064,0.8333333333333334,0.0485185424782985,0.8166666666666667,0.050375239785310166,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
6,0.5333333333333333,0.06494964005966064,0.7833333333333333,0.05363439040648222,0.8666666666666667,0.044255719836307654,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
7,0.5666666666666667,0.06451324335931521,0.75,0.05637345210021216,0.8333333333333334,0.0485185424782985,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
8,0.5166666666666667,0.06505828185300302,0.8333333333333334,0.048518542478298496,0.7833333333333333,0.05363439040648222,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
9,0.5,0.06509445549041193,0.75,0.05637345210021216,0.8333333333333334,0.048518542478298496,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
10,0.4666666666666667,0.06494964005966064,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
11,0.4666666666666667,0.06494964005966064,0.7333333333333333,0.057571702611783036,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
12,0.43333333333333335,0.06451324335931521,0.9333333333333333,0.03247482002983031,0.7333333333333333,0.057571702611783036,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
13,0.4166666666666667,0.06418399868645064,0.8166666666666667,0.050375239785310166,0.7833333333333333,0.05363439040648222,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
14,0.5666666666666667,0.06451324335931521,0.8666666666666667,0.044255719836307654,0.7833333333333333,0.05363439040648223,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
15,0.48333333333333334,0.06505828185300302,0.8333333333333334,0.0485185424782985,0.8,0.05207556439232955,0.4166666666666667,0.06418399868645062,0.9093639362180942,0.012206625150539906
16,0.55,0.06476816543825592,0.8,0.05207556439232955,0.8166666666666667,0.050375239785310166,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
17,0.4666666666666667,0.06494964005966064,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
18,0.5166666666666667,0.06505828185300302,0.85,0.046486739497974494,0.7833333333333333,0.05363439040648222,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
19,0.5,0.06509445549041193,0.8333333333333334,0.048518542478298496,0.8333333333333334,0.04851854247829849,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
20,0.5166666666666667,0.06505828185300302,0.8,0.05207556439232954,0.8,0.05207556439232954,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
21,0.6166666666666667,0.06329764084940143,0.8,0.05207556439232955,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
22,0.5333333333333333,0.06494964005966064,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
23,0.5166666666666667,0.06505828185300302,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
24,0.5,0.06509445549041193,0.8166666666666667,0.050375239785310166,0.8166666666666667,0.050375239785310166,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
25,0.6833333333333333,0.06056078175067057,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
26,0.55,0.0647681654382559,0.7833333333333333,0.05363439040648222,0.8333333333333334,0.0485185424782985,0.6166666666666667,0.06329764084940143,0.9093639362180942,0.012206625150539906
27,0.5833333333333334,0.06418399868645064,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
28,0.45,0.06476816543825592,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
29,0.65,0.06209615288719447,0.8,0.05207556439232954,0.8,0.05207556439232954,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
30,0.65,0.06209615288719447,0.85,0.046486739497974494,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
31,0.5833333333333334,0.06418399868645064,0.8666666666666667,0.04425571983630766,0.8166666666666667,0.050375239785310166,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
32,0.5833333333333334,0.06418399868645064,0.8333333333333334,0.0485185424782985,0.8166666666666667,0.050375239785310166,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
33,0.45,0.06476816543825592,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.048518542478298496,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
34,0.5,0.06509445549041193,0.8333333333333334,0.0485185424782985,0.8333333333333334,0.0485185424782985,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
35,0.55,0.0647681654382559,0.85,0.046486739497974494,0.65,0.06209615288719448,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
36,0.55,0.06476816543825592,0.8166666666666667,0.050375239785310166,0.8333333333333334,0.0485185424782985,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
37,0.6166666666666667,0.06329764084940143,0.7666666666666667,0.05506373639622878,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
38,0.6,0.06377928041432807,0.75,0.05637345210021216,0.8666666666666667,0.044255719836307654,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
39,0.5166666666666667,0.06505828185300302,0.8,0.05207556439232955,0.95,0.028374015326751195,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
40,0.6833333333333333,0.06056078175067057,0.7833333333333333,0.05363439040648222,0.8,0.05207556439232954,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
41,0.6,0.06377928041432807,0.8333333333333334,0.04851854247829849,0.8333333333333334,0.0485185424782985,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
42,0.5833333333333334,0.06418399868645064,0.8833333333333333,0.041793591990281174,0.9,0.03905667329424715,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
43,0.65,0.06209615288719447,0.9,0.039056673294247155,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
44,0.6333333333333333,0.06273730842308474,0.8,0.05207556439232954,0.7833333333333333,0.05363439040648223,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
45,0.6833333333333333,0.06056078175067057,0.8166666666666667,0.050375239785310166,0.8166666666666667,0.050375239785310166,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
46,0.6666666666666666,0.061371641193221554,0.8166666666666667,0.050375239785310166,0.8,0.05207556439232954,0.5833333333333334,0.06418399868645065,0.9093639362180942,0.012206625150539906
47,0.55,0.0647681654382559,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
48,0.6666666666666666,0.06137164119322156,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
49,0.6166666666666667,0.06329764084940143,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
50,0.6833333333333333,0.06056078175067057,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
51,0.6666666666666666,0.061371641193221554,0.8833333333333333,0.041793591990281174,0.7666666666666667,0.05506373639622878,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
52,0.6333333333333333,0.06273730842308474,0.7833333333333333,0.05363439040648222,0.8833333333333333,0.041793591990281174,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
53,0.7166666666666667,0.05866531842313124,0.8166666666666667,0.050375239785310166,0.8166666666666667,0.05037523978531016,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
54,0.6666666666666666,0.06137164119322156,0.7833333333333333,0.05363439040648223,0.8166666666666667,0.050375239785310166,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
55,0.6333333333333333,0.06273730842308474,0.85,0.046486739497974494,0.85,0.046486739497974494,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
56,0.6333333333333333,0.06273730842308474,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
57,0.6666666666666666,0.061371641193221554,0.85,0.046486739497974494,0.7833333333333333,0.05363439040648222,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
58,0.6,0.06377928041432807,0.8833333333333333,0.041793591990281174,0.8,0.05207556439232954,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
59,0.7333333333333333,0.057571702611783036,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
60,0.65,0.06209615288719448,0.8333333333333334,0.048518542478298496,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
61,0.7333333333333333,0.057571702611783036,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
62,0.7,0.059660053921349286,0.8333333333333334,0.0485185424782985,0.75,0.05637345210021216,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
63,0.6,0.06377928041432807,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
64,0.6,0.06377928041432807,0.7666666666666667,0.05506373639622878,0.85,0.046486739497974494,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
65,0.6166666666666667,0.06329764084940143,0.8166666666666667,0.050375239785310166,0.7833333333333333,0.05363439040648222,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
66,0.65,0.06209615288719448,0.8166666666666667,0.050375239785310166,0.8166666666666667,0.050375239785310166,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
67,0.7,0.059660053921349286,0.7833333333333333,0.05363439040648223,0.8166666666666667,0.050375239785310166,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
68,0.6333333333333333,0.06273730842308474,0.8,0.05207556439232954,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
69,0.6,0.06377928041432807,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.048518542478298496,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
70,0.6833333333333333,0.06056078175067057,0.7833333333333333,0.05363439040648222,0.8166666666666667,0.050375239785310166,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
71,0.7333333333333333,0.057571702611783036,0.8166666666666667,0.050375239785310166,0.8333333333333334,0.04851854247829849,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
72,0.5833333333333334,0.06418399868645064,0.8333333333333334,0.04851854247829849,0.8,0.05207556439232955,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
73,0.6666666666666666,0.06137164119322156,0.75,0.05637345210021216,0.85,0.046486739497974494,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
74,0.6333333333333333,0.06273730842308473,0.7666666666666667,0.05506373639622878,0.75,0.05637345210021216,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
75,0.5833333333333334,0.06418399868645065,0.8,0.05207556439232955,0.8333333333333334,0.0485185424782985,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
76,0.6,0.06377928041432807,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
77,0.6,0.06377928041432807,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
78,0.7,0.05966005392134929,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.65,0.06209615288719448,0.9093639362180942,0.012206625150539906
79,0.6333333333333333,0.06273730842308474,0.8333333333333334,0.0485185424782985,0.8,0.05207556439232954,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
80,0.6,0.06377928041432807,0.85,0.046486739497974494,0.9,0.039056673294247155,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
81,0.6,0.06377928041432807,0.85,0.046486739497974494,0.7666666666666667,0.05506373639622878,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
82,0.6,0.06377928041432807,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
83,0.65,0.06209615288719448,0.8166666666666667,0.050375239785310166,0.7833333333333333,0.05363439040648222,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
84,0.7166666666666667,0.05866531842313124,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
85,0.48333333333333334,0.06505828185300302,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
86,0.6166666666666667,0.06329764084940141,0.8333333333333334,0.0485185424782985,0.7833333333333333,0.05363439040648222,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
87,0.55,0.0647681654382559,0.8166666666666667,0.050375239785310166,0.7666666666666667,0.05506373639622878,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
88,0.7,0.05966005392134929,0.8,0.05207556439232954,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
89,0.6,0.06377928041432807,0.8,0.05207556439232954,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
90,0.6666666666666666,0.061371641193221554,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
91,0.5666666666666667,0.06451324335931521,0.8833333333333333,0.041793591990281174,0.8,0.05207556439232954,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
92,0.5166666666666667,0.06505828185300302,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
93,0.6166666666666667,0.06329764084940143,0.9166666666666666,0.03598231413236439,0.7833333333333333,0.05363439040648222,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
94,0.65,0.06209615288719447,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
95,0.5833333333333334,0.06418399868645064,0.85,0.046486739497974494,0.8,0.05207556439232955,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
96,0.5833333333333334,0.06418399868645064,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
97,0.6833333333333333,0.06056078175067057,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
98,0.6333333333333333,0.06273730842308474,0.9166666666666666,0.03598231413236439,0.8166666666666667,0.050375239785310166,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
99,0.6833333333333333,0.06056078175067057,0.8666666666666667,0.044255719836307654,0.7666666666666667,0.05506373639622878,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
100,0.65,0.06209615288719448,0.95,0.028374015326751198,0.9,0.039056673294247155,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
101,0.6666666666666666,0.06137164119322156,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
102,0.6333333333333333,0.06273730842308474,0.7666666666666667,0.05506373639622878,0.8666666666666667,0.04425571983630766,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
103,0.6333333333333333,0.06273730842308473,0.8,0.05207556439232954,0.8666666666666667,0.044255719836307654,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
104,0.7333333333333333,0.057571702611783036,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
105,0.7,0.05966005392134929,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
106,0.7333333333333333,0.057571702611783036,0.8,0.05207556439232954,0.85,0.046486739497974494,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
107,0.6666666666666666,0.06137164119322156,0.8,0.05207556439232955,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
108,0.6666666666666666,0.06137164119322156,0.8,0.05207556439232955,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
109,0.7,0.059660053921349286,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
110,0.65,0.06209615288719447,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
111,0.5666666666666667,0.06451324335931521,0.85,0.046486739497974494,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
112,0.7166666666666667,0.05866531842313124,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
113,0.6833333333333333,0.06056078175067057,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
114,0.7,0.059660053921349286,0.8666666666666667,0.04425571983630766,0.85,0.046486739497974494,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
115,0.7166666666666667,0.05866531842313124,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
116,0.6666666666666666,0.06137164119322156,0.8666666666666667,0.044255719836307654,0.8,0.05207556439232955,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
117,0.7333333333333333,0.057571702611783036,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
118,0.7166666666666667,0.05866531842313124,0.8333333333333334,0.0485185424782985,0.8333333333333334,0.0485185424782985,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
119,0.6833333333333333,0.06056078175067057,0.85,0.046486739497974494,0.8333333333333334,0.048518542478298496,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
120,0.7333333333333333,0.057571702611783036,0.8666666666666667,0.044255719836307654,0.8,0.05207556439232954,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
121,0.6333333333333333,0.06273730842308473,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
122,0.7,0.05966005392134929,0.8,0.05207556439232954,0.8,0.05207556439232954,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
123,0.7666666666666667,0.05506373639622878,0.8166666666666667,0.050375239785310166,0.8333333333333334,0.0485185424782985,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
124,0.7,0.05966005392134929,0.85,0.046486739497974494,0.9,0.03905667329424715,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
125,0.6166666666666667,0.06329764084940141,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
126,0.6666666666666666,0.061371641193221554,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
127,0.7333333333333333,0.057571702611783036,0.95,0.028374015326751195,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
128,0.7166666666666667,0.05866531842313124,0.9166666666666666,0.03598231413236439,0.8333333333333334,0.0485185424782985,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
129,0.65,0.06209615288719448,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
130,0.65,0.06209615288719448,0.9,0.03905667329424715,0.85,0.046486739497974494,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
131,0.7166666666666667,0.05866531842313124,0.7833333333333333,0.05363439040648222,0.9,0.03905667329424715,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
132,0.7333333333333333,0.057571702611783036,0.8666666666666667,0.04425571983630766,0.85,0.046486739497974494,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
133,0.7333333333333333,0.057571702611783036,0.85,0.046486739497974494,0.7666666666666667,0.05506373639622878,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
134,0.7166666666666667,0.05866531842313124,0.9166666666666666,0.03598231413236439,0.8333333333333334,0.048518542478298496,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
135,0.7333333333333333,0.057571702611783036,0.9333333333333333,0.03247482002983031,0.8,0.05207556439232955,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
136,0.6833333333333333,0.06056078175067057,0.8333333333333334,0.04851854247829849,0.9,0.039056673294247155,0.4166666666666667,0.06418399868645062,0.9093639362180942,0.012206625150539906
137,0.7333333333333333,0.057571702611783036,0.7833333333333333,0.05363439040648223,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
138,0.7166666666666667,0.05866531842313124,0.7833333333333333,0.05363439040648222,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
139,0.7333333333333333,0.057571702611783036,0.85,0.046486739497974494,0.7833333333333333,0.05363439040648223,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
140,0.7166666666666667,0.05866531842313123,0.9,0.039056673294247155,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
141,0.7666666666666667,0.05506373639622878,0.8,0.05207556439232955,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
142,0.7333333333333333,0.057571702611783036,0.8666666666666667,0.04425571983630766,0.8666666666666667,0.044255719836307654,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
143,0.75,0.05637345210021216,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
144,0.8166666666666667,0.050375239785310166,0.7833333333333333,0.05363439040648222,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
145,0.7833333333333333,0.05363439040648223,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
146,0.7833333333333333,0.05363439040648222,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
147,0.7333333333333333,0.057571702611783036,0.8333333333333334,0.0485185424782985,0.8333333333333334,0.048518542478298496,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
148,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
149,0.7166666666666667,0.05866531842313124,0.8666666666666667,0.04425571983630766,0.9166666666666666,0.03598231413236439,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
150,0.6666666666666666,0.06137164119322156,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
151,0.7,0.05966005392134929,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
152,0.7166666666666667,0.05866531842313124,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
153,0.7166666666666667,0.05866531842313124,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.65,0.06209615288719448,0.9093639362180942,0.012206625150539906
154,0.7333333333333333,0.057571702611783036,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
155,0.75,0.05637345210021216,0.8,0.05207556439232955,0.85,0.046486739497974494,0.35,0.06209615288719448,0.9093639362180942,0.012206625150539906
156,0.7333333333333333,0.057571702611783036,0.8,0.05207556439232954,0.8166666666666667,0.050375239785310166,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
157,0.8333333333333334,0.04851854247829849,0.8,0.05207556439232954,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
158,0.7333333333333333,0.057571702611783036,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
159,0.7333333333333333,0.057571702611783036,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.3333333333333333,0.06137164119322156,0.9093639362180942,0.012206625150539906
160,0.6666666666666666,0.06137164119322156,0.9,0.039056673294247155,0.8333333333333334,0.0485185424782985,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
161,0.6333333333333333,0.06273730842308474,0.75,0.05637345210021216,0.8333333333333334,0.0485185424782985,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
162,0.7333333333333333,0.057571702611783036,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
163,0.7,0.05966005392134929,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
164,0.6666666666666666,0.06137164119322156,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
165,0.7166666666666667,0.05866531842313123,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
166,0.7666666666666667,0.05506373639622878,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
167,0.75,0.05637345210021216,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.04425571983630766,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
168,0.7333333333333333,0.057571702611783036,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.04425571983630766,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
169,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
170,0.7166666666666667,0.05866531842313124,0.9166666666666666,0.03598231413236439,0.7833333333333333,0.05363439040648222,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
171,0.8666666666666667,0.044255719836307654,0.8,0.05207556439232954,0.85,0.046486739497974494,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
172,0.75,0.05637345210021216,0.8333333333333334,0.0485185424782985,0.8,0.05207556439232955,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
173,0.75,0.05637345210021216,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.050375239785310166,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
174,0.7833333333333333,0.05363439040648222,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
175,0.7333333333333333,0.057571702611783036,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
176,0.7833333333333333,0.05363439040648222,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
177,0.6666666666666666,0.06137164119322156,0.9,0.03905667329424715,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645062,0.9093639362180942,0.012206625150539906
178,0.7,0.059660053921349286,0.85,0.046486739497974494,0.8,0.05207556439232955,0.6166666666666667,0.06329764084940143,0.9093639362180942,0.012206625150539906
179,0.65,0.06209615288719447,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
180,0.6833333333333333,0.06056078175067057,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
181,0.6166666666666667,0.06329764084940141,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
182,0.6833333333333333,0.06056078175067057,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
183,0.7666666666666667,0.05506373639622878,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
184,0.6333333333333333,0.06273730842308474,0.9,0.039056673294247155,0.9,0.039056673294247155,0.3,0.059660053921349286,0.9093639362180942,0.012206625150539906
185,0.7166666666666667,0.05866531842313124,0.8166666666666667,0.050375239785310166,0.8166666666666667,0.050375239785310166,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
186,0.7166666666666667,0.05866531842313124,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
187,0.7333333333333333,0.057571702611783036,0.9,0.039056673294247155,0.8333333333333334,0.0485185424782985,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
188,0.6666666666666666,0.06137164119322156,0.8666666666666667,0.04425571983630766,0.8666666666666667,0.04425571983630766,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
189,0.7,0.05966005392134929,0.7833333333333333,0.05363439040648222,0.9166666666666666,0.03598231413236439,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
190,0.6833333333333333,0.06056078175067057,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
191,0.6333333333333333,0.06273730842308474,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
192,0.65,0.06209615288719447,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
193,0.6833333333333333,0.06056078175067057,0.85,0.046486739497974494,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
194,0.6666666666666666,0.06137164119322156,0.8833333333333333,0.041793591990281174,0.7833333333333333,0.05363439040648223,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
195,0.7166666666666667,0.05866531842313124,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
196,0.7166666666666667,0.05866531842313124,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
197,0.75,0.05637345210021216,0.85,0.046486739497974494,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
198,0.7333333333333333,0.057571702611783036,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
199,0.8,0.05207556439232954,0.9,0.039056673294247155,0.8333333333333334,0.0485185424782985,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
200,0.7333333333333333,0.05757170261178303,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
201,0.7,0.059660053921349286,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.0485185424782985,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
202,0.75,0.05637345210021216,0.8,0.05207556439232954,0.85,0.046486739497974494,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
203,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
204,0.7,0.059660053921349286,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
205,0.7666666666666667,0.05506373639622878,0.8,0.05207556439232954,0.8333333333333334,0.0485185424782985,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
206,0.8,0.05207556439232955,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
207,0.7833333333333333,0.05363439040648222,0.8833333333333333,0.041793591990281174,0.7833333333333333,0.05363439040648222,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
208,0.8,0.05207556439232955,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
209,0.9166666666666666,0.03598231413236439,0.9,0.03905667329424715,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
210,0.8333333333333334,0.0485185424782985,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
211,0.6666666666666666,0.06137164119322156,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
212,0.7166666666666667,0.05866531842313124,0.8833333333333333,0.04179359199028117,0.85,0.046486739497974494,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
213,0.6833333333333333,0.06056078175067057,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
214,0.7,0.05966005392134929,0.85,0.046486739497974494,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
215,0.9,0.039056673294247155,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
216,0.8,0.05207556439232955,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
217,0.7833333333333333,0.05363439040648222,0.9166666666666666,0.03598231413236439,0.7833333333333333,0.05363439040648222,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
218,0.7333333333333333,0.057571702611783036,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
219,0.75,0.05637345210021216,0.8833333333333333,0.04179359199028117,0.8,0.05207556439232954,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
220,0.7333333333333333,0.057571702611783036,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
221,0.6666666666666666,0.06137164119322156,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.048518542478298496,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
222,0.7166666666666667,0.05866531842313124,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
223,0.7666666666666667,0.05506373639622878,0.85,0.046486739497974494,0.7666666666666667,0.05506373639622878,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
224,0.7333333333333333,0.057571702611783036,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
225,0.7333333333333333,0.057571702611783036,0.85,0.046486739497974494,0.8833333333333333,0.04179359199028117,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
226,0.7666666666666667,0.05506373639622878,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.04425571983630766,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
227,0.8,0.05207556439232955,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
228,0.7833333333333333,0.05363439040648222,0.8,0.05207556439232954,0.8333333333333334,0.0485185424782985,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
229,0.7166666666666667,0.05866531842313124,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
230,0.6,0.06377928041432807,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
231,0.7333333333333333,0.057571702611783036,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
232,0.8,0.05207556439232955,0.9333333333333333,0.03247482002983031,0.8166666666666667,0.050375239785310166,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
233,0.7333333333333333,0.057571702611783036,0.9333333333333333,0.03247482002983031,0.8,0.05207556439232954,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
234,0.6666666666666666,0.06137164119322156,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
235,0.6666666666666666,0.061371641193221554,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
236,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.7833333333333333,0.05363439040648222,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
237,0.7166666666666667,0.05866531842313123,0.7666666666666667,0.05506373639622878,0.9,0.03905667329424715,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
238,0.7166666666666667,0.05866531842313124,0.9,0.03905667329424715,0.8333333333333334,0.0485185424782985,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
239,0.7166666666666667,0.05866531842313124,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
240,0.7333333333333333,0.057571702611783036,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
241,0.7166666666666667,0.05866531842313124,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
242,0.7166666666666667,0.05866531842313124,0.9166666666666666,0.03598231413236439,0.8333333333333334,0.0485185424782985,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
243,0.75,0.05637345210021216,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
244,0.65,0.06209615288719448,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
245,0.7666666666666667,0.05506373639622878,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
246,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
247,0.8,0.05207556439232954,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
248,0.75,0.05637345210021216,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
249,0.7666666666666667,0.05506373639622878,0.8666666666666667,0.04425571983630766,0.8333333333333334,0.0485185424782985,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
250,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.6833333333333333,0.06056078175067056,0.9093639362180942,0.012206625150539906
251,0.8,0.05207556439232955,0.9,0.039056673294247155,0.8166666666666667,0.050375239785310166,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
252,0.75,0.05637345210021216,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
253,0.75,0.05637345210021216,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
254,0.6666666666666666,0.06137164119322156,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.04179359199028117,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
255,0.7666666666666667,0.05506373639622878,0.9,0.039056673294247155,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
256,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
257,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
258,0.8333333333333334,0.048518542478298496,0.9166666666666666,0.03598231413236439,0.8333333333333334,0.04851854247829849,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
259,0.8333333333333334,0.048518542478298496,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
260,0.85,0.046486739497974494,0.8,0.05207556439232954,0.8166666666666667,0.050375239785310166,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
261,0.75,0.05637345210021216,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
262,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
263,0.65,0.06209615288719448,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
264,0.7,0.059660053921349286,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
265,0.7833333333333333,0.05363439040648222,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
266,0.75,0.05637345210021216,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
267,0.8,0.05207556439232954,0.9,0.039056673294247155,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
268,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
269,0.7833333333333333,0.05363439040648222,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
270,0.8333333333333334,0.04851854247829849,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.04425571983630766,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
271,0.7666666666666667,0.05506373639622878,0.8666666666666667,0.04425571983630766,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
272,0.7833333333333333,0.05363439040648222,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
273,0.7833333333333333,0.05363439040648222,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
274,0.7333333333333333,0.057571702611783036,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
275,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
276,0.7,0.059660053921349286,0.9,0.039056673294247155,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
277,0.7,0.059660053921349286,0.8833333333333333,0.041793591990281174,0.7833333333333333,0.05363439040648222,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
278,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
279,0.8333333333333334,0.048518542478298496,0.95,0.028374015326751195,0.8333333333333334,0.0485185424782985,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
280,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
281,0.7,0.05966005392134929,0.8,0.05207556439232955,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
282,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
283,0.8,0.05207556439232955,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
284,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.05037523978531016,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
285,0.7833333333333333,0.05363439040648222,0.8833333333333333,0.041793591990281174,0.9,0.03905667329424715,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
286,0.7333333333333333,0.057571702611783036,0.9,0.039056673294247155,0.9333333333333333,0.03247482002983031,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
287,0.75,0.05637345210021216,0.8833333333333333,0.041793591990281174,0.8,0.05207556439232955,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
288,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
289,0.6833333333333333,0.06056078175067056,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
290,0.8,0.05207556439232955,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
291,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
292,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.8166666666666667,0.050375239785310166,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
293,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.8,0.05207556439232954,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
294,0.8,0.05207556439232955,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
295,0.7833333333333333,0.05363439040648222,0.8333333333333334,0.0485185424782985,0.7833333333333333,0.05363439040648222,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
296,0.85,0.046486739497974494,0.9,0.039056673294247155,0.7666666666666667,0.05506373639622878,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
297,0.7333333333333333,0.057571702611783036,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
298,0.75,0.05637345210021216,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.050375239785310166,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
299,0.85,0.046486739497974494,0.8,0.05207556439232954,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
300,0.8,0.05207556439232955,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.0485185424782985,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
301,0.7666666666666667,0.05506373639622878,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
302,0.7833333333333333,0.05363439040648223,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
303,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.04425571983630766,0.9333333333333333,0.03247482002983031,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
304,0.7166666666666667,0.05866531842313124,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.6666666666666666,0.061371641193221554,0.9093639362180942,0.012206625150539906
305,0.7833333333333333,0.05363439040648222,0.9,0.03905667329424715,0.95,0.028374015326751195,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
306,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
307,0.7333333333333333,0.057571702611783036,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.050375239785310166,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
308,0.7333333333333333,0.057571702611783036,0.9,0.039056673294247155,0.85,0.046486739497974494,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
309,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
310,0.6833333333333333,0.06056078175067057,0.8,0.05207556439232954,0.9,0.03905667329424715,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
311,0.7833333333333333,0.05363439040648222,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.050375239785310166,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
312,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
313,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
314,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
315,0.8,0.05207556439232955,0.9,0.039056673294247155,0.95,0.028374015326751198,0.3333333333333333,0.06137164119322156,0.9093639362180942,0.012206625150539906
316,0.7666666666666667,0.05506373639622878,0.95,0.028374015326751198,0.8333333333333334,0.048518542478298496,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
317,0.7166666666666667,0.05866531842313124,0.9,0.039056673294247155,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
318,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
319,0.7833333333333333,0.05363439040648222,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
320,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
321,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
322,0.8333333333333334,0.04851854247829849,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
323,0.7333333333333333,0.057571702611783036,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
324,0.8,0.05207556439232954,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
325,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
326,0.6666666666666666,0.06137164119322156,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.050375239785310166,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
327,0.8,0.05207556439232954,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
328,0.9166666666666666,0.03598231413236439,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
329,0.6833333333333333,0.06056078175067057,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
330,0.75,0.05637345210021216,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
331,0.7166666666666667,0.05866531842313124,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
332,0.7333333333333333,0.057571702611783036,0.8666666666666667,0.044255719836307654,0.9,0.03905667329424715,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
333,0.8166666666666667,0.050375239785310166,0.8166666666666667,0.050375239785310166,0.7833333333333333,0.05363439040648222,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
334,0.7333333333333333,0.057571702611783036,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
335,0.7833333333333333,0.05363439040648223,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
336,0.7833333333333333,0.05363439040648222,0.9,0.039056673294247155,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
337,0.7666666666666667,0.05506373639622878,0.9166666666666666,0.03598231413236439,0.9,0.03905667329424715,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
338,0.8333333333333334,0.048518542478298496,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.6166666666666667,0.06329764084940143,0.9093639362180942,0.012206625150539906
339,0.7333333333333333,0.057571702611783036,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
340,0.75,0.05637345210021216,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.5666666666666667,0.06451324335931523,0.9093639362180942,0.012206625150539906
341,0.7333333333333333,0.057571702611783036,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
342,0.7666666666666667,0.05506373639622878,0.95,0.028374015326751195,0.8333333333333334,0.0485185424782985,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
343,0.7666666666666667,0.05506373639622878,0.85,0.046486739497974494,0.8,0.05207556439232954,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
344,0.7666666666666667,0.05506373639622878,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
345,0.8333333333333334,0.04851854247829849,0.7833333333333333,0.05363439040648222,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
346,0.7833333333333333,0.05363439040648222,0.9333333333333333,0.03247482002983031,0.9833333333333333,0.016666666666666666,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
347,0.8333333333333334,0.048518542478298496,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.6166666666666667,0.06329764084940141,0.9093639362180942,0.012206625150539906
348,0.8,0.05207556439232955,0.9166666666666666,0.03598231413236439,0.8333333333333334,0.0485185424782985,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
349,0.75,0.05637345210021216,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.04425571983630766,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
350,0.8166666666666667,0.05037523978531016,0.9,0.039056673294247155,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
351,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
352,0.7833333333333333,0.05363439040648222,0.9,0.039056673294247155,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
353,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.9666666666666667,0.023369624723103312,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
354,0.8,0.05207556439232954,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
355,0.7833333333333333,0.05363439040648222,0.9,0.039056673294247155,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
356,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5666666666666667,0.06451324335931523,0.9093639362180942,0.012206625150539906
357,0.75,0.05637345210021216,0.9333333333333333,0.03247482002983031,0.8166666666666667,0.050375239785310166,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
358,0.8,0.05207556439232954,0.8666666666666667,0.04425571983630766,0.8666666666666667,0.044255719836307654,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
359,0.8666666666666667,0.04425571983630766,0.85,0.046486739497974494,0.9,0.03905667329424715,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
360,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
361,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.8166666666666667,0.050375239785310166,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
362,0.8666666666666667,0.04425571983630766,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
363,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.95,0.028374015326751198,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
364,0.8333333333333334,0.04851854247829849,0.85,0.046486739497974494,0.85,0.046486739497974494,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
365,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
366,0.7666666666666667,0.05506373639622878,0.9,0.039056673294247155,0.8333333333333334,0.048518542478298496,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
367,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.9666666666666667,0.023369624723103312,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
368,0.8166666666666667,0.05037523978531016,0.9333333333333333,0.03247482002983031,0.9666666666666667,0.023369624723103312,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
369,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
370,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
371,0.7833333333333333,0.05363439040648222,0.95,0.028374015326751195,0.8666666666666667,0.044255719836307654,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
372,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
373,0.8166666666666667,0.05037523978531016,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
374,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
375,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
376,0.8666666666666667,0.04425571983630766,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.31666666666666665,0.06056078175067057,0.9093639362180942,0.012206625150539906
377,0.7666666666666667,0.05506373639622878,0.9666666666666667,0.023369624723103312,0.9,0.039056673294247155,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
378,0.7333333333333333,0.057571702611783036,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
379,0.85,0.046486739497974494,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645062,0.9093639362180942,0.012206625150539906
380,0.7333333333333333,0.057571702611783036,0.8,0.05207556439232954,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
381,0.7833333333333333,0.05363439040648222,0.9333333333333333,0.03247482002983031,0.8166666666666667,0.050375239785310166,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
382,0.85,0.046486739497974494,0.8833333333333333,0.04179359199028117,0.8166666666666667,0.050375239785310166,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
383,0.7833333333333333,0.05363439040648223,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
384,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
385,0.8,0.05207556439232954,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
386,0.75,0.05637345210021216,0.95,0.028374015326751195,0.8333333333333334,0.0485185424782985,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
387,0.7,0.059660053921349286,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
388,0.7833333333333333,0.05363439040648222,0.9,0.03905667329424715,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
389,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
390,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
391,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
392,0.7666666666666667,0.05506373639622878,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
393,0.8,0.05207556439232955,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
394,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.5833333333333334,0.06418399868645065,0.9093639362180942,0.012206625150539906
395,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.04425571983630766,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
396,0.8833333333333333,0.04179359199028117,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
397,0.7833333333333333,0.05363439040648222,0.9166666666666666,0.0359823141323644,0.95,0.028374015326751198,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
398,0.8,0.05207556439232955,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
399,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
400,0.7333333333333333,0.057571702611783036,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
401,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.35,0.06209615288719448,0.9093639362180942,0.012206625150539906
402,0.75,0.05637345210021216,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
403,0.85,0.046486739497974494,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
404,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
405,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.9666666666666667,0.023369624723103312,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
406,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.7833333333333333,0.05363439040648223,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
407,0.9,0.039056673294247155,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
408,0.8,0.05207556439232954,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645062,0.9093639362180942,0.012206625150539906
409,0.8166666666666667,0.050375239785310166,0.9,0.03905667329424715,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
410,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
411,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
412,0.8,0.05207556439232954,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.0485185424782985,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
413,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.9,0.03905667329424715,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
414,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
415,0.7666666666666667,0.05506373639622878,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
416,0.85,0.046486739497974494,0.9,0.039056673294247155,0.9,0.03905667329424715,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
417,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
418,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
419,0.8333333333333334,0.0485185424782985,0.9833333333333333,0.016666666666666666,0.95,0.028374015326751195,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
420,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
421,0.8333333333333334,0.048518542478298496,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
422,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
423,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.8,0.05207556439232954,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
424,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.04425571983630766,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
425,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
426,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.0485185424782985,0.95,0.028374015326751198,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
427,0.8166666666666667,0.050375239785310166,0.95,0.028374015326751198,0.9666666666666667,0.023369624723103312,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
428,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
429,0.85,0.046486739497974494,0.9666666666666667,0.023369624723103312,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
430,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
431,0.8,0.05207556439232955,0.8833333333333333,0.041793591990281174,0.7833333333333333,0.05363439040648223,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
432,0.8333333333333334,0.0485185424782985,0.8,0.05207556439232955,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
433,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
434,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
435,0.8333333333333334,0.0485185424782985,0.9666666666666667,0.023369624723103312,0.85,0.046486739497974494,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
436,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
437,0.85,0.046486739497974494,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
438,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.04179359199028117,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
439,0.8666666666666667,0.044255719836307654,0.8,0.05207556439232954,0.8833333333333333,0.04179359199028117,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
440,0.7166666666666667,0.05866531842313124,0.8666666666666667,0.04425571983630766,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
441,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.9666666666666667,0.023369624723103312,0.4666666666666667,0.06494964005966063,0.9093639362180942,0.012206625150539906
442,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
443,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
444,0.7833333333333333,0.05363439040648222,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
445,0.75,0.05637345210021216,0.95,0.028374015326751198,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
446,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
447,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
448,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
449,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.95,0.028374015326751198,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
450,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
451,0.8333333333333334,0.048518542478298496,0.9,0.039056673294247155,0.9,0.039056673294247155,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
452,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
453,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.9333333333333333,0.03247482002983031,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
454,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
455,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
456,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
457,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
458,0.7833333333333333,0.05363439040648222,0.95,0.028374015326751198,0.95,0.028374015326751198,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
459,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
460,0.8166666666666667,0.050375239785310166,0.95,0.028374015326751198,0.9166666666666666,0.03598231413236439,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
461,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.8333333333333334,0.0485185424782985,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
462,0.85,0.046486739497974494,0.9,0.039056673294247155,0.9,0.03905667329424715,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
463,0.95,0.028374015326751198,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
464,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.95,0.028374015326751198,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
465,0.9166666666666666,0.03598231413236439,0.9666666666666667,0.023369624723103312,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
466,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
467,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
468,0.8,0.05207556439232954,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
469,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
470,0.85,0.046486739497974494,0.9,0.03905667329424715,0.95,0.028374015326751198,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
471,0.75,0.05637345210021216,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
472,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
473,0.9,0.03905667329424715,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
474,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.8,0.05207556439232955,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
475,0.85,0.046486739497974494,0.8,0.05207556439232955,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
476,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
477,0.8,0.05207556439232954,0.9333333333333333,0.03247482002983031,0.9333333333333333,0.03247482002983031,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
478,0.7666666666666667,0.05506373639622878,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
479,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
480,0.8333333333333334,0.0485185424782985,0.9666666666666667,0.023369624723103315,0.8833333333333333,0.041793591990281174,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
481,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
482,0.7833333333333333,0.05363439040648222,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
483,0.7833333333333333,0.05363439040648222,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
484,0.95,0.028374015326751198,0.9,0.039056673294247155,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
485,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
486,0.7833333333333333,0.05363439040648222,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
487,0.8333333333333334,0.048518542478298496,0.9,0.039056673294247155,0.85,0.046486739497974494,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
488,0.8166666666666667,0.050375239785310166,0.8,0.05207556439232955,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
489,0.7833333333333333,0.05363439040648222,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
490,0.7833333333333333,0.05363439040648222,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
491,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.9833333333333333,0.016666666666666666,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
492,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
493,0.85,0.046486739497974494,0.9,0.039056673294247155,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
494,0.9,0.039056673294247155,0.9166666666666666,0.0359823141323644,0.8666666666666667,0.04425571983630766,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
495,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
496,0.7166666666666667,0.05866531842313124,0.9666666666666667,0.023369624723103312,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
497,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
498,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
499,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.9666666666666667,0.02336962472310331,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
500,0.95,0.028374015326751198,0.9833333333333333,0.016666666666666666,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
501,0.8666666666666667,0.04425571983630766,0.85,0.046486739497974494,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
502,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
503,0.9333333333333333,0.03247482002983031,0.9333333333333333,0.03247482002983031,0.9333333333333333,0.03247482002983031,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
504,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
505,0.7666666666666667,0.05506373639622879,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
506,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
507,0.8,0.05207556439232954,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
508,0.8833333333333333,0.04179359199028117,0.9,0.039056673294247155,0.85,0.046486739497974494,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
509,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
510,0.7833333333333333,0.05363439040648222,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
511,0.8,0.05207556439232954,0.8833333333333333,0.04179359199028117,0.8333333333333334,0.0485185424782985,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
512,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
513,0.75,0.05637345210021216,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.04179359199028117,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
514,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
515,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
516,0.8666666666666667,0.04425571983630766,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
517,0.7833333333333333,0.05363439040648223,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
518,0.8166666666666667,0.050375239785310166,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.0359823141323644,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
519,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.9333333333333333,0.03247482002983031,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
520,0.9,0.039056673294247155,0.95,0.028374015326751198,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
521,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.9833333333333333,0.016666666666666666,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
522,0.7666666666666667,0.05506373639622878,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
523,0.8666666666666667,0.044255719836307654,0.95,0.028374015326751195,0.9666666666666667,0.023369624723103312,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
524,0.7666666666666667,0.05506373639622878,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
525,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
526,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
527,0.8833333333333333,0.041793591990281174,0.8,0.05207556439232955,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
528,0.95,0.028374015326751198,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
529,0.8333333333333334,0.0485185424782985,0.8,0.05207556439232954,0.9,0.039056673294247155,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
530,0.8666666666666667,0.044255719836307654,0.8,0.05207556439232955,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
531,0.9,0.03905667329424715,0.8833333333333333,0.04179359199028117,0.9333333333333333,0.03247482002983031,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
532,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
533,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
534,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.9,0.03905667329424715,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
535,0.85,0.046486739497974494,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
536,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
537,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.04425571983630766,0.9166666666666666,0.03598231413236439,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
538,0.95,0.028374015326751198,0.9,0.039056673294247155,0.9,0.03905667329424715,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
539,0.9,0.03905667329424715,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
540,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
541,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.9333333333333333,0.03247482002983031,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
542,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
543,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.04179359199028117,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
544,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.04425571983630766,0.35,0.06209615288719448,0.9093639362180942,0.012206625150539906
545,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.0359823141323644,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
546,0.85,0.046486739497974494,0.8,0.05207556439232954,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
547,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
548,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
549,0.8,0.05207556439232954,0.9333333333333333,0.03247482002983031,0.8166666666666667,0.050375239785310166,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
550,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
551,0.7666666666666667,0.05506373639622878,0.7833333333333333,0.05363439040648222,0.9166666666666666,0.03598231413236439,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
552,0.7666666666666667,0.05506373639622878,0.8,0.05207556439232955,0.9333333333333333,0.032474820029830306,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
553,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
554,0.85,0.046486739497974494,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
555,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
556,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
557,0.8333333333333334,0.048518542478298496,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
558,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.9666666666666667,0.023369624723103312,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
559,0.8333333333333334,0.0485185424782985,0.95,0.028374015326751198,0.95,0.028374015326751198,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
560,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
561,0.8666666666666667,0.04425571983630766,0.9,0.03905667329424715,0.8666666666666667,0.04425571983630766,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
562,0.8333333333333334,0.04851854247829849,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
563,0.85,0.046486739497974494,0.9,0.039056673294247155,0.9,0.039056673294247155,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
564,0.8,0.05207556439232954,0.9,0.03905667329424715,0.9166666666666666,0.03598231413236439,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
565,0.8,0.05207556439232955,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
566,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.032474820029830306,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
567,0.8666666666666667,0.04425571983630766,0.9833333333333333,0.016666666666666666,0.8666666666666667,0.044255719836307654,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
568,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
569,0.8,0.05207556439232955,0.95,0.028374015326751198,0.9,0.039056673294247155,0.5666666666666667,0.06451324335931523,0.9093639362180942,0.012206625150539906
570,0.8,0.05207556439232954,0.9333333333333333,0.03247482002983031,0.9333333333333333,0.03247482002983031,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
571,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
572,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.35,0.06209615288719448,0.9093639362180942,0.012206625150539906
573,0.8666666666666667,0.044255719836307654,0.9666666666666667,0.023369624723103312,0.9333333333333333,0.03247482002983031,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
574,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
575,0.8166666666666667,0.050375239785310166,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
576,0.8666666666666667,0.044255719836307654,0.9666666666666667,0.023369624723103312,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
577,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
578,0.95,0.028374015326751198,0.75,0.05637345210021216,0.9,0.039056673294247155,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
579,0.8166666666666667,0.050375239785310166,0.8333333333333334,0.048518542478298496,0.9333333333333333,0.03247482002983031,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
580,0.7833333333333333,0.05363439040648223,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
581,0.8,0.05207556439232954,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
582,0.8333333333333334,0.0485185424782985,0.8166666666666667,0.050375239785310166,0.9,0.03905667329424715,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
583,0.8,0.05207556439232954,0.95,0.028374015326751198,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
584,0.8333333333333334,0.048518542478298496,0.8666666666666667,0.04425571983630766,0.9333333333333333,0.03247482002983031,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
585,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
586,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
587,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.95,0.028374015326751195,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
588,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
589,0.9,0.039056673294247155,0.7666666666666667,0.05506373639622878,0.8666666666666667,0.04425571983630766,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
590,0.7833333333333333,0.05363439040648222,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
591,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.95,0.028374015326751198,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
592,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
593,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
594,0.7833333333333333,0.05363439040648222,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
595,0.8333333333333334,0.0485185424782985,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
596,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
597,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.04425571983630766,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
598,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
599,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
600,0.7666666666666667,0.05506373639622878,0.95,0.028374015326751198,0.85,0.046486739497974494,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
601,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.9,0.03905667329424715,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
602,0.7666666666666667,0.05506373639622878,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
603,0.8333333333333334,0.04851854247829849,0.9833333333333333,0.016666666666666666,0.9,0.039056673294247155,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
604,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.8333333333333334,0.048518542478298496,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
605,0.9,0.039056673294247155,0.9666666666666667,0.023369624723103312,0.8666666666666667,0.04425571983630766,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
606,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
607,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
608,0.8333333333333334,0.0485185424782985,0.9666666666666667,0.023369624723103312,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
609,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
610,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.9,0.039056673294247155,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
611,0.8666666666666667,0.04425571983630766,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
612,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
613,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
614,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
615,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
616,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
617,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
618,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
619,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
620,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
621,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.95,0.028374015326751198,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
622,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
623,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
624,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
625,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
626,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.9666666666666667,0.023369624723103312,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
627,0.8333333333333334,0.048518542478298496,0.9,0.039056673294247155,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
628,0.85,0.046486739497974494,0.95,0.028374015326751198,0.75,0.05637345210021216,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
629,0.85,0.046486739497974494,0.9,0.03905667329424715,0.9333333333333333,0.03247482002983031,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
630,0.7666666666666667,0.05506373639622878,0.8333333333333334,0.04851854247829849,0.8666666666666667,0.044255719836307654,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
631,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
632,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
633,0.8166666666666667,0.050375239785310166,0.9,0.03905667329424715,0.85,0.046486739497974494,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
634,0.8166666666666667,0.050375239785310166,0.95,0.028374015326751198,0.9333333333333333,0.03247482002983031,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
635,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
636,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
637,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
638,0.8333333333333334,0.04851854247829849,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
639,0.8333333333333334,0.048518542478298496,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
640,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.95,0.028374015326751198,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
641,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
642,0.85,0.046486739497974494,0.85,0.046486739497974494,0.8166666666666667,0.050375239785310166,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
643,0.8333333333333334,0.0485185424782985,0.8333333333333334,0.048518542478298496,0.9166666666666666,0.03598231413236439,0.6166666666666667,0.06329764084940143,0.9093639362180942,0.012206625150539906
644,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
645,0.7666666666666667,0.05506373639622878,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
646,0.8666666666666667,0.044255719836307654,0.9,0.03905667329424715,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
647,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
648,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.9,0.039056673294247155,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
649,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.04425571983630766,0.9333333333333333,0.03247482002983031,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
650,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.8833333333333333,0.04179359199028117,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
651,0.8666666666666667,0.044255719836307654,0.95,0.028374015326751198,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
652,0.8666666666666667,0.044255719836307654,0.9666666666666667,0.023369624723103312,0.95,0.028374015326751198,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
653,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
654,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.6166666666666667,0.06329764084940141,0.9093639362180942,0.012206625150539906
655,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
656,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
657,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
658,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.95,0.028374015326751198,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
659,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
660,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
661,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
662,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
663,0.8,0.05207556439232955,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
664,0.85,0.046486739497974494,0.95,0.028374015326751195,0.8166666666666667,0.050375239785310166,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
665,0.8666666666666667,0.044255719836307654,0.9,0.03905667329424715,0.8333333333333334,0.0485185424782985,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
666,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
667,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
668,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.3333333333333333,0.06137164119322156,0.9093639362180942,0.012206625150539906
669,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
670,0.9333333333333333,0.03247482002983031,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
671,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
672,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
673,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
674,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.95,0.028374015326751198,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
675,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.04851854247829849,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
676,0.9,0.039056673294247155,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
677,0.8333333333333334,0.048518542478298496,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
678,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.3,0.059660053921349286,0.9093639362180942,0.012206625150539906
679,0.7833333333333333,0.05363439040648222,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
680,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
681,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.04179359199028117,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
682,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
683,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.8333333333333334,0.04851854247829849,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
684,0.8333333333333334,0.04851854247829849,0.9,0.039056673294247155,0.9333333333333333,0.03247482002983031,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
685,0.8333333333333334,0.0485185424782985,0.9666666666666667,0.023369624723103312,0.9,0.03905667329424715,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
686,0.8666666666666667,0.04425571983630766,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
687,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
688,0.8166666666666667,0.05037523978531016,0.9,0.039056673294247155,0.8833333333333333,0.04179359199028117,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
689,0.7833333333333333,0.05363439040648223,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.04425571983630766,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
690,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.04179359199028117,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
691,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
692,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.3333333333333333,0.06137164119322156,0.9093639362180942,0.012206625150539906
693,0.9166666666666666,0.03598231413236439,0.9,0.03905667329424715,0.8333333333333334,0.0485185424782985,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
694,0.7833333333333333,0.05363439040648222,0.8166666666666667,0.050375239785310166,0.9666666666666667,0.023369624723103312,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
695,0.8333333333333334,0.0485185424782985,0.8333333333333334,0.04851854247829849,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
696,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
697,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
698,0.8666666666666667,0.044255719836307654,0.75,0.05637345210021216,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
699,0.85,0.046486739497974494,0.8333333333333334,0.048518542478298496,0.85,0.046486739497974494,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
700,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
701,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
702,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
703,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
704,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
705,0.85,0.046486739497974494,0.9,0.039056673294247155,0.9,0.039056673294247155,0.35,0.06209615288719447,0.9093639362180942,0.012206625150539906
706,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
707,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
708,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.9666666666666667,0.023369624723103312,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
709,0.85,0.046486739497974494,0.8833333333333333,0.04179359199028117,0.8333333333333334,0.0485185424782985,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
710,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
711,0.9333333333333333,0.03247482002983031,0.9,0.03905667329424715,0.9333333333333333,0.03247482002983031,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
712,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
713,0.85,0.046486739497974494,0.9,0.039056673294247155,0.9333333333333333,0.032474820029830306,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
714,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
715,0.9166666666666666,0.03598231413236439,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
716,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
717,0.85,0.046486739497974494,0.8666666666666667,0.04425571983630766,0.8833333333333333,0.041793591990281174,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
718,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
719,0.8666666666666667,0.044255719836307654,0.95,0.028374015326751198,0.9166666666666666,0.03598231413236439,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
720,0.9,0.039056673294247155,0.9,0.039056673294247155,0.9333333333333333,0.03247482002983031,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
721,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
722,0.8666666666666667,0.04425571983630766,0.8666666666666667,0.04425571983630766,0.8666666666666667,0.044255719836307654,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
723,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.2833333333333333,0.05866531842313124,0.9093639362180942,0.012206625150539906
724,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.9,0.039056673294247155,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
725,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
726,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
727,0.9,0.039056673294247155,0.9333333333333333,0.03247482002983031,0.8333333333333334,0.0485185424782985,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
728,0.8833333333333333,0.041793591990281174,0.9833333333333333,0.016666666666666666,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
729,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
730,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
731,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
732,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
733,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.04851854247829849,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
734,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
735,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.95,0.028374015326751198,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
736,0.8166666666666667,0.050375239785310166,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
737,0.85,0.046486739497974494,0.95,0.028374015326751198,0.95,0.028374015326751198,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
738,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.9666666666666667,0.02336962472310331,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
739,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
740,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
741,0.9,0.03905667329424715,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
742,0.9,0.039056673294247155,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
743,0.9,0.039056673294247155,0.95,0.028374015326751198,0.9,0.039056673294247155,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
744,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
745,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.8166666666666667,0.050375239785310166,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
746,0.85,0.046486739497974494,0.8666666666666667,0.04425571983630766,0.8666666666666667,0.044255719836307654,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
747,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
748,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
749,0.85,0.046486739497974494,0.85,0.046486739497974494,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
750,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.8333333333333334,0.0485185424782985,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
751,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.04179359199028117,0.8666666666666667,0.04425571983630766,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
752,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.8,0.05207556439232955,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
753,0.9,0.039056673294247155,0.8333333333333334,0.04851854247829849,0.9333333333333333,0.03247482002983031,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
754,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
755,0.8333333333333334,0.048518542478298496,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
756,0.85,0.046486739497974494,0.8333333333333334,0.048518542478298496,0.7833333333333333,0.05363439040648223,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
757,0.9,0.039056673294247155,0.9,0.039056673294247155,0.8166666666666667,0.050375239785310166,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
758,0.9166666666666666,0.03598231413236439,0.8333333333333334,0.0485185424782985,0.9,0.03905667329424715,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
759,0.8833333333333333,0.041793591990281174,0.7833333333333333,0.05363439040648222,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
760,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
761,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
762,0.8166666666666667,0.050375239785310166,0.85,0.046486739497974494,0.9,0.039056673294247155,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
763,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
764,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
765,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.9666666666666667,0.02336962472310331,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
766,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
767,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.3333333333333333,0.06137164119322156,0.9093639362180942,0.012206625150539906
768,0.7833333333333333,0.05363439040648222,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
769,0.85,0.046486739497974494,0.9,0.039056673294247155,0.9,0.039056673294247155,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
770,0.8333333333333334,0.04851854247829849,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
771,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.9,0.039056673294247155,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
772,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
773,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
774,0.9166666666666666,0.03598231413236439,0.9,0.03905667329424715,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
775,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
776,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
777,0.9,0.039056673294247155,0.9666666666666667,0.023369624723103312,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
778,0.85,0.046486739497974494,0.9666666666666667,0.02336962472310331,0.8833333333333333,0.041793591990281174,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
779,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
780,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
781,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
782,0.8166666666666667,0.050375239785310166,0.9666666666666667,0.023369624723103312,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
783,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
784,0.7833333333333333,0.05363439040648223,0.9,0.039056673294247155,0.8666666666666667,0.04425571983630766,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
785,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
786,0.85,0.046486739497974494,0.9,0.039056673294247155,0.9333333333333333,0.03247482002983031,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
787,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.9,0.03905667329424715,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
788,0.85,0.046486739497974494,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
789,0.8166666666666667,0.05037523978531016,0.95,0.028374015326751198,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
790,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
791,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
792,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
793,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
794,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.8333333333333334,0.0485185424782985,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
795,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
796,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
797,0.8333333333333334,0.048518542478298496,0.8666666666666667,0.044255719836307654,0.95,0.028374015326751195,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
798,0.7833333333333333,0.05363439040648222,0.9,0.039056673294247155,0.8166666666666667,0.050375239785310166,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
799,0.8666666666666667,0.044255719836307654,0.95,0.028374015326751198,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
800,0.85,0.046486739497974494,0.9,0.039056673294247155,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
801,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
802,0.8,0.05207556439232954,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
803,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
804,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.9,0.039056673294247155,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
805,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
806,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
807,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
808,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
809,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
810,0.9,0.039056673294247155,0.9,0.039056673294247155,0.85,0.046486739497974494,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
811,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
812,0.85,0.046486739497974494,0.9666666666666667,0.023369624723103312,0.85,0.046486739497974494,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
813,0.8333333333333334,0.048518542478298496,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
814,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.0485185424782985,0.95,0.028374015326751198,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
815,0.85,0.046486739497974494,0.85,0.046486739497974494,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
816,0.85,0.046486739497974494,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
817,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
818,0.85,0.046486739497974494,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
819,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.9,0.039056673294247155,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
820,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
821,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
822,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
823,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
824,0.8,0.05207556439232955,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
825,0.95,0.028374015326751198,0.9333333333333333,0.03247482002983031,0.8333333333333334,0.0485185424782985,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
826,0.8333333333333334,0.048518542478298496,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.4166666666666667,0.06418399868645062,0.9093639362180942,0.012206625150539906
827,0.85,0.046486739497974494,0.8,0.05207556439232955,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
828,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
829,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.9666666666666667,0.02336962472310331,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
830,0.9333333333333333,0.03247482002983031,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
831,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
832,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
833,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
834,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.95,0.028374015326751198,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
835,0.9,0.03905667329424715,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
836,0.9,0.03905667329424715,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
837,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
838,0.8666666666666667,0.044255719836307654,0.9,0.03905667329424715,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
839,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
840,0.9,0.039056673294247155,0.8,0.05207556439232955,0.9333333333333333,0.03247482002983031,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
841,0.9333333333333333,0.03247482002983031,0.9666666666666667,0.023369624723103312,0.8833333333333333,0.041793591990281174,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
842,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.04179359199028117,0.8833333333333333,0.041793591990281174,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
843,0.8666666666666667,0.04425571983630766,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
844,0.85,0.046486739497974494,0.9,0.039056673294247155,0.8,0.05207556439232955,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
845,0.85,0.046486739497974494,0.95,0.028374015326751198,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
846,0.9,0.03905667329424715,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
847,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.35,0.06209615288719448,0.9093639362180942,0.012206625150539906
848,0.8333333333333334,0.04851854247829849,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
849,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
850,0.8333333333333334,0.048518542478298496,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.6166666666666667,0.06329764084940141,0.9093639362180942,0.012206625150539906
851,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
852,0.9,0.03905667329424715,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
853,0.7833333333333333,0.05363439040648222,0.9333333333333333,0.03247482002983031,0.95,0.028374015326751198,0.35,0.06209615288719447,0.9093639362180942,0.012206625150539906
854,0.8333333333333334,0.04851854247829849,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
855,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.85,0.046486739497974494,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
856,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.9,0.03905667329424715,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
857,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
858,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
859,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
860,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
861,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.95,0.028374015326751198,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
862,0.8833333333333333,0.04179359199028117,0.9,0.039056673294247155,0.9,0.039056673294247155,0.6166666666666667,0.06329764084940141,0.9093639362180942,0.012206625150539906
863,0.85,0.046486739497974494,0.95,0.028374015326751195,0.9,0.039056673294247155,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
864,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.3333333333333333,0.06137164119322156,0.9093639362180942,0.012206625150539906
865,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
866,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
867,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
868,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.95,0.028374015326751198,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
869,0.9,0.039056673294247155,0.9,0.039056673294247155,0.95,0.028374015326751198,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
870,0.8,0.05207556439232954,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
871,0.8166666666666667,0.050375239785310166,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
872,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
873,0.9,0.039056673294247155,0.9333333333333333,0.03247482002983031,0.8333333333333334,0.0485185424782985,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
874,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.9166666666666666,0.03598231413236439,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
875,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
876,0.8833333333333333,0.04179359199028117,0.8666666666666667,0.04425571983630766,0.9666666666666667,0.023369624723103312,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
877,0.85,0.046486739497974494,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
878,0.8666666666666667,0.04425571983630766,0.9,0.03905667329424715,0.85,0.046486739497974494,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
879,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.04179359199028117,0.8666666666666667,0.044255719836307654,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
880,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.8333333333333334,0.0485185424782985,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
881,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.9333333333333333,0.03247482002983031,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
882,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
883,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
884,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
885,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
886,0.9333333333333333,0.03247482002983031,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
887,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
888,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
889,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
890,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
891,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.8333333333333334,0.0485185424782985,0.4166666666666667,0.06418399868645062,0.9093639362180942,0.012206625150539906
892,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
893,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
894,0.85,0.046486739497974494,0.8833333333333333,0.04179359199028117,0.9,0.03905667329424715,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
895,0.9666666666666667,0.02336962472310331,0.9333333333333333,0.03247482002983031,0.95,0.028374015326751198,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
896,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
897,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
898,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.9,0.03905667329424715,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
899,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.05037523978531016,0.9166666666666666,0.03598231413236439,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
900,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
901,0.85,0.046486739497974494,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
902,0.95,0.028374015326751198,0.9,0.039056673294247155,0.9,0.039056673294247155,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
903,0.9666666666666667,0.023369624723103312,0.9166666666666666,0.03598231413236439,0.95,0.028374015326751195,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
904,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
905,0.9,0.03905667329424715,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.55,0.06476816543825592,0.9093639362180942,0.012206625150539906
906,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
907,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.35,0.06209615288719448,0.9093639362180942,0.012206625150539906
908,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.85,0.046486739497974494,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
909,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.9,0.039056673294247155,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
910,0.8333333333333334,0.0485185424782985,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
911,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
912,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
913,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
914,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.9333333333333333,0.03247482002983031,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
915,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
916,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.8,0.05207556439232954,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
917,0.8833333333333333,0.041793591990281174,0.9666666666666667,0.023369624723103312,0.9166666666666666,0.03598231413236439,0.35,0.06209615288719448,0.9093639362180942,0.012206625150539906
918,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
919,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.044255719836307654,0.6166666666666667,0.06329764084940141,0.9093639362180942,0.012206625150539906
920,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.9333333333333333,0.03247482002983031,0.6166666666666667,0.06329764084940143,0.9093639362180942,0.012206625150539906
921,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
922,0.8333333333333334,0.0485185424782985,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
923,0.95,0.028374015326751195,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
924,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
925,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.5333333333333333,0.06494964005966064,0.9093639362180942,0.012206625150539906
926,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
927,0.85,0.046486739497974494,0.9666666666666667,0.023369624723103312,0.8333333333333334,0.0485185424782985,0.6333333333333333,0.06273730842308474,0.9093639362180942,0.012206625150539906
928,0.9166666666666666,0.03598231413236439,0.8166666666666667,0.050375239785310166,0.9,0.039056673294247155,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
929,0.9,0.039056673294247155,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
930,0.9,0.039056673294247155,0.85,0.046486739497974494,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
931,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.8333333333333334,0.048518542478298496,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
932,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
933,0.9166666666666666,0.03598231413236439,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
934,0.9,0.039056673294247155,0.8666666666666667,0.04425571983630766,0.9166666666666666,0.03598231413236439,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
935,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
936,0.85,0.046486739497974494,0.8166666666666667,0.05037523978531016,0.9333333333333333,0.03247482002983031,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
937,0.8333333333333334,0.0485185424782985,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
938,0.8833333333333333,0.041793591990281174,0.8166666666666667,0.050375239785310166,0.9,0.03905667329424715,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
939,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.8833333333333333,0.041793591990281174,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
940,0.8666666666666667,0.044255719836307654,0.8166666666666667,0.050375239785310166,0.8333333333333334,0.048518542478298496,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
941,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.04851854247829849,0.8666666666666667,0.044255719836307654,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
942,0.9,0.039056673294247155,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931523,0.9093639362180942,0.012206625150539906
943,0.8666666666666667,0.04425571983630766,0.8,0.05207556439232954,0.9166666666666666,0.03598231413236439,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
944,0.8666666666666667,0.044255719836307654,0.9,0.03905667329424715,0.85,0.046486739497974494,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
945,0.9166666666666666,0.03598231413236439,0.9666666666666667,0.023369624723103312,0.9333333333333333,0.03247482002983031,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
946,0.7666666666666667,0.05506373639622878,0.9,0.03905667329424715,0.8833333333333333,0.041793591990281174,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
947,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.35,0.06209615288719448,0.9093639362180942,0.012206625150539906
948,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
949,0.75,0.05637345210021216,0.9333333333333333,0.03247482002983031,0.95,0.028374015326751198,0.5833333333333334,0.06418399868645065,0.9093639362180942,0.012206625150539906
950,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.8166666666666667,0.050375239785310166,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
951,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.9,0.039056673294247155,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
952,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.5833333333333334,0.06418399868645064,0.9093639362180942,0.012206625150539906
953,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
954,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
955,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.9833333333333333,0.016666666666666666,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
956,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
957,0.9,0.039056673294247155,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.5833333333333334,0.06418399868645065,0.9093639362180942,0.012206625150539906
958,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.85,0.046486739497974494,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
959,0.85,0.046486739497974494,0.9333333333333333,0.03247482002983031,0.9,0.039056673294247155,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
960,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
961,0.85,0.046486739497974494,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
962,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.9166666666666666,0.03598231413236439,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
963,0.8333333333333334,0.0485185424782985,0.9833333333333333,0.016666666666666666,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
964,0.8833333333333333,0.041793591990281174,0.8666666666666667,0.04425571983630766,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
965,0.8833333333333333,0.041793591990281174,0.9166666666666666,0.03598231413236439,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
966,0.8333333333333334,0.04851854247829849,0.9,0.039056673294247155,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
967,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.95,0.028374015326751198,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
968,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
969,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
970,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.8833333333333333,0.041793591990281174,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
971,0.85,0.046486739497974494,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
972,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.9,0.03905667329424715,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
973,0.8166666666666667,0.050375239785310166,0.9333333333333333,0.03247482002983031,0.9,0.03905667329424715,0.55,0.0647681654382559,0.9093639362180942,0.012206625150539906
974,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
975,0.8833333333333333,0.041793591990281174,0.9,0.039056673294247155,0.85,0.046486739497974494,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
976,0.7833333333333333,0.05363439040648223,0.9333333333333333,0.03247482002983031,0.95,0.028374015326751198,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
977,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.8666666666666667,0.044255719836307654,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
978,0.9333333333333333,0.03247482002983031,1.0,0.0,0.9166666666666666,0.03598231413236439,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
979,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.9,0.039056673294247155,0.6,0.06377928041432807,0.9093639362180942,0.012206625150539906
980,0.8166666666666667,0.050375239785310166,0.95,0.028374015326751198,0.9333333333333333,0.03247482002983031,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
981,0.85,0.046486739497974494,0.8666666666666667,0.04425571983630766,0.8666666666666667,0.044255719836307654,0.5166666666666667,0.06505828185300302,0.9093639362180942,0.012206625150539906
982,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.8333333333333334,0.0485185424782985,0.38333333333333336,0.06329764084940143,0.9093639362180942,0.012206625150539906
983,0.8333333333333334,0.0485185424782985,0.85,0.046486739497974494,0.9166666666666666,0.03598231413236439,0.4666666666666667,0.06494964005966064,0.9093639362180942,0.012206625150539906
984,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.041793591990281174,0.8833333333333333,0.04179359199028117,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
985,0.8333333333333334,0.048518542478298496,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.04425571983630766,0.5666666666666667,0.06451324335931521,0.9093639362180942,0.012206625150539906
986,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.041793591990281174,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
987,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.044255719836307654,0.8333333333333334,0.048518542478298496,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
988,0.8666666666666667,0.044255719836307654,0.95,0.028374015326751198,0.9333333333333333,0.03247482002983031,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
989,0.8666666666666667,0.044255719836307654,0.8833333333333333,0.04179359199028117,0.9166666666666666,0.03598231413236439,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
990,0.9,0.039056673294247155,0.9166666666666666,0.03598231413236439,0.95,0.028374015326751198,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
991,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906
992,0.9166666666666666,0.03598231413236439,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.48333333333333334,0.06505828185300302,0.9093639362180942,0.012206625150539906
993,0.8666666666666667,0.044255719836307654,0.9,0.039056673294247155,0.8666666666666667,0.044255719836307654,0.4166666666666667,0.06418399868645064,0.9093639362180942,0.012206625150539906
994,0.8166666666666667,0.050375239785310166,0.9166666666666666,0.03598231413236439,0.9333333333333333,0.03247482002983031,0.4,0.06377928041432807,0.9093639362180942,0.012206625150539906
995,0.9333333333333333,0.03247482002983031,0.8666666666666667,0.044255719836307654,0.8666666666666667,0.04425571983630766,0.36666666666666664,0.06273730842308473,0.9093639362180942,0.012206625150539906
996,0.8833333333333333,0.041793591990281174,0.85,0.046486739497974494,0.85,0.046486739497974494,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
997,0.8833333333333333,0.041793591990281174,0.9333333333333333,0.03247482002983031,0.9666666666666667,0.023369624723103312,0.43333333333333335,0.06451324335931521,0.9093639362180942,0.012206625150539906
998,0.7666666666666667,0.05506373639622878,0.9333333333333333,0.03247482002983031,0.8833333333333333,0.041793591990281174,0.45,0.06476816543825592,0.9093639362180942,0.012206625150539906
999,0.9166666666666666,0.03598231413236439,0.8666666666666667,0.044255719836307654,0.85,0.046486739497974494,0.5,0.06509445549041193,0.9093639362180942,0.012206625150539906


==> data/k_armed_b1_avg_unused_h_k10_H1000.csv <==
t,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem,optimal,optimal_sem
0,,,,,,,,,,
1,1000.0,0.0,0.0,0.0,822.15,11.504796960717936,1000.0,0.0,,
2,1000.0,0.0,0.0,0.0,816.8166666666667,12.816666666666668,1000.0,0.0,,
3,1000.0,0.0,0.0,0.0,813.7,13.237408471859116,1000.0,0.0,,
4,1000.0,0.0,0.0,0.0,812.2666666666667,13.48826371345721,1000.0,0.0,,
5,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
6,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
7,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
8,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
9,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
10,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
11,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
12,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
13,1000.0,0.0,0.0,0.0,809.3833333333333,13.529233710134047,1000.0,0.0,,
14,1000.0,0.0,0.0,0.0,809.3,13.557271278534408,1000.0,0.0,,
15,1000.0,0.0,0.0,0.0,806.7,14.08694350812588,1000.0,0.0,,
16,1000.0,0.0,0.0,0.0,806.7,14.08694350812588,1000.0,0.0,,
17,1000.0,0.0,0.0,0.0,806.65,14.103728420784046,1000.0,0.0,,
18,1000.0,0.0,0.0,0.0,806.65,14.103728420784046,1000.0,0.0,,
19,1000.0,0.0,0.0,0.0,806.65,14.103728420784046,1000.0,0.0,,
20,1000.0,0.0,0.0,0.0,804.9166666666666,14.477437963298879,1000.0,0.0,,
21,1000.0,0.0,0.0,0.0,804.9166666666666,14.477437963298879,1000.0,0.0,,
22,1000.0,0.0,0.0,0.0,804.9166666666666,14.477437963298879,1000.0,0.0,,
23,1000.0,0.0,0.0,0.0,803.1833333333333,14.394099773388133,1000.0,0.0,,
24,1000.0,0.0,0.0,0.0,794.8666666666667,15.120597443332537,1000.0,0.0,,
25,1000.0,0.0,0.0,0.0,793.2,15.051377172945333,1000.0,0.0,,
26,1000.0,0.0,0.0,0.0,793.2,15.051377172945333,1000.0,0.0,,
27,1000.0,0.0,0.0,0.0,793.2,15.051377172945333,1000.0,0.0,,
28,1000.0,0.0,0.0,0.0,793.1166666666667,15.076660820837992,1000.0,0.0,,
29,1000.0,0.0,0.0,0.0,792.9833333333333,15.117982177605931,1000.0,0.0,,
30,1000.0,0.0,0.0,0.0,792.0333333333333,15.285271642669851,1000.0,0.0,,
31,1000.0,0.0,0.0,0.0,788.0833333333334,15.45696215003845,1000.0,0.0,,
32,1000.0,0.0,0.0,0.0,788.0833333333334,15.45696215003845,1000.0,0.0,,
33,1000.0,0.0,0.0,0.0,788.05,15.467414718662459,1000.0,0.0,,
34,1000.0,0.0,0.0,0.0,785.7,15.381555834407832,1000.0,0.0,,
35,1000.0,0.0,0.0,0.0,785.6666666666666,15.392192361303906,1000.0,0.0,,
36,1000.0,0.0,0.0,0.0,785.4833333333333,15.45184777985067,1000.0,0.0,,
37,1000.0,0.0,0.0,0.0,782.85,15.471658524997384,1000.0,0.0,,
38,1000.0,0.0,0.0,0.0,782.75,15.505341252118017,1000.0,0.0,,
39,1000.0,0.0,0.0,0.0,782.6833333333333,15.52811359039091,1000.0,0.0,,
40,1000.0,0.0,0.0,0.0,782.6833333333333,15.52811359039091,1000.0,0.0,,
41,1000.0,0.0,0.0,0.0,782.6166666666667,15.55113837943775,1000.0,0.0,,
42,1000.0,0.0,0.0,0.0,782.4,15.627698862961637,1000.0,0.0,,
43,1000.0,0.0,0.0,0.0,782.4,15.627698862961637,1000.0,0.0,,
44,1000.0,0.0,0.0,0.0,782.4,15.627698862961637,1000.0,0.0,,
45,1000.0,0.0,0.0,0.0,782.3666666666667,15.639710551648955,1000.0,0.0,,
46,1000.0,0.0,0.0,0.0,782.35,15.645739569181977,1000.0,0.0,,
47,1000.0,0.0,0.0,0.0,782.25,15.682236973632783,1000.0,0.0,,
48,1000.0,0.0,0.0,0.0,782.2,15.700692704859536,1000.0,0.0,,
49,1000.0,0.0,0.0,0.0,782.2,15.700692704859536,1000.0,0.0,,
50,1000.0,0.0,0.0,0.0,782.2,15.700692704859536,1000.0,0.0,,
51,1000.0,0.0,0.0,0.0,782.1166666666667,15.731757288437219,1000.0,0.0,,
52,1000.0,0.0,0.0,0.0,778.5,15.928503747634869,1000.0,0.0,,
53,1000.0,0.0,0.0,0.0,778.5,15.928503747634869,1000.0,0.0,,
54,1000.0,0.0,0.0,0.0,778.5,15.928503747634869,1000.0,0.0,,
55,1000.0,0.0,0.0,0.0,777.5666666666667,16.110307727225862,1000.0,0.0,,
56,1000.0,0.0,0.0,0.0,777.5666666666667,16.110307727225862,1000.0,0.0,,
57,1000.0,0.0,0.0,0.0,774.5333333333333,15.923873749151234,1000.0,0.0,,
58,1000.0,0.0,0.0,0.0,774.4833333333333,15.932333816130805,1000.0,0.0,,
59,1000.0,0.0,0.0,0.0,774.3,15.969078524653627,1000.0,0.0,,
60,1000.0,0.0,0.0,0.0,770.9,15.920897328712735,1000.0,0.0,,
61,1000.0,0.0,0.0,0.0,769.3,16.01786255728132,1000.0,0.0,,
62,1000.0,0.0,0.0,0.0,769.2833333333333,16.020944830377633,1000.0,0.0,,
63,1000.0,0.0,0.0,0.0,769.1166666666667,16.06218656036007,1000.0,0.0,,
64,1000.0,0.0,0.0,0.0,769.0666666666667,16.076456918217847,1000.0,0.0,,
65,1000.0,0.0,0.0,0.0,769.05,16.082457456903388,1000.0,0.0,,
66,1000.0,0.0,0.0,0.0,768.95,16.097924647795494,1000.0,0.0,,
67,1000.0,0.0,0.0,0.0,768.95,16.097924647795494,1000.0,0.0,,
68,1000.0,0.0,0.0,0.0,768.85,16.129399500557593,1000.0,0.0,,
69,1000.0,0.0,0.0,0.0,768.85,16.129399500557593,1000.0,0.0,,
70,1000.0,0.0,0.0,0.0,768.85,16.129399500557593,1000.0,0.0,,
71,1000.0,0.0,0.0,0.0,768.85,16.129399500557593,1000.0,0.0,,
72,1000.0,0.0,0.0,0.0,768.85,16.129399500557593,1000.0,0.0,,
73,1000.0,0.0,0.0,0.0,768.8166666666667,16.135697374305792,1000.0,0.0,,
74,1000.0,0.0,0.0,0.0,768.7166666666667,16.154988938661834,1000.0,0.0,,
75,1000.0,0.0,0.0,0.0,766.9666666666667,16.35558210255358,1000.0,0.0,,
76,1000.0,0.0,0.0,0.0,766.7,16.449946336182276,1000.0,0.0,,
77,1000.0,0.0,0.0,0.0,766.6833333333333,16.456113380998755,1000.0,0.0,,
78,1000.0,0.0,0.0,0.0,766.65,16.463344406272622,1000.0,0.0,,
79,1000.0,0.0,0.0,0.0,766.4166666666666,16.514217323959844,1000.0,0.0,,
80,1000.0,0.0,0.0,0.0,766.4166666666666,16.514217323959844,1000.0,0.0,,
81,1000.0,0.0,0.0,0.0,766.4,16.520372630918676,1000.0,0.0,,
82,1000.0,0.0,0.0,0.0,766.25,16.573422072976946,1000.0,0.0,,
83,1000.0,0.0,0.0,0.0,766.1833333333333,16.582774598088164,1000.0,0.0,,
84,1000.0,0.0,0.0,0.0,764.4333333333333,16.911858017958455,1000.0,0.0,,
85,1000.0,0.0,0.0,0.0,764.3333333333334,16.937233191205046,1000.0,0.0,,
86,1000.0,0.0,0.0,0.0,764.3333333333334,16.937233191205046,1000.0,0.0,,
87,1000.0,0.0,0.0,0.0,762.4833333333333,17.20705563579905,1000.0,0.0,,
88,1000.0,0.0,0.0,0.0,762.4833333333333,17.20705563579905,1000.0,0.0,,
89,1000.0,0.0,0.0,0.0,762.4666666666667,17.213095570922444,1000.0,0.0,,
90,1000.0,0.0,0.0,0.0,762.4666666666667,17.213095570922444,1000.0,0.0,,
91,1000.0,0.0,0.0,0.0,762.3833333333333,17.236131601378474,1000.0,0.0,,
92,1000.0,0.0,0.0,0.0,762.35,17.24448368360515,1000.0,0.0,,
93,1000.0,0.0,0.0,0.0,762.35,17.24448368360515,1000.0,0.0,,
94,1000.0,0.0,0.0,0.0,756.75,17.25522315093898,1000.0,0.0,,
95,1000.0,0.0,0.0,0.0,756.75,17.25522315093898,1000.0,0.0,,
96,1000.0,0.0,0.0,0.0,756.75,17.25522315093898,1000.0,0.0,,
97,1000.0,0.0,0.0,0.0,756.75,17.25522315093898,1000.0,0.0,,
98,1000.0,0.0,0.0,0.0,756.75,17.25522315093898,1000.0,0.0,,
99,1000.0,0.0,0.0,0.0,756.75,17.25522315093898,1000.0,0.0,,
100,1000.0,0.0,0.0,0.0,756.75,17.25522315093898,1000.0,0.0,,
101,1000.0,0.0,0.0,0.0,756.7333333333333,17.26123423038772,1000.0,0.0,,
102,1000.0,0.0,0.0,0.0,753.7666666666667,17.261962472420297,1000.0,0.0,,
103,1000.0,0.0,0.0,0.0,753.75,17.26793876059178,1000.0,0.0,,
104,1000.0,0.0,0.0,0.0,751.8166666666667,17.147358869396093,1000.0,0.0,,
105,1000.0,0.0,0.0,0.0,751.8166666666667,17.147358869396093,1000.0,0.0,,
106,1000.0,0.0,0.0,0.0,751.8166666666667,17.147358869396093,1000.0,0.0,,
107,1000.0,0.0,0.0,0.0,751.8,17.153441782095843,1000.0,0.0,,
108,1000.0,0.0,0.0,0.0,750.0166666666667,17.182527777618322,1000.0,0.0,,
109,1000.0,0.0,0.0,0.0,749.95,17.194622484162927,1000.0,0.0,,
110,1000.0,0.0,0.0,0.0,749.95,17.194622484162927,1000.0,0.0,,
111,1000.0,0.0,0.0,0.0,749.9333333333333,17.197685211906695,1000.0,0.0,,
112,1000.0,0.0,0.0,0.0,749.85,17.213232739840944,1000.0,0.0,,
113,1000.0,0.0,0.0,0.0,749.8333333333334,17.219276523491544,1000.0,0.0,,
114,1000.0,0.0,0.0,0.0,749.7833333333333,17.2287876890803,1000.0,0.0,,
115,1000.0,0.0,0.0,0.0,749.7166666666667,17.241686634542646,1000.0,0.0,,
116,1000.0,0.0,0.0,0.0,749.7166666666667,17.241686634542646,1000.0,0.0,,
117,1000.0,0.0,0.0,0.0,747.6666666666666,17.04955665985341,1000.0,0.0,,
118,1000.0,0.0,0.0,0.0,744.4833333333333,16.96124681728872,1000.0,0.0,,
119,1000.0,0.0,0.0,0.0,742.8166666666667,16.991880607847303,1000.0,0.0,,
120,1000.0,0.0,0.0,0.0,742.8166666666667,16.991880607847303,1000.0,0.0,,
121,1000.0,0.0,0.0,0.0,742.7833333333333,16.998755216418683,1000.0,0.0,,
122,1000.0,0.0,0.0,0.0,742.7833333333333,16.998755216418683,1000.0,0.0,,
123,1000.0,0.0,0.0,0.0,742.7333333333333,17.009184402814974,1000.0,0.0,,
124,1000.0,0.0,0.0,0.0,742.7,17.021228022379304,1000.0,0.0,,
125,1000.0,0.0,0.0,0.0,742.7,17.021228022379304,1000.0,0.0,,
126,1000.0,0.0,0.0,0.0,742.7,17.021228022379304,1000.0,0.0,,
127,1000.0,0.0,0.0,0.0,742.7,17.021228022379304,1000.0,0.0,,
128,1000.0,0.0,0.0,0.0,742.6166666666667,17.05158493994674,1000.0,0.0,,
129,1000.0,0.0,0.0,0.0,742.4333333333333,17.093220096225398,1000.0,0.0,,
130,1000.0,0.0,0.0,0.0,742.4166666666666,17.09933245577572,1000.0,0.0,,
131,1000.0,0.0,0.0,0.0,742.3666666666667,17.110276534542397,1000.0,0.0,,
132,1000.0,0.0,0.0,0.0,742.3666666666667,17.110276534542397,1000.0,0.0,,
133,1000.0,0.0,0.0,0.0,742.3666666666667,17.110276534542397,1000.0,0.0,,
134,1000.0,0.0,0.0,0.0,742.3166666666667,17.12868363889959,1000.0,0.0,,
135,1000.0,0.0,0.0,0.0,742.3166666666667,17.12868363889959,1000.0,0.0,,
136,1000.0,0.0,0.0,0.0,742.3,17.13219290979135,1000.0,0.0,,
137,1000.0,0.0,0.0,0.0,742.3,17.13219290979135,1000.0,0.0,,
138,1000.0,0.0,0.0,0.0,742.3,17.13219290979135,1000.0,0.0,,
139,1000.0,0.0,0.0,0.0,742.3,17.13219290979135,1000.0,0.0,,
140,1000.0,0.0,0.0,0.0,742.3,17.13219290979135,1000.0,0.0,,
141,1000.0,0.0,0.0,0.0,742.3,17.13219290979135,1000.0,0.0,,
142,1000.0,0.0,0.0,0.0,742.3,17.13219290979135,1000.0,0.0,,
143,1000.0,0.0,0.0,0.0,739.0833333333334,17.27362529653583,1000.0,0.0,,
144,1000.0,0.0,0.0,0.0,739.0833333333334,17.27362529653583,1000.0,0.0,,
145,1000.0,0.0,0.0,0.0,736.0333333333333,17.05393515677394,1000.0,0.0,,
146,1000.0,0.0,0.0,0.0,735.7333333333333,17.130470863787313,1000.0,0.0,,
147,1000.0,0.0,0.0,0.0,735.7166666666667,17.134102045891424,1000.0,0.0,,
148,1000.0,0.0,0.0,0.0,735.7166666666667,17.134102045891424,1000.0,0.0,,
149,1000.0,0.0,0.0,0.0,733.75,17.060222758363143,1000.0,0.0,,
150,1000.0,0.0,0.0,0.0,733.75,17.060222758363143,1000.0,0.0,,
151,1000.0,0.0,0.0,0.0,733.7,17.071158814703708,1000.0,0.0,,
152,1000.0,0.0,0.0,0.0,733.65,17.082101926129855,1000.0,0.0,,
153,1000.0,0.0,0.0,0.0,733.65,17.082101926129855,1000.0,0.0,,
154,1000.0,0.0,0.0,0.0,733.65,17.082101926129855,1000.0,0.0,,
155,1000.0,0.0,0.0,0.0,733.5666666666667,17.10078741813226,1000.0,0.0,,
156,1000.0,0.0,0.0,0.0,733.3,17.163163484362677,1000.0,0.0,,
157,1000.0,0.0,0.0,0.0,733.2666666666667,17.17123574760453,1000.0,0.0,,
158,1000.0,0.0,0.0,0.0,729.5666666666667,16.94523192884684,1000.0,0.0,,
159,1000.0,0.0,0.0,0.0,726.3,17.390079320033653,1000.0,0.0,,
160,1000.0,0.0,0.0,0.0,724.55,17.533896550641206,1000.0,0.0,,
161,1000.0,0.0,0.0,0.0,724.5333333333333,17.53557266961145,1000.0,0.0,,
162,1000.0,0.0,0.0,0.0,724.45,17.546265316404863,1000.0,0.0,,
163,1000.0,0.0,0.0,0.0,724.45,17.546265316404863,1000.0,0.0,,
164,1000.0,0.0,0.0,0.0,724.45,17.546265316404863,1000.0,0.0,,
165,1000.0,0.0,0.0,0.0,724.45,17.546265316404863,1000.0,0.0,,
166,1000.0,0.0,0.0,0.0,724.45,17.546265316404863,1000.0,0.0,,
167,1000.0,0.0,0.0,0.0,724.3833333333333,17.561740832121796,1000.0,0.0,,
168,1000.0,0.0,0.0,0.0,724.3833333333333,17.561740832121796,1000.0,0.0,,
169,1000.0,0.0,0.0,0.0,724.3833333333333,17.561740832121796,1000.0,0.0,,
170,1000.0,0.0,0.0,0.0,724.3833333333333,17.561740832121796,1000.0,0.0,,
171,1000.0,0.0,0.0,0.0,724.3833333333333,17.561740832121796,1000.0,0.0,,
172,1000.0,0.0,0.0,0.0,724.3833333333333,17.561740832121796,1000.0,0.0,,
173,1000.0,0.0,0.0,0.0,724.35,17.569568339558547,1000.0,0.0,,
174,1000.0,0.0,0.0,0.0,724.2166666666667,17.600158763836227,1000.0,0.0,,
175,1000.0,0.0,0.0,0.0,724.2166666666667,17.600158763836227,1000.0,0.0,,
176,1000.0,0.0,0.0,0.0,724.2166666666667,17.600158763836227,1000.0,0.0,,
177,1000.0,0.0,0.0,0.0,724.1333333333333,17.609038297282986,1000.0,0.0,,
178,1000.0,0.0,0.0,0.0,724.1166666666667,17.61490271195924,1000.0,0.0,,
179,1000.0,0.0,0.0,0.0,723.9833333333333,17.64218255946224,1000.0,0.0,,
180,1000.0,0.0,0.0,0.0,723.9666666666667,17.645584372138966,1000.0,0.0,,
181,1000.0,0.0,0.0,0.0,723.9666666666667,17.645584372138966,1000.0,0.0,,
182,1000.0,0.0,0.0,0.0,723.95,17.64967349772429,1000.0,0.0,,
183,1000.0,0.0,0.0,0.0,723.95,17.64967349772429,1000.0,0.0,,
184,1000.0,0.0,0.0,0.0,722.25,17.486001261380327,1000.0,0.0,,
185,1000.0,0.0,0.0,0.0,722.2166666666667,17.497830239447183,1000.0,0.0,,
186,1000.0,0.0,0.0,0.0,722.2,17.503765535152844,1000.0,0.0,,
187,1000.0,0.0,0.0,0.0,721.9166666666666,17.606773408781443,1000.0,0.0,,
188,1000.0,0.0,0.0,0.0,719.6833333333333,17.363877233499366,1000.0,0.0,,
189,1000.0,0.0,0.0,0.0,719.6833333333333,17.363877233499366,1000.0,0.0,,
190,1000.0,0.0,0.0,0.0,719.6833333333333,17.363877233499366,1000.0,0.0,,
191,1000.0,0.0,0.0,0.0,719.6833333333333,17.363877233499366,1000.0,0.0,,
192,1000.0,0.0,0.0,0.0,719.5666666666667,17.388163495757073,1000.0,0.0,,
193,1000.0,0.0,0.0,0.0,719.2833333333333,17.458167785038214,1000.0,0.0,,
194,1000.0,0.0,0.0,0.0,719.1666666666666,17.471270471893895,1000.0,0.0,,
195,1000.0,0.0,0.0,0.0,719.1666666666666,17.471270471893895,1000.0,0.0,,
196,1000.0,0.0,0.0,0.0,719.1666666666666,17.471270471893895,1000.0,0.0,,
197,1000.0,0.0,0.0,0.0,719.15,17.47320507177278,1000.0,0.0,,
198,1000.0,0.0,0.0,0.0,719.0666666666667,17.483113186853522,1000.0,0.0,,
199,1000.0,0.0,0.0,0.0,718.9166666666666,17.50193357625726,1000.0,0.0,,
200,1000.0,0.0,0.0,0.0,718.9,17.50810466080093,1000.0,0.0,,
201,1000.0,0.0,0.0,0.0,718.9,17.50810466080093,1000.0,0.0,,
202,1000.0,0.0,0.0,0.0,718.8666666666667,17.512456691158402,1000.0,0.0,,
203,1000.0,0.0,0.0,0.0,713.85,17.867462853286117,1000.0,0.0,,
204,1000.0,0.0,0.0,0.0,711.8666666666667,17.86459533486115,1000.0,0.0,,
205,1000.0,0.0,0.0,0.0,711.8166666666667,17.874618113208236,1000.0,0.0,,
206,1000.0,0.0,0.0,0.0,709.9166666666666,17.653208150468473,1000.0,0.0,,
207,1000.0,0.0,0.0,0.0,709.9166666666666,17.653208150468473,1000.0,0.0,,
208,1000.0,0.0,0.0,0.0,709.8833333333333,17.657300976586928,1000.0,0.0,,
209,1000.0,0.0,0.0,0.0,709.8833333333333,17.657300976586928,1000.0,0.0,,
210,1000.0,0.0,0.0,0.0,709.8666666666667,17.66328930514395,1000.0,0.0,,
211,1000.0,0.0,0.0,0.0,709.8333333333334,17.675307022588022,1000.0,0.0,,
212,1000.0,0.0,0.0,0.0,709.8333333333334,17.675307022588022,1000.0,0.0,,
213,1000.0,0.0,0.0,0.0,709.75,17.685795395092132,1000.0,0.0,,
214,1000.0,0.0,0.0,0.0,709.7166666666667,17.694154476451676,1000.0,0.0,,
215,1000.0,0.0,0.0,0.0,709.7166666666667,17.694154476451676,1000.0,0.0,,
216,1000.0,0.0,0.0,0.0,709.7166666666667,17.694154476451676,1000.0,0.0,,
217,1000.0,0.0,0.0,0.0,709.7166666666667,17.694154476451676,1000.0,0.0,,
218,1000.0,0.0,0.0,0.0,709.7166666666667,17.694154476451676,1000.0,0.0,,
219,1000.0,0.0,0.0,0.0,709.6833333333333,17.702572376302538,1000.0,0.0,,
220,1000.0,0.0,0.0,0.0,709.6666666666666,17.70680335697018,1000.0,0.0,,
221,1000.0,0.0,0.0,0.0,709.6666666666666,17.70680335697018,1000.0,0.0,,
222,1000.0,0.0,0.0,0.0,709.65,17.711049010777057,1000.0,0.0,,
223,1000.0,0.0,0.0,0.0,709.6,17.72135549775937,1000.0,0.0,,
224,1000.0,0.0,0.0,0.0,709.5,17.73660869883511,1000.0,0.0,,
225,1000.0,0.0,0.0,0.0,709.3,17.766411208559774,1000.0,0.0,,
226,1000.0,0.0,0.0,0.0,709.2666666666667,17.778436546174845,1000.0,0.0,,
227,1000.0,0.0,0.0,0.0,709.2666666666667,17.778436546174845,1000.0,0.0,,
228,1000.0,0.0,0.0,0.0,709.2666666666667,17.778436546174845,1000.0,0.0,,
229,1000.0,0.0,0.0,0.0,709.25,17.78084770751215,1000.0,0.0,,
230,1000.0,0.0,0.0,0.0,709.25,17.78084770751215,1000.0,0.0,,
231,1000.0,0.0,0.0,0.0,709.25,17.78084770751215,1000.0,0.0,,
232,1000.0,0.0,0.0,0.0,709.0333333333333,17.815865567335507,1000.0,0.0,,
233,1000.0,0.0,0.0,0.0,707.1166666666667,18.30272882106796,1000.0,0.0,,
234,1000.0,0.0,0.0,0.0,707.1166666666667,18.30272882106796,1000.0,0.0,,
235,1000.0,0.0,0.0,0.0,707.1166666666667,18.30272882106796,1000.0,0.0,,
236,1000.0,0.0,0.0,0.0,707.05,18.312855923923923,1000.0,0.0,,
237,1000.0,0.0,0.0,0.0,707.0333333333333,18.315424740570315,1000.0,0.0,,
238,1000.0,0.0,0.0,0.0,707.0,18.324507377320376,1000.0,0.0,,
239,1000.0,0.0,0.0,0.0,706.8833333333333,18.357776591777032,1000.0,0.0,,
240,1000.0,0.0,0.0,0.0,706.8833333333333,18.357776591777032,1000.0,0.0,,
241,1000.0,0.0,0.0,0.0,706.8833333333333,18.357776591777032,1000.0,0.0,,
242,1000.0,0.0,0.0,0.0,704.85,18.714504254495377,1000.0,0.0,,
243,1000.0,0.0,0.0,0.0,704.8,18.722728566417647,1000.0,0.0,,
244,1000.0,0.0,0.0,0.0,704.8,18.722728566417647,1000.0,0.0,,
245,1000.0,0.0,0.0,0.0,704.7666666666667,18.729208686000764,1000.0,0.0,,
246,1000.0,0.0,0.0,0.0,704.7166666666667,18.74645113935303,1000.0,0.0,,
247,1000.0,0.0,0.0,0.0,704.7166666666667,18.74645113935303,1000.0,0.0,,
248,1000.0,0.0,0.0,0.0,704.6833333333333,18.758011345614026,1000.0,0.0,,
249,1000.0,0.0,0.0,0.0,704.65,18.769623629323007,1000.0,0.0,,
250,1000.0,0.0,0.0,0.0,704.6333333333333,18.773598583289203,1000.0,0.0,,
251,1000.0,0.0,0.0,0.0,704.6333333333333,18.773598583289203,1000.0,0.0,,
252,1000.0,0.0,0.0,0.0,704.5666666666667,18.791426802683254,1000.0,0.0,,
253,1000.0,0.0,0.0,0.0,704.5666666666667,18.791426802683254,1000.0,0.0,,
254,1000.0,0.0,0.0,0.0,704.5666666666667,18.791426802683254,1000.0,0.0,,
255,1000.0,0.0,0.0,0.0,704.5,18.80762707409396,1000.0,0.0,,
256,1000.0,0.0,0.0,0.0,704.45,18.819052507715035,1000.0,0.0,,
257,1000.0,0.0,0.0,0.0,704.3833333333333,18.837231609950816,1000.0,0.0,,
258,1000.0,0.0,0.0,0.0,704.2833333333333,18.87068829290109,1000.0,0.0,,
259,1000.0,0.0,0.0,0.0,704.25,18.878927735159603,1000.0,0.0,,
260,1000.0,0.0,0.0,0.0,704.25,18.878927735159603,1000.0,0.0,,
261,1000.0,0.0,0.0,0.0,704.25,18.878927735159603,1000.0,0.0,,
262,1000.0,0.0,0.0,0.0,704.25,18.878927735159603,1000.0,0.0,,
263,1000.0,0.0,0.0,0.0,704.2166666666667,18.88393170523115,1000.0,0.0,,
264,1000.0,0.0,0.0,0.0,704.2166666666667,18.88393170523115,1000.0,0.0,,
265,1000.0,0.0,0.0,0.0,704.2166666666667,18.88393170523115,1000.0,0.0,,
266,1000.0,0.0,0.0,0.0,704.2166666666667,18.88393170523115,1000.0,0.0,,
267,1000.0,0.0,0.0,0.0,704.2166666666667,18.88393170523115,1000.0,0.0,,
268,1000.0,0.0,0.0,0.0,704.2166666666667,18.88393170523115,1000.0,0.0,,
269,1000.0,0.0,0.0,0.0,704.2166666666667,18.88393170523115,1000.0,0.0,,
270,1000.0,0.0,0.0,0.0,703.9666666666667,18.92561959917841,1000.0,0.0,,
271,1000.0,0.0,0.0,0.0,703.9666666666667,18.92561959917841,1000.0,0.0,,
272,1000.0,0.0,0.0,0.0,703.9666666666667,18.92561959917841,1000.0,0.0,,
273,1000.0,0.0,0.0,0.0,703.9333333333333,18.933064770912967,1000.0,0.0,,
274,1000.0,0.0,0.0,0.0,703.9,18.938432809716215,1000.0,0.0,,
275,1000.0,0.0,0.0,0.0,703.9,18.938432809716215,1000.0,0.0,,
276,1000.0,0.0,0.0,0.0,703.9,18.938432809716215,1000.0,0.0,,
277,1000.0,0.0,0.0,0.0,703.8166666666667,18.95925592217191,1000.0,0.0,,
278,1000.0,0.0,0.0,0.0,703.8166666666667,18.95925592217191,1000.0,0.0,,
279,1000.0,0.0,0.0,0.0,703.8166666666667,18.95925592217191,1000.0,0.0,,
280,1000.0,0.0,0.0,0.0,703.8166666666667,18.95925592217191,1000.0,0.0,,
281,1000.0,0.0,0.0,0.0,703.7833333333333,18.967681280140948,1000.0,0.0,,
282,1000.0,0.0,0.0,0.0,703.7833333333333,18.967681280140948,1000.0,0.0,,
283,1000.0,0.0,0.0,0.0,703.7833333333333,18.967681280140948,1000.0,0.0,,
284,1000.0,0.0,0.0,0.0,703.7833333333333,18.967681280140948,1000.0,0.0,,
285,1000.0,0.0,0.0,0.0,703.7666666666667,18.97355231321477,1000.0,0.0,,
286,1000.0,0.0,0.0,0.0,703.7666666666667,18.97355231321477,1000.0,0.0,,
287,1000.0,0.0,0.0,0.0,700.7166666666667,19.021829441247284,1000.0,0.0,,
288,1000.0,0.0,0.0,0.0,700.65,19.04520084276464,1000.0,0.0,,
289,1000.0,0.0,0.0,0.0,700.65,19.04520084276464,1000.0,0.0,,
290,1000.0,0.0,0.0,0.0,700.65,19.04520084276464,1000.0,0.0,,
291,1000.0,0.0,0.0,0.0,700.6333333333333,19.051075664971442,1000.0,0.0,,
292,1000.0,0.0,0.0,0.0,700.6333333333333,19.051075664971442,1000.0,0.0,,
293,1000.0,0.0,0.0,0.0,700.5,19.086415141085375,1000.0,0.0,,
294,1000.0,0.0,0.0,0.0,700.4833333333333,19.09067704651048,1000.0,0.0,,
295,1000.0,0.0,0.0,0.0,700.4833333333333,19.09067704651048,1000.0,0.0,,
296,1000.0,0.0,0.0,0.0,700.4833333333333,19.09067704651048,1000.0,0.0,,
297,1000.0,0.0,0.0,0.0,696.45,19.447109569842738,1000.0,0.0,,
298,1000.0,0.0,0.0,0.0,694.3166666666667,19.81253229574322,1000.0,0.0,,
299,1000.0,0.0,0.0,0.0,694.2333333333333,19.84058453591855,1000.0,0.0,,
300,1000.0,0.0,0.0,0.0,694.2333333333333,19.84058453591855,1000.0,0.0,,
301,1000.0,0.0,0.0,0.0,694.2333333333333,19.84058453591855,1000.0,0.0,,
302,1000.0,0.0,0.0,0.0,694.1833333333333,19.847960114722895,1000.0,0.0,,
303,1000.0,0.0,0.0,0.0,694.0666666666667,19.87494613810229,1000.0,0.0,,
304,1000.0,0.0,0.0,0.0,694.0166666666667,19.892017699903093,1000.0,0.0,,
305,1000.0,0.0,0.0,0.0,694.0166666666667,19.892017699903093,1000.0,0.0,,
306,1000.0,0.0,0.0,0.0,694.0166666666667,19.892017699903093,1000.0,0.0,,
307,1000.0,0.0,0.0,0.0,694.0,19.894552529247374,1000.0,0.0,,
308,1000.0,0.0,0.0,0.0,691.5833333333334,19.870431879768294,1000.0,0.0,,
309,1000.0,0.0,0.0,0.0,691.5833333333334,19.870431879768294,1000.0,0.0,,
310,1000.0,0.0,0.0,0.0,691.5833333333334,19.870431879768294,1000.0,0.0,,
311,1000.0,0.0,0.0,0.0,691.5833333333334,19.870431879768294,1000.0,0.0,,
312,1000.0,0.0,0.0,0.0,691.5833333333334,19.870431879768294,1000.0,0.0,,
313,1000.0,0.0,0.0,0.0,689.4666666666667,19.84879945801938,1000.0,0.0,,
314,1000.0,0.0,0.0,0.0,689.4666666666667,19.84879945801938,1000.0,0.0,,
315,1000.0,0.0,0.0,0.0,689.2,19.909836310751125,1000.0,0.0,,
316,1000.0,0.0,0.0,0.0,689.2,19.909836310751125,1000.0,0.0,,
317,1000.0,0.0,0.0,0.0,689.1333333333333,19.921760334868118,1000.0,0.0,,
318,1000.0,0.0,0.0,0.0,689.1333333333333,19.921760334868118,1000.0,0.0,,
319,1000.0,0.0,0.0,0.0,687.0666666666667,20.23075728907947,1000.0,0.0,,
320,1000.0,0.0,0.0,0.0,687.0666666666667,20.23075728907947,1000.0,0.0,,
321,1000.0,0.0,0.0,0.0,687.05,20.234478950990535,1000.0,0.0,,
322,1000.0,0.0,0.0,0.0,687.05,20.234478950990535,1000.0,0.0,,
323,1000.0,0.0,0.0,0.0,687.05,20.234478950990535,1000.0,0.0,,
324,1000.0,0.0,0.0,0.0,687.0166666666667,20.241961390676042,1000.0,0.0,,
325,1000.0,0.0,0.0,0.0,687.0166666666667,20.241961390676042,1000.0,0.0,,
326,1000.0,0.0,0.0,0.0,687.0166666666667,20.241961390676042,1000.0,0.0,,
327,1000.0,0.0,0.0,0.0,687.0,20.24750804224816,1000.0,0.0,,
328,1000.0,0.0,0.0,0.0,685.2333333333333,20.42877065398564,1000.0,0.0,,
329,1000.0,0.0,0.0,0.0,685.2333333333333,20.42877065398564,1000.0,0.0,,
330,1000.0,0.0,0.0,0.0,685.2333333333333,20.42877065398564,1000.0,0.0,,
331,1000.0,0.0,0.0,0.0,685.2333333333333,20.42877065398564,1000.0,0.0,,
332,1000.0,0.0,0.0,0.0,685.2333333333333,20.42877065398564,1000.0,0.0,,
333,1000.0,0.0,0.0,0.0,685.2166666666667,20.43425576944813,1000.0,0.0,,
334,1000.0,0.0,0.0,0.0,685.2166666666667,20.43425576944813,1000.0,0.0,,
335,1000.0,0.0,0.0,0.0,685.05,20.458728263186167,1000.0,0.0,,
336,1000.0,0.0,0.0,0.0,685.05,20.458728263186167,1000.0,0.0,,
337,1000.0,0.0,0.0,0.0,681.1166666666667,21.386226250977607,1000.0,0.0,,
338,1000.0,0.0,0.0,0.0,681.1166666666667,21.386226250977607,1000.0,0.0,,
339,1000.0,0.0,0.0,0.0,681.1166666666667,21.386226250977607,1000.0,0.0,,
340,1000.0,0.0,0.0,0.0,681.1166666666667,21.386226250977607,1000.0,0.0,,
341,1000.0,0.0,0.0,0.0,681.1166666666667,21.386226250977607,1000.0,0.0,,
342,1000.0,0.0,0.0,0.0,681.1166666666667,21.386226250977607,1000.0,0.0,,
343,1000.0,0.0,0.0,0.0,681.1166666666667,21.386226250977607,1000.0,0.0,,
344,1000.0,0.0,0.0,0.0,679.35,21.485875336672947,1000.0,0.0,,
345,1000.0,0.0,0.0,0.0,679.35,21.485875336672947,1000.0,0.0,,
346,1000.0,0.0,0.0,0.0,679.3333333333334,21.48854203511087,1000.0,0.0,,
347,1000.0,0.0,0.0,0.0,679.3166666666667,21.491221327834268,1000.0,0.0,,
348,1000.0,0.0,0.0,0.0,679.3166666666667,21.491221327834268,1000.0,0.0,,
349,1000.0,0.0,0.0,0.0,672.75,21.79990702566604,1000.0,0.0,,
350,1000.0,0.0,0.0,0.0,670.65,22.077544705559735,1000.0,0.0,,
351,1000.0,0.0,0.0,0.0,670.65,22.077544705559735,1000.0,0.0,,
352,1000.0,0.0,0.0,0.0,670.65,22.077544705559735,1000.0,0.0,,
353,1000.0,0.0,0.0,0.0,670.65,22.077544705559735,1000.0,0.0,,
354,1000.0,0.0,0.0,0.0,670.65,22.077544705559735,1000.0,0.0,,
355,1000.0,0.0,0.0,0.0,670.65,22.077544705559735,1000.0,0.0,,
356,1000.0,0.0,0.0,0.0,670.6166666666667,22.08262721395335,1000.0,0.0,,
357,1000.0,0.0,0.0,0.0,670.6166666666667,22.08262721395335,1000.0,0.0,,
358,1000.0,0.0,0.0,0.0,670.6166666666667,22.08262721395335,1000.0,0.0,,
359,1000.0,0.0,0.0,0.0,670.6166666666667,22.08262721395335,1000.0,0.0,,
360,1000.0,0.0,0.0,0.0,670.5166666666667,22.10269420991703,1000.0,0.0,,
361,1000.0,0.0,0.0,0.0,670.45,22.116313290404488,1000.0,0.0,,
362,1000.0,0.0,0.0,0.0,670.45,22.116313290404488,1000.0,0.0,,
363,1000.0,0.0,0.0,0.0,670.4166666666666,22.12286303212651,1000.0,0.0,,
364,1000.0,0.0,0.0,0.0,668.6333333333333,21.85623243886845,1000.0,0.0,,
365,1000.0,0.0,0.0,0.0,668.6333333333333,21.85623243886845,1000.0,0.0,,
366,1000.0,0.0,0.0,0.0,668.6166666666667,21.858379453977115,1000.0,0.0,,
367,1000.0,0.0,0.0,0.0,668.6,21.861689009033213,1000.0,0.0,,
368,1000.0,0.0,0.0,0.0,668.6,21.861689009033213,1000.0,0.0,,
369,1000.0,0.0,0.0,0.0,668.6,21.861689009033213,1000.0,0.0,,
370,1000.0,0.0,0.0,0.0,668.6,21.861689009033213,1000.0,0.0,,
371,1000.0,0.0,0.0,0.0,668.6,21.861689009033213,1000.0,0.0,,
372,1000.0,0.0,0.0,0.0,668.5833333333334,21.865139962378194,1000.0,0.0,,
373,1000.0,0.0,0.0,0.0,668.55,21.874997013720538,1000.0,0.0,,
374,1000.0,0.0,0.0,0.0,668.55,21.874997013720538,1000.0,0.0,,
375,1000.0,0.0,0.0,0.0,668.55,21.874997013720538,1000.0,0.0,,
376,1000.0,0.0,0.0,0.0,666.5166666666667,22.07968992436961,1000.0,0.0,,
377,1000.0,0.0,0.0,0.0,666.5166666666667,22.07968992436961,1000.0,0.0,,
378,1000.0,0.0,0.0,0.0,666.5,22.08456397807516,1000.0,0.0,,
379,1000.0,0.0,0.0,0.0,666.5,22.08456397807516,1000.0,0.0,,
380,1000.0,0.0,0.0,0.0,666.5,22.08456397807516,1000.0,0.0,,
381,1000.0,0.0,0.0,0.0,666.4666666666667,22.094346576876486,1000.0,0.0,,
382,1000.0,0.0,0.0,0.0,666.4666666666667,22.094346576876486,1000.0,0.0,,
383,1000.0,0.0,0.0,0.0,666.4666666666667,22.094346576876486,1000.0,0.0,,
384,1000.0,0.0,0.0,0.0,666.4666666666667,22.094346576876486,1000.0,0.0,,
385,1000.0,0.0,0.0,0.0,664.7,22.20513377806346,1000.0,0.0,,
386,1000.0,0.0,0.0,0.0,664.7,22.20513377806346,1000.0,0.0,,
387,1000.0,0.0,0.0,0.0,664.7,22.20513377806346,1000.0,0.0,,
388,1000.0,0.0,0.0,0.0,664.7,22.20513377806346,1000.0,0.0,,
389,1000.0,0.0,0.0,0.0,664.7,22.20513377806346,1000.0,0.0,,
390,1000.0,0.0,0.0,0.0,664.5833333333334,22.22891042243722,1000.0,0.0,,
391,1000.0,0.0,0.0,0.0,664.5833333333334,22.22891042243722,1000.0,0.0,,
392,1000.0,0.0,0.0,0.0,664.5666666666667,22.232354987410854,1000.0,0.0,,
393,1000.0,0.0,0.0,0.0,664.55,22.237221621050793,1000.0,0.0,,
394,1000.0,0.0,0.0,0.0,664.3833333333333,22.27036098366503,1000.0,0.0,,
395,1000.0,0.0,0.0,0.0,664.35,22.277142715586784,1000.0,0.0,,
396,1000.0,0.0,0.0,0.0,664.2166666666667,22.30545639798501,1000.0,0.0,,
397,1000.0,0.0,0.0,0.0,664.2,22.309049112778972,1000.0,0.0,,
398,1000.0,0.0,0.0,0.0,664.2,22.309049112778972,1000.0,0.0,,
399,1000.0,0.0,0.0,0.0,664.2,22.309049112778972,1000.0,0.0,,
400,1000.0,0.0,0.0,0.0,660.1,23.07590887964045,1000.0,0.0,,
401,1000.0,0.0,0.0,0.0,660.1,23.07590887964045,1000.0,0.0,,
402,1000.0,0.0,0.0,0.0,660.1,23.07590887964045,1000.0,0.0,,
403,1000.0,0.0,0.0,0.0,659.9666666666667,23.10390392656259,1000.0,0.0,,
404,1000.0,0.0,0.0,0.0,659.9666666666667,23.10390392656259,1000.0,0.0,,
405,1000.0,0.0,0.0,0.0,659.9666666666667,23.10390392656259,1000.0,0.0,,
406,1000.0,0.0,0.0,0.0,659.9666666666667,23.10390392656259,1000.0,0.0,,
407,1000.0,0.0,0.0,0.0,659.8333333333334,23.13104606156132,1000.0,0.0,,
408,1000.0,0.0,0.0,0.0,658.7166666666667,23.29474725188471,1000.0,0.0,,
409,1000.0,0.0,0.0,0.0,658.7,23.29758722746776,1000.0,0.0,,
410,1000.0,0.0,0.0,0.0,655.8166666666667,23.59163516014077,1000.0,0.0,,
411,1000.0,0.0,0.0,0.0,655.7166666666667,23.612802852874925,1000.0,0.0,,
412,1000.0,0.0,0.0,0.0,655.7,23.616370124409624,1000.0,0.0,,
413,1000.0,0.0,0.0,0.0,655.65,23.629900920531263,1000.0,0.0,,
414,1000.0,0.0,0.0,0.0,655.6166666666667,23.638007932580013,1000.0,0.0,,
415,1000.0,0.0,0.0,0.0,655.6,23.64054259608455,1000.0,0.0,,
416,1000.0,0.0,0.0,0.0,655.6,23.64054259608455,1000.0,0.0,,
417,1000.0,0.0,0.0,0.0,655.6,23.64054259608455,1000.0,0.0,,
418,1000.0,0.0,0.0,0.0,655.6,23.64054259608455,1000.0,0.0,,
419,1000.0,0.0,0.0,0.0,655.1833333333333,23.73046019474999,1000.0,0.0,,
420,1000.0,0.0,0.0,0.0,655.1833333333333,23.73046019474999,1000.0,0.0,,
421,1000.0,0.0,0.0,0.0,655.1833333333333,23.73046019474999,1000.0,0.0,,
422,1000.0,0.0,0.0,0.0,655.1833333333333,23.73046019474999,1000.0,0.0,,
423,1000.0,0.0,0.0,0.0,655.1833333333333,23.73046019474999,1000.0,0.0,,
424,1000.0,0.0,0.0,0.0,655.1833333333333,23.73046019474999,1000.0,0.0,,
425,1000.0,0.0,0.0,0.0,655.1833333333333,23.73046019474999,1000.0,0.0,,
426,1000.0,0.0,0.0,0.0,655.1666666666666,23.734979391276738,1000.0,0.0,,
427,1000.0,0.0,0.0,0.0,654.9666666666667,23.78178772706736,1000.0,0.0,,
428,1000.0,0.0,0.0,0.0,654.9666666666667,23.78178772706736,1000.0,0.0,,
429,1000.0,0.0,0.0,0.0,654.95,23.784002421510987,1000.0,0.0,,
430,1000.0,0.0,0.0,0.0,654.95,23.784002421510987,1000.0,0.0,,
431,1000.0,0.0,0.0,0.0,654.95,23.784002421510987,1000.0,0.0,,
432,1000.0,0.0,0.0,0.0,654.95,23.784002421510987,1000.0,0.0,,
433,1000.0,0.0,0.0,0.0,654.85,23.807998762700443,1000.0,0.0,,
434,1000.0,0.0,0.0,0.0,654.8,23.81578074364514,1000.0,0.0,,
435,1000.0,0.0,0.0,0.0,654.7833333333333,23.82029106619696,1000.0,0.0,,
436,1000.0,0.0,0.0,0.0,654.7666666666667,23.82433791761706,1000.0,0.0,,
437,1000.0,0.0,0.0,0.0,652.85,23.861983392258683,1000.0,0.0,,
438,1000.0,0.0,0.0,0.0,652.6833333333333,23.893070310264104,1000.0,0.0,,
439,1000.0,0.0,0.0,0.0,652.5833333333334,23.91086663662572,1000.0,0.0,,
440,1000.0,0.0,0.0,0.0,652.5666666666667,23.912745894101263,1000.0,0.0,,
441,1000.0,0.0,0.0,0.0,652.5666666666667,23.912745894101263,1000.0,0.0,,
442,1000.0,0.0,0.0,0.0,652.5666666666667,23.912745894101263,1000.0,0.0,,
443,1000.0,0.0,0.0,0.0,652.5666666666667,23.912745894101263,1000.0,0.0,,
444,1000.0,0.0,0.0,0.0,652.4333333333333,23.934141827302188,1000.0,0.0,,
445,1000.0,0.0,0.0,0.0,652.4333333333333,23.934141827302188,1000.0,0.0,,
446,1000.0,0.0,0.0,0.0,652.4,23.942176104317866,1000.0,0.0,,
447,1000.0,0.0,0.0,0.0,652.3833333333333,23.946669698356484,1000.0,0.0,,
448,1000.0,0.0,0.0,0.0,652.3833333333333,23.946669698356484,1000.0,0.0,,
449,1000.0,0.0,0.0,0.0,652.3333333333334,23.958800167399737,1000.0,0.0,,
450,1000.0,0.0,0.0,0.0,652.3333333333334,23.958800167399737,1000.0,0.0,,
451,1000.0,0.0,0.0,0.0,652.3333333333334,23.958800167399737,1000.0,0.0,,
452,1000.0,0.0,0.0,0.0,652.3,23.966941686108196,1000.0,0.0,,
453,1000.0,0.0,0.0,0.0,652.3,23.966941686108196,1000.0,0.0,,
454,1000.0,0.0,0.0,0.0,652.25,23.973651084632134,1000.0,0.0,,
455,1000.0,0.0,0.0,0.0,652.2,23.98409077220755,1000.0,0.0,,
456,1000.0,0.0,0.0,0.0,650.35,23.97595105128385,1000.0,0.0,,
457,1000.0,0.0,0.0,0.0,650.3333333333334,23.980037209258843,1000.0,0.0,,
458,1000.0,0.0,0.0,0.0,650.3166666666667,23.98413425281125,1000.0,0.0,,
459,1000.0,0.0,0.0,0.0,650.3166666666667,23.98413425281125,1000.0,0.0,,
460,1000.0,0.0,0.0,0.0,650.3166666666667,23.98413425281125,1000.0,0.0,,
461,1000.0,0.0,0.0,0.0,650.3166666666667,23.98413425281125,1000.0,0.0,,
462,1000.0,0.0,0.0,0.0,650.3166666666667,23.98413425281125,1000.0,0.0,,
463,1000.0,0.0,0.0,0.0,650.3,23.9886072300198,1000.0,0.0,,
464,1000.0,0.0,0.0,0.0,650.3,23.9886072300198,1000.0,0.0,,
465,1000.0,0.0,0.0,0.0,650.3,23.9886072300198,1000.0,0.0,,
466,1000.0,0.0,0.0,0.0,650.2666666666667,23.99365342953052,1000.0,0.0,,
467,1000.0,0.0,0.0,0.0,650.25,23.99619349521684,1000.0,0.0,,
468,1000.0,0.0,0.0,0.0,650.25,23.99619349521684,1000.0,0.0,,
469,1000.0,0.0,0.0,0.0,650.2333333333333,24.00067521021314,1000.0,0.0,,
470,1000.0,0.0,0.0,0.0,650.2333333333333,24.00067521021314,1000.0,0.0,,
471,1000.0,0.0,0.0,0.0,650.2333333333333,24.00067521021314,1000.0,0.0,,
472,1000.0,0.0,0.0,0.0,650.2333333333333,24.00067521021314,1000.0,0.0,,
473,1000.0,0.0,0.0,0.0,650.2,24.004399314306493,1000.0,0.0,,
474,1000.0,0.0,0.0,0.0,650.1833333333333,24.006278506284154,1000.0,0.0,,
475,1000.0,0.0,0.0,0.0,650.1333333333333,24.012666933475,1000.0,0.0,,
476,1000.0,0.0,0.0,0.0,650.1333333333333,24.012666933475,1000.0,0.0,,
477,1000.0,0.0,0.0,0.0,650.0666666666667,24.023445077069987,1000.0,0.0,,
478,1000.0,0.0,0.0,0.0,650.05,24.02793131026571,1000.0,0.0,,
479,1000.0,0.0,0.0,0.0,650.0333333333333,24.03107647474078,1000.0,0.0,,
480,1000.0,0.0,0.0,0.0,650.0333333333333,24.03107647474078,1000.0,0.0,,
481,1000.0,0.0,0.0,0.0,650.0333333333333,24.03107647474078,1000.0,0.0,,
482,1000.0,0.0,0.0,0.0,650.0333333333333,24.03107647474078,1000.0,0.0,,
483,1000.0,0.0,0.0,0.0,650.0166666666667,24.03557264460427,1000.0,0.0,,
484,1000.0,0.0,0.0,0.0,650.0166666666667,24.03557264460427,1000.0,0.0,,
485,1000.0,0.0,0.0,0.0,650.0166666666667,24.03557264460427,1000.0,0.0,,
486,1000.0,0.0,0.0,0.0,650.0166666666667,24.03557264460427,1000.0,0.0,,
487,1000.0,0.0,0.0,0.0,648.3166666666667,24.011784908684763,1000.0,0.0,,
488,1000.0,0.0,0.0,0.0,648.3166666666667,24.011784908684763,1000.0,0.0,,
489,1000.0,0.0,0.0,0.0,648.3,24.013664895115763,1000.0,0.0,,
490,1000.0,0.0,0.0,0.0,648.2833333333333,24.01555630095719,1000.0,0.0,,
491,1000.0,0.0,0.0,0.0,648.2833333333333,24.01555630095719,1000.0,0.0,,
492,1000.0,0.0,0.0,0.0,648.2833333333333,24.01555630095719,1000.0,0.0,,
493,1000.0,0.0,0.0,0.0,648.2833333333333,24.01555630095719,1000.0,0.0,,
494,1000.0,0.0,0.0,0.0,648.2833333333333,24.01555630095719,1000.0,0.0,,
495,1000.0,0.0,0.0,0.0,648.2833333333333,24.01555630095719,1000.0,0.0,,
496,1000.0,0.0,0.0,0.0,648.2833333333333,24.01555630095719,1000.0,0.0,,
497,1000.0,0.0,0.0,0.0,648.2166666666667,24.03193604548252,1000.0,0.0,,
498,1000.0,0.0,0.0,0.0,648.2166666666667,24.03193604548252,1000.0,0.0,,
499,1000.0,0.0,0.0,0.0,648.2166666666667,24.03193604548252,1000.0,0.0,,
500,1000.0,0.0,0.0,0.0,648.2166666666667,24.03193604548252,1000.0,0.0,,
501,1000.0,0.0,0.0,0.0,648.2,24.03463602415396,1000.0,0.0,,
502,1000.0,0.0,0.0,0.0,648.2,24.03463602415396,1000.0,0.0,,
503,1000.0,0.0,0.0,0.0,648.2,24.03463602415396,1000.0,0.0,,
504,1000.0,0.0,0.0,0.0,648.2,24.03463602415396,1000.0,0.0,,
505,1000.0,0.0,0.0,0.0,648.2,24.03463602415396,1000.0,0.0,,
506,1000.0,0.0,0.0,0.0,648.2,24.03463602415396,1000.0,0.0,,
507,1000.0,0.0,0.0,0.0,648.2,24.03463602415396,1000.0,0.0,,
508,1000.0,0.0,0.0,0.0,648.1833333333333,24.039121735682766,1000.0,0.0,,
509,1000.0,0.0,0.0,0.0,648.1833333333333,24.039121735682766,1000.0,0.0,,
510,1000.0,0.0,0.0,0.0,648.1833333333333,24.039121735682766,1000.0,0.0,,
511,1000.0,0.0,0.0,0.0,648.1833333333333,24.039121735682766,1000.0,0.0,,
512,1000.0,0.0,0.0,0.0,648.1833333333333,24.039121735682766,1000.0,0.0,,
513,1000.0,0.0,0.0,0.0,648.1666666666666,24.041021518040477,1000.0,0.0,,
514,1000.0,0.0,0.0,0.0,648.15,24.045141456926718,1000.0,0.0,,
515,1000.0,0.0,0.0,0.0,648.1333333333333,24.04766296674083,1000.0,0.0,,
516,1000.0,0.0,0.0,0.0,648.1333333333333,24.04766296674083,1000.0,0.0,,
517,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
518,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
519,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
520,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
521,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
522,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
523,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
524,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
525,1000.0,0.0,0.0,0.0,648.1,24.052739839471734,1000.0,0.0,,
526,1000.0,0.0,0.0,0.0,648.0333333333333,24.069320400822264,1000.0,0.0,,
527,1000.0,0.0,0.0,0.0,648.0333333333333,24.069320400822264,1000.0,0.0,,
528,1000.0,0.0,0.0,0.0,648.0333333333333,24.069320400822264,1000.0,0.0,,
529,1000.0,0.0,0.0,0.0,648.0333333333333,24.069320400822264,1000.0,0.0,,
530,1000.0,0.0,0.0,0.0,648.0166666666667,24.071227774904564,1000.0,0.0,,
531,1000.0,0.0,0.0,0.0,648.0166666666667,24.071227774904564,1000.0,0.0,,
532,1000.0,0.0,0.0,0.0,647.9833333333333,24.07507668369512,1000.0,0.0,,
533,1000.0,0.0,0.0,0.0,647.9833333333333,24.07507668369512,1000.0,0.0,,
534,1000.0,0.0,0.0,0.0,647.9833333333333,24.07507668369512,1000.0,0.0,,
535,1000.0,0.0,0.0,0.0,647.8666666666667,24.088906261937712,1000.0,0.0,,
536,1000.0,0.0,0.0,0.0,647.8666666666667,24.088906261937712,1000.0,0.0,,
537,1000.0,0.0,0.0,0.0,647.85,24.093073118977248,1000.0,0.0,,
538,1000.0,0.0,0.0,0.0,647.85,24.093073118977248,1000.0,0.0,,
539,1000.0,0.0,0.0,0.0,647.85,24.093073118977248,1000.0,0.0,,
540,1000.0,0.0,0.0,0.0,647.85,24.093073118977248,1000.0,0.0,,
541,1000.0,0.0,0.0,0.0,647.85,24.093073118977248,1000.0,0.0,,
542,1000.0,0.0,0.0,0.0,647.8166666666667,24.097125642251516,1000.0,0.0,,
543,1000.0,0.0,0.0,0.0,647.8166666666667,24.097125642251516,1000.0,0.0,,
544,1000.0,0.0,0.0,0.0,647.8166666666667,24.097125642251516,1000.0,0.0,,
545,1000.0,0.0,0.0,0.0,647.8166666666667,24.097125642251516,1000.0,0.0,,
546,1000.0,0.0,0.0,0.0,647.8166666666667,24.097125642251516,1000.0,0.0,,
547,1000.0,0.0,0.0,0.0,647.8,24.09967297056405,1000.0,0.0,,
548,1000.0,0.0,0.0,0.0,647.7833333333333,24.102794123450476,1000.0,0.0,,
549,1000.0,0.0,0.0,0.0,647.7666666666667,24.10592639543848,1000.0,0.0,,
550,1000.0,0.0,0.0,0.0,647.7666666666667,24.10592639543848,1000.0,0.0,,
551,1000.0,0.0,0.0,0.0,647.7666666666667,24.10592639543848,1000.0,0.0,,
552,1000.0,0.0,0.0,0.0,647.6333333333333,24.128282004051663,1000.0,0.0,,
553,1000.0,0.0,0.0,0.0,647.6333333333333,24.128282004051663,1000.0,0.0,,
554,1000.0,0.0,0.0,0.0,647.6333333333333,24.128282004051663,1000.0,0.0,,
555,1000.0,0.0,0.0,0.0,647.6166666666667,24.13050782145458,1000.0,0.0,,
556,1000.0,0.0,0.0,0.0,647.6166666666667,24.13050782145458,1000.0,0.0,,
557,1000.0,0.0,0.0,0.0,647.5666666666667,24.137943577501776,1000.0,0.0,,
558,1000.0,0.0,0.0,0.0,647.5666666666667,24.137943577501776,1000.0,0.0,,
559,1000.0,0.0,0.0,0.0,647.5666666666667,24.137943577501776,1000.0,0.0,,
560,1000.0,0.0,0.0,0.0,647.5666666666667,24.137943577501776,1000.0,0.0,,
561,1000.0,0.0,0.0,0.0,647.5666666666667,24.137943577501776,1000.0,0.0,,
562,1000.0,0.0,0.0,0.0,647.5333333333333,24.143386020031265,1000.0,0.0,,
563,1000.0,0.0,0.0,0.0,647.5333333333333,24.143386020031265,1000.0,0.0,,
564,1000.0,0.0,0.0,0.0,647.5333333333333,24.143386020031265,1000.0,0.0,,
565,1000.0,0.0,0.0,0.0,647.5333333333333,24.143386020031265,1000.0,0.0,,
566,1000.0,0.0,0.0,0.0,647.5333333333333,24.143386020031265,1000.0,0.0,,
567,1000.0,0.0,0.0,0.0,647.5,24.147492880822607,1000.0,0.0,,
568,1000.0,0.0,0.0,0.0,647.5,24.147492880822607,1000.0,0.0,,
569,1000.0,0.0,0.0,0.0,647.4666666666667,24.151645048914126,1000.0,0.0,,
570,1000.0,0.0,0.0,0.0,647.4666666666667,24.151645048914126,1000.0,0.0,,
571,1000.0,0.0,0.0,0.0,647.4666666666667,24.151645048914126,1000.0,0.0,,
572,1000.0,0.0,0.0,0.0,647.4666666666667,24.151645048914126,1000.0,0.0,,
573,1000.0,0.0,0.0,0.0,647.4666666666667,24.151645048914126,1000.0,0.0,,
574,1000.0,0.0,0.0,0.0,647.4666666666667,24.151645048914126,1000.0,0.0,,
575,1000.0,0.0,0.0,0.0,647.4333333333333,24.155842500942086,1000.0,0.0,,
576,1000.0,0.0,0.0,0.0,647.4333333333333,24.155842500942086,1000.0,0.0,,
577,1000.0,0.0,0.0,0.0,647.4333333333333,24.155842500942086,1000.0,0.0,,
578,1000.0,0.0,0.0,0.0,647.4,24.161067342757082,1000.0,0.0,,
579,1000.0,0.0,0.0,0.0,647.4,24.161067342757082,1000.0,0.0,,
580,1000.0,0.0,0.0,0.0,647.4,24.161067342757082,1000.0,0.0,,
581,1000.0,0.0,0.0,0.0,647.4,24.161067342757082,1000.0,0.0,,
582,1000.0,0.0,0.0,0.0,647.4,24.161067342757082,1000.0,0.0,,
583,1000.0,0.0,0.0,0.0,647.3666666666667,24.167412417872086,1000.0,0.0,,
584,1000.0,0.0,0.0,0.0,647.3666666666667,24.167412417872086,1000.0,0.0,,
585,1000.0,0.0,0.0,0.0,647.35,24.170145765544806,1000.0,0.0,,
586,1000.0,0.0,0.0,0.0,647.3333333333334,24.174608085403626,1000.0,0.0,,
587,1000.0,0.0,0.0,0.0,647.3166666666667,24.177048130589704,1000.0,0.0,,
588,1000.0,0.0,0.0,0.0,647.3,24.18023542711556,1000.0,0.0,,
589,1000.0,0.0,0.0,0.0,647.3,24.18023542711556,1000.0,0.0,,
590,1000.0,0.0,0.0,0.0,647.3,24.18023542711556,1000.0,0.0,,
591,1000.0,0.0,0.0,0.0,647.3,24.18023542711556,1000.0,0.0,,
592,1000.0,0.0,0.0,0.0,647.2666666666667,24.186643214410047,1000.0,0.0,,
593,1000.0,0.0,0.0,0.0,647.2666666666667,24.186643214410047,1000.0,0.0,,
594,1000.0,0.0,0.0,0.0,647.2666666666667,24.186643214410047,1000.0,0.0,,
595,1000.0,0.0,0.0,0.0,647.2666666666667,24.186643214410047,1000.0,0.0,,
596,1000.0,0.0,0.0,0.0,647.2666666666667,24.186643214410047,1000.0,0.0,,
597,1000.0,0.0,0.0,0.0,647.2166666666667,24.200085115257085,1000.0,0.0,,
598,1000.0,0.0,0.0,0.0,647.2166666666667,24.200085115257085,1000.0,0.0,,
599,1000.0,0.0,0.0,0.0,647.2166666666667,24.200085115257085,1000.0,0.0,,
600,1000.0,0.0,0.0,0.0,647.2166666666667,24.200085115257085,1000.0,0.0,,
601,1000.0,0.0,0.0,0.0,647.1666666666666,24.20881576675375,1000.0,0.0,,
602,1000.0,0.0,0.0,0.0,647.0666666666667,24.22194768240552,1000.0,0.0,,
603,1000.0,0.0,0.0,0.0,647.0666666666667,24.22194768240552,1000.0,0.0,,
604,1000.0,0.0,0.0,0.0,647.05,24.224204930601417,1000.0,0.0,,
605,1000.0,0.0,0.0,0.0,647.05,24.224204930601417,1000.0,0.0,,
606,1000.0,0.0,0.0,0.0,647.0333333333333,24.22636849220598,1000.0,0.0,,
607,1000.0,0.0,0.0,0.0,647.0166666666667,24.230513653285843,1000.0,0.0,,
608,1000.0,0.0,0.0,0.0,646.95,24.241515785334496,1000.0,0.0,,
609,1000.0,0.0,0.0,0.0,646.95,24.241515785334496,1000.0,0.0,,
610,1000.0,0.0,0.0,0.0,646.8833333333333,24.24123222785241,1000.0,0.0,,
611,1000.0,0.0,0.0,0.0,646.8833333333333,24.24123222785241,1000.0,0.0,,
612,1000.0,0.0,0.0,0.0,646.8833333333333,24.24123222785241,1000.0,0.0,,
613,1000.0,0.0,0.0,0.0,646.8833333333333,24.24123222785241,1000.0,0.0,,
614,1000.0,0.0,0.0,0.0,646.8833333333333,24.24123222785241,1000.0,0.0,,
615,1000.0,0.0,0.0,0.0,646.8666666666667,24.24349719633806,1000.0,0.0,,
616,1000.0,0.0,0.0,0.0,646.8666666666667,24.24349719633806,1000.0,0.0,,
617,1000.0,0.0,0.0,0.0,646.8666666666667,24.24349719633806,1000.0,0.0,,
618,1000.0,0.0,0.0,0.0,646.8666666666667,24.24349719633806,1000.0,0.0,,
619,1000.0,0.0,0.0,0.0,646.8666666666667,24.24349719633806,1000.0,0.0,,
620,1000.0,0.0,0.0,0.0,646.8666666666667,24.24349719633806,1000.0,0.0,,
621,1000.0,0.0,0.0,0.0,646.85,24.24799863603401,1000.0,0.0,,
622,1000.0,0.0,0.0,0.0,646.85,24.24799863603401,1000.0,0.0,,
623,1000.0,0.0,0.0,0.0,646.85,24.24799863603401,1000.0,0.0,,
624,1000.0,0.0,0.0,0.0,646.85,24.24799863603401,1000.0,0.0,,
625,1000.0,0.0,0.0,0.0,646.8166666666667,24.25442462595165,1000.0,0.0,,
626,1000.0,0.0,0.0,0.0,646.8166666666667,24.25442462595165,1000.0,0.0,,
627,1000.0,0.0,0.0,0.0,646.7666666666667,24.26798787301692,1000.0,0.0,,
628,1000.0,0.0,0.0,0.0,646.7666666666667,24.26798787301692,1000.0,0.0,,
629,1000.0,0.0,0.0,0.0,646.75,24.272530159400006,1000.0,0.0,,
630,1000.0,0.0,0.0,0.0,646.7,24.272433272112472,1000.0,0.0,,
631,1000.0,0.0,0.0,0.0,646.7,24.272433272112472,1000.0,0.0,,
632,1000.0,0.0,0.0,0.0,641.6666666666666,24.340529854483176,1000.0,0.0,,
633,1000.0,0.0,0.0,0.0,641.6666666666666,24.340529854483176,1000.0,0.0,,
634,1000.0,0.0,0.0,0.0,641.65,24.34501103197311,1000.0,0.0,,
635,1000.0,0.0,0.0,0.0,641.65,24.34501103197311,1000.0,0.0,,
636,1000.0,0.0,0.0,0.0,641.6166666666667,24.350455530799394,1000.0,0.0,,
637,1000.0,0.0,0.0,0.0,641.6,24.354945900792067,1000.0,0.0,,
638,1000.0,0.0,0.0,0.0,641.6,24.354945900792067,1000.0,0.0,,
639,1000.0,0.0,0.0,0.0,641.6,24.354945900792067,1000.0,0.0,,
640,1000.0,0.0,0.0,0.0,641.3666666666667,24.39065263517703,1000.0,0.0,,
641,1000.0,0.0,0.0,0.0,641.35,24.395144290857377,1000.0,0.0,,
642,1000.0,0.0,0.0,0.0,641.3166666666667,24.397166776171602,1000.0,0.0,,
643,1000.0,0.0,0.0,0.0,641.2666666666667,24.403793197176256,1000.0,0.0,,
644,1000.0,0.0,0.0,0.0,641.2666666666667,24.403793197176256,1000.0,0.0,,
645,1000.0,0.0,0.0,0.0,641.2,24.41365275164628,1000.0,0.0,,
646,1000.0,0.0,0.0,0.0,641.2,24.41365275164628,1000.0,0.0,,
647,1000.0,0.0,0.0,0.0,641.15,24.419993024610676,1000.0,0.0,,
648,1000.0,0.0,0.0,0.0,641.15,24.419993024610676,1000.0,0.0,,
649,1000.0,0.0,0.0,0.0,641.15,24.419993024610676,1000.0,0.0,,
650,1000.0,0.0,0.0,0.0,641.15,24.419993024610676,1000.0,0.0,,
651,1000.0,0.0,0.0,0.0,641.15,24.419993024610676,1000.0,0.0,,
652,1000.0,0.0,0.0,0.0,641.1333333333333,24.42406041038877,1000.0,0.0,,
653,1000.0,0.0,0.0,0.0,641.1333333333333,24.42406041038877,1000.0,0.0,,
654,1000.0,0.0,0.0,0.0,641.1333333333333,24.42406041038877,1000.0,0.0,,
655,1000.0,0.0,0.0,0.0,641.1333333333333,24.42406041038877,1000.0,0.0,,
656,1000.0,0.0,0.0,0.0,641.0666666666667,24.43477269713857,1000.0,0.0,,
657,1000.0,0.0,0.0,0.0,641.0666666666667,24.43477269713857,1000.0,0.0,,
658,1000.0,0.0,0.0,0.0,638.5166666666667,24.6361028962247,1000.0,0.0,,
659,1000.0,0.0,0.0,0.0,638.5166666666667,24.6361028962247,1000.0,0.0,,
660,1000.0,0.0,0.0,0.0,638.5166666666667,24.6361028962247,1000.0,0.0,,
661,1000.0,0.0,0.0,0.0,638.5166666666667,24.6361028962247,1000.0,0.0,,
662,1000.0,0.0,0.0,0.0,638.5166666666667,24.6361028962247,1000.0,0.0,,
663,1000.0,0.0,0.0,0.0,638.5166666666667,24.6361028962247,1000.0,0.0,,
664,1000.0,0.0,0.0,0.0,638.4666666666667,24.645388593157165,1000.0,0.0,,
665,1000.0,0.0,0.0,0.0,638.4666666666667,24.645388593157165,1000.0,0.0,,
666,1000.0,0.0,0.0,0.0,635.7166666666667,24.387909059332095,1000.0,0.0,,
667,1000.0,0.0,0.0,0.0,635.7,24.3877840588159,1000.0,0.0,,
668,1000.0,0.0,0.0,0.0,635.7,24.3877840588159,1000.0,0.0,,
669,1000.0,0.0,0.0,0.0,635.7,24.3877840588159,1000.0,0.0,,
670,1000.0,0.0,0.0,0.0,635.6666666666666,24.392803267031557,1000.0,0.0,,
671,1000.0,0.0,0.0,0.0,635.6666666666666,24.392803267031557,1000.0,0.0,,
672,1000.0,0.0,0.0,0.0,635.6166666666667,24.399060967235243,1000.0,0.0,,
673,1000.0,0.0,0.0,0.0,635.6166666666667,24.399060967235243,1000.0,0.0,,
674,1000.0,0.0,0.0,0.0,634.0166666666667,24.414412845979648,1000.0,0.0,,
675,1000.0,0.0,0.0,0.0,634.0,24.41427988180058,1000.0,0.0,,
676,1000.0,0.0,0.0,0.0,633.9833333333333,24.414158294633157,1000.0,0.0,,
677,1000.0,0.0,0.0,0.0,633.9833333333333,24.414158294633157,1000.0,0.0,,
678,1000.0,0.0,0.0,0.0,633.9666666666667,24.416662906615475,1000.0,0.0,,
679,1000.0,0.0,0.0,0.0,633.9666666666667,24.416662906615475,1000.0,0.0,,
680,1000.0,0.0,0.0,0.0,633.9666666666667,24.416662906615475,1000.0,0.0,,
681,1000.0,0.0,0.0,0.0,633.9666666666667,24.416662906615475,1000.0,0.0,,
682,1000.0,0.0,0.0,0.0,633.8333333333334,24.439215114338193,1000.0,0.0,,
683,1000.0,0.0,0.0,0.0,633.8333333333334,24.439215114338193,1000.0,0.0,,
684,1000.0,0.0,0.0,0.0,633.8333333333334,24.439215114338193,1000.0,0.0,,
685,1000.0,0.0,0.0,0.0,633.8166666666667,24.443622343220813,1000.0,0.0,,
686,1000.0,0.0,0.0,0.0,633.8166666666667,24.443622343220813,1000.0,0.0,,
687,1000.0,0.0,0.0,0.0,633.8,24.448040139583103,1000.0,0.0,,
688,1000.0,0.0,0.0,0.0,633.8,24.448040139583103,1000.0,0.0,,
689,1000.0,0.0,0.0,0.0,633.8,24.448040139583103,1000.0,0.0,,
690,1000.0,0.0,0.0,0.0,633.8,24.448040139583103,1000.0,0.0,,
691,1000.0,0.0,0.0,0.0,633.7833333333333,24.450550716091257,1000.0,0.0,,
692,1000.0,0.0,0.0,0.0,633.75,24.45599790099217,1000.0,0.0,,
693,1000.0,0.0,0.0,0.0,633.75,24.45599790099217,1000.0,0.0,,
694,1000.0,0.0,0.0,0.0,633.75,24.45599790099217,1000.0,0.0,,
695,1000.0,0.0,0.0,0.0,633.75,24.45599790099217,1000.0,0.0,,
696,1000.0,0.0,0.0,0.0,630.95,24.55544199639701,1000.0,0.0,,
697,1000.0,0.0,0.0,0.0,630.9166666666666,24.562215386044336,1000.0,0.0,,
698,1000.0,0.0,0.0,0.0,630.9166666666666,24.562215386044336,1000.0,0.0,,
699,1000.0,0.0,0.0,0.0,630.9166666666666,24.562215386044336,1000.0,0.0,,
700,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
701,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
702,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
703,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
704,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
705,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
706,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
707,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
708,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
709,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
710,1000.0,0.0,0.0,0.0,630.5666666666667,24.597716657922284,1000.0,0.0,,
711,1000.0,0.0,0.0,0.0,630.55,24.597568032375573,1000.0,0.0,,
712,1000.0,0.0,0.0,0.0,630.55,24.597568032375573,1000.0,0.0,,
713,1000.0,0.0,0.0,0.0,630.55,24.597568032375573,1000.0,0.0,,
714,1000.0,0.0,0.0,0.0,630.55,24.597568032375573,1000.0,0.0,,
715,1000.0,0.0,0.0,0.0,630.55,24.597568032375573,1000.0,0.0,,
716,1000.0,0.0,0.0,0.0,630.55,24.597568032375573,1000.0,0.0,,
717,1000.0,0.0,0.0,0.0,630.55,24.597568032375573,1000.0,0.0,,
718,1000.0,0.0,0.0,0.0,630.5333333333333,24.599325546156752,1000.0,0.0,,
719,1000.0,0.0,0.0,0.0,630.5333333333333,24.599325546156752,1000.0,0.0,,
720,1000.0,0.0,0.0,0.0,630.5333333333333,24.599325546156752,1000.0,0.0,,
721,1000.0,0.0,0.0,0.0,630.5333333333333,24.599325546156752,1000.0,0.0,,
722,1000.0,0.0,0.0,0.0,630.5333333333333,24.599325546156752,1000.0,0.0,,
723,1000.0,0.0,0.0,0.0,630.5333333333333,24.599325546156752,1000.0,0.0,,
724,1000.0,0.0,0.0,0.0,630.5166666666667,24.601725763574784,1000.0,0.0,,
725,1000.0,0.0,0.0,0.0,630.5166666666667,24.601725763574784,1000.0,0.0,,
726,1000.0,0.0,0.0,0.0,630.45,24.6188048216695,1000.0,0.0,,
727,1000.0,0.0,0.0,0.0,630.45,24.6188048216695,1000.0,0.0,,
728,1000.0,0.0,0.0,0.0,630.45,24.6188048216695,1000.0,0.0,,
729,1000.0,0.0,0.0,0.0,630.45,24.6188048216695,1000.0,0.0,,
730,1000.0,0.0,0.0,0.0,630.45,24.6188048216695,1000.0,0.0,,
731,1000.0,0.0,0.0,0.0,630.45,24.6188048216695,1000.0,0.0,,
732,1000.0,0.0,0.0,0.0,630.45,24.6188048216695,1000.0,0.0,,
733,1000.0,0.0,0.0,0.0,630.45,24.6188048216695,1000.0,0.0,,
734,1000.0,0.0,0.0,0.0,630.4,24.63064096965954,1000.0,0.0,,
735,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
736,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
737,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
738,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
739,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
740,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
741,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
742,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
743,1000.0,0.0,0.0,0.0,630.35,24.643421154837434,1000.0,0.0,,
744,1000.0,0.0,0.0,0.0,630.2833333333333,24.659386904859183,1000.0,0.0,,
745,1000.0,0.0,0.0,0.0,630.2833333333333,24.659386904859183,1000.0,0.0,,
746,1000.0,0.0,0.0,0.0,630.2833333333333,24.659386904859183,1000.0,0.0,,
747,1000.0,0.0,0.0,0.0,630.2833333333333,24.659386904859183,1000.0,0.0,,
748,1000.0,0.0,0.0,0.0,630.2833333333333,24.659386904859183,1000.0,0.0,,
749,1000.0,0.0,0.0,0.0,630.2833333333333,24.659386904859183,1000.0,0.0,,
750,1000.0,0.0,0.0,0.0,630.2833333333333,24.659386904859183,1000.0,0.0,,
751,1000.0,0.0,0.0,0.0,630.05,24.703317842536425,1000.0,0.0,,
752,1000.0,0.0,0.0,0.0,630.0,24.709407161238953,1000.0,0.0,,
753,1000.0,0.0,0.0,0.0,629.9333333333333,24.719109772547824,1000.0,0.0,,
754,1000.0,0.0,0.0,0.0,629.9333333333333,24.719109772547824,1000.0,0.0,,
755,1000.0,0.0,0.0,0.0,629.9333333333333,24.719109772547824,1000.0,0.0,,
756,1000.0,0.0,0.0,0.0,629.9166666666666,24.723525378802854,1000.0,0.0,,
757,1000.0,0.0,0.0,0.0,629.9166666666666,24.723525378802854,1000.0,0.0,,
758,1000.0,0.0,0.0,0.0,629.9166666666666,24.723525378802854,1000.0,0.0,,
759,1000.0,0.0,0.0,0.0,629.7833333333333,24.74532532086424,1000.0,0.0,,
760,1000.0,0.0,0.0,0.0,629.7833333333333,24.74532532086424,1000.0,0.0,,
761,1000.0,0.0,0.0,0.0,629.7833333333333,24.74532532086424,1000.0,0.0,,
762,1000.0,0.0,0.0,0.0,629.7833333333333,24.74532532086424,1000.0,0.0,,
763,1000.0,0.0,0.0,0.0,629.7833333333333,24.74532532086424,1000.0,0.0,,
764,1000.0,0.0,0.0,0.0,629.7833333333333,24.74532532086424,1000.0,0.0,,
765,1000.0,0.0,0.0,0.0,627.9333333333333,24.887292456198942,1000.0,0.0,,
766,1000.0,0.0,0.0,0.0,627.9333333333333,24.887292456198942,1000.0,0.0,,
767,1000.0,0.0,0.0,0.0,627.6666666666666,24.951825524133852,1000.0,0.0,,
768,1000.0,0.0,0.0,0.0,627.6333333333333,24.9581566965067,1000.0,0.0,,
769,1000.0,0.0,0.0,0.0,627.6333333333333,24.9581566965067,1000.0,0.0,,
770,1000.0,0.0,0.0,0.0,627.6,24.966409071408407,1000.0,0.0,,
771,1000.0,0.0,0.0,0.0,627.6,24.966409071408407,1000.0,0.0,,
772,1000.0,0.0,0.0,0.0,627.5666666666667,24.974918114779165,1000.0,0.0,,
773,1000.0,0.0,0.0,0.0,627.5666666666667,24.974918114779165,1000.0,0.0,,
774,1000.0,0.0,0.0,0.0,627.5666666666667,24.974918114779165,1000.0,0.0,,
775,1000.0,0.0,0.0,0.0,627.5666666666667,24.974918114779165,1000.0,0.0,,
776,1000.0,0.0,0.0,0.0,627.5333333333333,24.98015558914723,1000.0,0.0,,
777,1000.0,0.0,0.0,0.0,627.5,24.98428319523418,1000.0,0.0,,
778,1000.0,0.0,0.0,0.0,627.5,24.98428319523418,1000.0,0.0,,
779,1000.0,0.0,0.0,0.0,627.5,24.98428319523418,1000.0,0.0,,
780,1000.0,0.0,0.0,0.0,627.4833333333333,24.988432257833452,1000.0,0.0,,
781,1000.0,0.0,0.0,0.0,627.4833333333333,24.988432257833452,1000.0,0.0,,
782,1000.0,0.0,0.0,0.0,627.4666666666667,24.990432820982466,1000.0,0.0,,
783,1000.0,0.0,0.0,0.0,627.4666666666667,24.990432820982466,1000.0,0.0,,
784,1000.0,0.0,0.0,0.0,627.4666666666667,24.990432820982466,1000.0,0.0,,
785,1000.0,0.0,0.0,0.0,627.3166666666667,25.009540458312497,1000.0,0.0,,
786,1000.0,0.0,0.0,0.0,627.3166666666667,25.009540458312497,1000.0,0.0,,
787,1000.0,0.0,0.0,0.0,627.3166666666667,25.009540458312497,1000.0,0.0,,
788,1000.0,0.0,0.0,0.0,627.3166666666667,25.009540458312497,1000.0,0.0,,
789,1000.0,0.0,0.0,0.0,627.3166666666667,25.009540458312497,1000.0,0.0,,
790,1000.0,0.0,0.0,0.0,627.2666666666667,25.020329210923173,1000.0,0.0,,
791,1000.0,0.0,0.0,0.0,627.2666666666667,25.020329210923173,1000.0,0.0,,
792,1000.0,0.0,0.0,0.0,627.2666666666667,25.020329210923173,1000.0,0.0,,
793,1000.0,0.0,0.0,0.0,627.1666666666666,25.030728760816206,1000.0,0.0,,
794,1000.0,0.0,0.0,0.0,627.1666666666666,25.030728760816206,1000.0,0.0,,
795,1000.0,0.0,0.0,0.0,627.1,25.042807418295386,1000.0,0.0,,
796,1000.0,0.0,0.0,0.0,627.0,25.06804299623361,1000.0,0.0,,
797,1000.0,0.0,0.0,0.0,627.0,25.06804299623361,1000.0,0.0,,
798,1000.0,0.0,0.0,0.0,626.9333333333333,25.075027154867172,1000.0,0.0,,
799,1000.0,0.0,0.0,0.0,626.9333333333333,25.075027154867172,1000.0,0.0,,
800,1000.0,0.0,0.0,0.0,626.85,25.08535513746778,1000.0,0.0,,
801,1000.0,0.0,0.0,0.0,626.85,25.08535513746778,1000.0,0.0,,
802,1000.0,0.0,0.0,0.0,626.8333333333334,25.088005177105618,1000.0,0.0,,
803,1000.0,0.0,0.0,0.0,626.8333333333334,25.088005177105618,1000.0,0.0,,
804,1000.0,0.0,0.0,0.0,626.8333333333334,25.088005177105618,1000.0,0.0,,
805,1000.0,0.0,0.0,0.0,626.8333333333334,25.088005177105618,1000.0,0.0,,
806,1000.0,0.0,0.0,0.0,626.8333333333334,25.088005177105618,1000.0,0.0,,
807,1000.0,0.0,0.0,0.0,626.8333333333334,25.088005177105618,1000.0,0.0,,
808,1000.0,0.0,0.0,0.0,625.1,25.187306237075575,1000.0,0.0,,
809,1000.0,0.0,0.0,0.0,625.1,25.187306237075575,1000.0,0.0,,
810,1000.0,0.0,0.0,0.0,625.1,25.187306237075575,1000.0,0.0,,
811,1000.0,0.0,0.0,0.0,625.0833333333334,25.191619219647656,1000.0,0.0,,
812,1000.0,0.0,0.0,0.0,621.6,25.551932274054206,1000.0,0.0,,
813,1000.0,0.0,0.0,0.0,621.6,25.551932274054206,1000.0,0.0,,
814,1000.0,0.0,0.0,0.0,621.6,25.551932274054206,1000.0,0.0,,
815,1000.0,0.0,0.0,0.0,621.6,25.551932274054206,1000.0,0.0,,
816,1000.0,0.0,0.0,0.0,621.6,25.551932274054206,1000.0,0.0,,
817,1000.0,0.0,0.0,0.0,621.6,25.551932274054206,1000.0,0.0,,
818,1000.0,0.0,0.0,0.0,621.5833333333334,25.55615608686036,1000.0,0.0,,
819,1000.0,0.0,0.0,0.0,621.5666666666667,25.55783699797512,1000.0,0.0,,
820,1000.0,0.0,0.0,0.0,621.5666666666667,25.55783699797512,1000.0,0.0,,
821,1000.0,0.0,0.0,0.0,621.55,25.5620705177132,1000.0,0.0,,
822,1000.0,0.0,0.0,0.0,621.55,25.5620705177132,1000.0,0.0,,
823,1000.0,0.0,0.0,0.0,621.55,25.5620705177132,1000.0,0.0,,
824,1000.0,0.0,0.0,0.0,621.55,25.5620705177132,1000.0,0.0,,
825,1000.0,0.0,0.0,0.0,621.55,25.5620705177132,1000.0,0.0,,
826,1000.0,0.0,0.0,0.0,621.55,25.5620705177132,1000.0,0.0,,
827,1000.0,0.0,0.0,0.0,621.55,25.5620705177132,1000.0,0.0,,
828,1000.0,0.0,0.0,0.0,621.55,25.5620705177132,1000.0,0.0,,
829,1000.0,0.0,0.0,0.0,621.5333333333333,25.564137427469486,1000.0,0.0,,
830,1000.0,0.0,0.0,0.0,621.5333333333333,25.564137427469486,1000.0,0.0,,
831,1000.0,0.0,0.0,0.0,621.5333333333333,25.564137427469486,1000.0,0.0,,
832,1000.0,0.0,0.0,0.0,621.5333333333333,25.564137427469486,1000.0,0.0,,
833,1000.0,0.0,0.0,0.0,621.5333333333333,25.564137427469486,1000.0,0.0,,
834,1000.0,0.0,0.0,0.0,621.5333333333333,25.564137427469486,1000.0,0.0,,
835,1000.0,0.0,0.0,0.0,621.5333333333333,25.564137427469486,1000.0,0.0,,
836,1000.0,0.0,0.0,0.0,621.5166666666667,25.568380583982677,1000.0,0.0,,
837,1000.0,0.0,0.0,0.0,621.5166666666667,25.568380583982677,1000.0,0.0,,
838,1000.0,0.0,0.0,0.0,621.5166666666667,25.568380583982677,1000.0,0.0,,
839,1000.0,0.0,0.0,0.0,621.5166666666667,25.568380583982677,1000.0,0.0,,
840,1000.0,0.0,0.0,0.0,621.5166666666667,25.568380583982677,1000.0,0.0,,
841,1000.0,0.0,0.0,0.0,621.5166666666667,25.568380583982677,1000.0,0.0,,
842,1000.0,0.0,0.0,0.0,621.5,25.57247924850569,1000.0,0.0,,
843,1000.0,0.0,0.0,0.0,621.4666666666667,25.572048063941953,1000.0,0.0,,
844,1000.0,0.0,0.0,0.0,621.4666666666667,25.572048063941953,1000.0,0.0,,
845,1000.0,0.0,0.0,0.0,619.9333333333333,25.546322904401915,1000.0,0.0,,
846,1000.0,0.0,0.0,0.0,619.9333333333333,25.546322904401915,1000.0,0.0,,
847,1000.0,0.0,0.0,0.0,619.9166666666666,25.548528009016394,1000.0,0.0,,
848,1000.0,0.0,0.0,0.0,619.9166666666666,25.548528009016394,1000.0,0.0,,
849,1000.0,0.0,0.0,0.0,619.9166666666666,25.548528009016394,1000.0,0.0,,
850,1000.0,0.0,0.0,0.0,619.9166666666666,25.548528009016394,1000.0,0.0,,
851,1000.0,0.0,0.0,0.0,616.25,25.614323599235014,1000.0,0.0,,
852,1000.0,0.0,0.0,0.0,616.25,25.614323599235014,1000.0,0.0,,
853,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
854,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
855,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
856,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
857,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
858,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
859,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
860,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
861,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
862,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
863,1000.0,0.0,0.0,0.0,616.0666666666667,25.636494849593966,1000.0,0.0,,
864,1000.0,0.0,0.0,0.0,616.0333333333333,25.64472574563312,1000.0,0.0,,
865,1000.0,0.0,0.0,0.0,616.0166666666667,25.646890447814226,1000.0,0.0,,
866,1000.0,0.0,0.0,0.0,616.0166666666667,25.646890447814226,1000.0,0.0,,
867,1000.0,0.0,0.0,0.0,616.0166666666667,25.646890447814226,1000.0,0.0,,
868,1000.0,0.0,0.0,0.0,616.0,25.649065797240773,1000.0,0.0,,
869,1000.0,0.0,0.0,0.0,615.9833333333333,25.65326700999801,1000.0,0.0,,
870,1000.0,0.0,0.0,0.0,615.9833333333333,25.65326700999801,1000.0,0.0,,
871,1000.0,0.0,0.0,0.0,615.9833333333333,25.65326700999801,1000.0,0.0,,
872,1000.0,0.0,0.0,0.0,615.9833333333333,25.65326700999801,1000.0,0.0,,
873,1000.0,0.0,0.0,0.0,615.9833333333333,25.65326700999801,1000.0,0.0,,
874,1000.0,0.0,0.0,0.0,615.9666666666667,25.65747836122782,1000.0,0.0,,
875,1000.0,0.0,0.0,0.0,615.9666666666667,25.65747836122782,1000.0,0.0,,
876,1000.0,0.0,0.0,0.0,615.9166666666666,25.665352798567824,1000.0,0.0,,
877,1000.0,0.0,0.0,0.0,615.9166666666666,25.665352798567824,1000.0,0.0,,
878,1000.0,0.0,0.0,0.0,615.9166666666666,25.665352798567824,1000.0,0.0,,
879,1000.0,0.0,0.0,0.0,615.8833333333333,25.669730813502206,1000.0,0.0,,
880,1000.0,0.0,0.0,0.0,615.8666666666667,25.66947082781485,1000.0,0.0,,
881,1000.0,0.0,0.0,0.0,615.8666666666667,25.66947082781485,1000.0,0.0,,
882,1000.0,0.0,0.0,0.0,615.8666666666667,25.66947082781485,1000.0,0.0,,
883,1000.0,0.0,0.0,0.0,615.8666666666667,25.66947082781485,1000.0,0.0,,
884,1000.0,0.0,0.0,0.0,615.8166666666667,25.678515406541564,1000.0,0.0,,
885,1000.0,0.0,0.0,0.0,615.8166666666667,25.678515406541564,1000.0,0.0,,
886,1000.0,0.0,0.0,0.0,615.8166666666667,25.678515406541564,1000.0,0.0,,
887,1000.0,0.0,0.0,0.0,615.7166666666667,25.692236419608445,1000.0,0.0,,
888,1000.0,0.0,0.0,0.0,615.7,25.696284547537655,1000.0,0.0,,
889,1000.0,0.0,0.0,0.0,615.6333333333333,25.707590458001096,1000.0,0.0,,
890,1000.0,0.0,0.0,0.0,615.6333333333333,25.707590458001096,1000.0,0.0,,
891,1000.0,0.0,0.0,0.0,615.6333333333333,25.707590458001096,1000.0,0.0,,
892,1000.0,0.0,0.0,0.0,613.8166666666667,25.75691988273393,1000.0,0.0,,
893,1000.0,0.0,0.0,0.0,613.8,25.758294149926243,1000.0,0.0,,
894,1000.0,0.0,0.0,0.0,613.8,25.758294149926243,1000.0,0.0,,
895,1000.0,0.0,0.0,0.0,613.8,25.758294149926243,1000.0,0.0,,
896,1000.0,0.0,0.0,0.0,613.8,25.758294149926243,1000.0,0.0,,
897,1000.0,0.0,0.0,0.0,613.8,25.758294149926243,1000.0,0.0,,
898,1000.0,0.0,0.0,0.0,613.8,25.758294149926243,1000.0,0.0,,
899,1000.0,0.0,0.0,0.0,613.8,25.758294149926243,1000.0,0.0,,
900,1000.0,0.0,0.0,0.0,613.7833333333333,25.760742826986117,1000.0,0.0,,
901,1000.0,0.0,0.0,0.0,613.7833333333333,25.760742826986117,1000.0,0.0,,
902,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
903,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
904,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
905,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
906,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
907,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
908,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
909,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
910,1000.0,0.0,0.0,0.0,613.75,25.765671825760112,1000.0,0.0,,
911,1000.0,0.0,0.0,0.0,613.7166666666667,25.770379918961382,1000.0,0.0,,
912,1000.0,0.0,0.0,0.0,613.6833333333333,25.775349451747473,1000.0,0.0,,
913,1000.0,0.0,0.0,0.0,613.6833333333333,25.775349451747473,1000.0,0.0,,
914,1000.0,0.0,0.0,0.0,611.3166666666667,26.26786711458563,1000.0,0.0,,
915,1000.0,0.0,0.0,0.0,611.15,26.288467375431996,1000.0,0.0,,
916,1000.0,0.0,0.0,0.0,611.15,26.288467375431996,1000.0,0.0,,
917,1000.0,0.0,0.0,0.0,611.1166666666667,26.29631337253983,1000.0,0.0,,
918,1000.0,0.0,0.0,0.0,611.1166666666667,26.29631337253983,1000.0,0.0,,
919,1000.0,0.0,0.0,0.0,611.1,26.30025133604207,1000.0,0.0,,
920,1000.0,0.0,0.0,0.0,611.1,26.30025133604207,1000.0,0.0,,
921,1000.0,0.0,0.0,0.0,611.0833333333334,26.304199270205974,1000.0,0.0,,
922,1000.0,0.0,0.0,0.0,611.0833333333334,26.304199270205974,1000.0,0.0,,
923,1000.0,0.0,0.0,0.0,611.0833333333334,26.304199270205974,1000.0,0.0,,
924,1000.0,0.0,0.0,0.0,611.0833333333334,26.304199270205974,1000.0,0.0,,
925,1000.0,0.0,0.0,0.0,611.05,26.30816316568951,1000.0,0.0,,
926,1000.0,0.0,0.0,0.0,611.05,26.30816316568951,1000.0,0.0,,
927,1000.0,0.0,0.0,0.0,611.05,26.30816316568951,1000.0,0.0,,
928,1000.0,0.0,0.0,0.0,611.0,26.311648083287317,1000.0,0.0,,
929,1000.0,0.0,0.0,0.0,611.0,26.311648083287317,1000.0,0.0,,
930,1000.0,0.0,0.0,0.0,611.0,26.311648083287317,1000.0,0.0,,
931,1000.0,0.0,0.0,0.0,611.0,26.311648083287317,1000.0,0.0,,
932,1000.0,0.0,0.0,0.0,611.0,26.311648083287317,1000.0,0.0,,
933,1000.0,0.0,0.0,0.0,609.5833333333334,26.46750797379212,1000.0,0.0,,
934,1000.0,0.0,0.0,0.0,609.5833333333334,26.46750797379212,1000.0,0.0,,
935,1000.0,0.0,0.0,0.0,609.5833333333334,26.46750797379212,1000.0,0.0,,
936,1000.0,0.0,0.0,0.0,609.5833333333334,26.46750797379212,1000.0,0.0,,
937,1000.0,0.0,0.0,0.0,609.5833333333334,26.46750797379212,1000.0,0.0,,
938,1000.0,0.0,0.0,0.0,609.5666666666667,26.46957924175231,1000.0,0.0,,
939,1000.0,0.0,0.0,0.0,609.5166666666667,26.475278861083375,1000.0,0.0,,
940,1000.0,0.0,0.0,0.0,609.4833333333333,26.47913037798613,1000.0,0.0,,
941,1000.0,0.0,0.0,0.0,609.3166666666667,26.502206407098342,1000.0,0.0,,
942,1000.0,0.0,0.0,0.0,609.3166666666667,26.502206407098342,1000.0,0.0,,
943,1000.0,0.0,0.0,0.0,609.3166666666667,26.502206407098342,1000.0,0.0,,
944,1000.0,0.0,0.0,0.0,609.3166666666667,26.502206407098342,1000.0,0.0,,
945,1000.0,0.0,0.0,0.0,609.3166666666667,26.502206407098342,1000.0,0.0,,
946,1000.0,0.0,0.0,0.0,609.2833333333333,26.51003532047877,1000.0,0.0,,
947,1000.0,0.0,0.0,0.0,609.2833333333333,26.51003532047877,1000.0,0.0,,
948,1000.0,0.0,0.0,0.0,609.2833333333333,26.51003532047877,1000.0,0.0,,
949,1000.0,0.0,0.0,0.0,609.2833333333333,26.51003532047877,1000.0,0.0,,
950,1000.0,0.0,0.0,0.0,609.2833333333333,26.51003532047877,1000.0,0.0,,
951,1000.0,0.0,0.0,0.0,609.2833333333333,26.51003532047877,1000.0,0.0,,
952,1000.0,0.0,0.0,0.0,609.25,26.51179915340116,1000.0,0.0,,
953,1000.0,0.0,0.0,0.0,609.25,26.51179915340116,1000.0,0.0,,
954,1000.0,0.0,0.0,0.0,609.2333333333333,26.511519366752825,1000.0,0.0,,
955,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
956,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
957,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
958,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
959,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
960,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
961,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
962,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
963,1000.0,0.0,0.0,0.0,609.2166666666667,26.51301877914749,1000.0,0.0,,
964,1000.0,0.0,0.0,0.0,609.1833333333333,26.517753265119488,1000.0,0.0,,
965,1000.0,0.0,0.0,0.0,609.1833333333333,26.517753265119488,1000.0,0.0,,
966,1000.0,0.0,0.0,0.0,609.1833333333333,26.517753265119488,1000.0,0.0,,
967,1000.0,0.0,0.0,0.0,609.1833333333333,26.517753265119488,1000.0,0.0,,
968,1000.0,0.0,0.0,0.0,609.15,26.525617348258166,1000.0,0.0,,
969,1000.0,0.0,0.0,0.0,609.15,26.525617348258166,1000.0,0.0,,
970,1000.0,0.0,0.0,0.0,609.15,26.525617348258166,1000.0,0.0,,
971,1000.0,0.0,0.0,0.0,609.15,26.525617348258166,1000.0,0.0,,
972,1000.0,0.0,0.0,0.0,609.15,26.525617348258166,1000.0,0.0,,
973,1000.0,0.0,0.0,0.0,606.4666666666667,26.517571902149854,1000.0,0.0,,
974,1000.0,0.0,0.0,0.0,606.4666666666667,26.517571902149854,1000.0,0.0,,
975,1000.0,0.0,0.0,0.0,606.4333333333333,26.525420774594757,1000.0,0.0,,
976,1000.0,0.0,0.0,0.0,606.4333333333333,26.525420774594757,1000.0,0.0,,
977,1000.0,0.0,0.0,0.0,606.4333333333333,26.525420774594757,1000.0,0.0,,
978,1000.0,0.0,0.0,0.0,606.4,26.533309201363128,1000.0,0.0,,
979,1000.0,0.0,0.0,0.0,606.4,26.533309201363128,1000.0,0.0,,
980,1000.0,0.0,0.0,0.0,606.4,26.533309201363128,1000.0,0.0,,
981,1000.0,0.0,0.0,0.0,606.4,26.533309201363128,1000.0,0.0,,
982,1000.0,0.0,0.0,0.0,604.0333333333333,26.750447133563476,1000.0,0.0,,
983,1000.0,0.0,0.0,0.0,603.9166666666666,26.765177769904945,1000.0,0.0,,
984,1000.0,0.0,0.0,0.0,603.9,26.767166201162908,1000.0,0.0,,
985,1000.0,0.0,0.0,0.0,603.8666666666667,26.771163196763066,1000.0,0.0,,
986,1000.0,0.0,0.0,0.0,603.8666666666667,26.771163196763066,1000.0,0.0,,
987,1000.0,0.0,0.0,0.0,603.7166666666667,26.788743437364115,1000.0,0.0,,
988,1000.0,0.0,0.0,0.0,603.7166666666667,26.788743437364115,1000.0,0.0,,
989,1000.0,0.0,0.0,0.0,603.7166666666667,26.788743437364115,1000.0,0.0,,
990,1000.0,0.0,0.0,0.0,603.7,26.791497723764635,1000.0,0.0,,
991,1000.0,0.0,0.0,0.0,603.7,26.791497723764635,1000.0,0.0,,
992,1000.0,0.0,0.0,0.0,603.6666666666666,26.79937669680211,1000.0,0.0,,
993,1000.0,0.0,0.0,0.0,603.5333333333333,26.83128356560263,1000.0,0.0,,
994,1000.0,0.0,0.0,0.0,603.5333333333333,26.83128356560263,1000.0,0.0,,
995,1000.0,0.0,0.0,0.0,603.5333333333333,26.83128356560263,1000.0,0.0,,
996,1000.0,0.0,0.0,0.0,603.5333333333333,26.83128356560263,1000.0,0.0,,
997,1000.0,0.0,0.0,0.0,603.5333333333333,26.83128356560263,1000.0,0.0,,
998,1000.0,0.0,0.0,0.0,603.5333333333333,26.83128356560263,1000.0,0.0,,
999,1000.0,0.0,0.0,0.0,603.5333333333333,26.83128356560263,1000.0,0.0,,


==> data/k_armed_b1_avg_used_h_k10_H1000.csv <==
t,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem,optimal,optimal_sem
0,,,,,,,,,,
1,0,0,1000,0,177.85,11.50479696,0,0,,
2,0,0,1000,0,183.1833333,12.81666667,0,0,,
3,0,0,1000,0,186.3,13.23740847,0,0,,
4,0,0,1000,0,187.7333333,13.48826371,0,0,,
5,0,0,1000,0,190.6166667,13.52923371,0,0,,
6,0,0,1000,0,190.6166667,13.52923371,0,0,,
7,0,0,1000,0,190.6166667,13.52923371,0,0,,
8,0,0,1000,0,190.6166667,13.52923371,0,0,,
9,0,0,1000,0,190.6166667,13.52923371,0,0,,
10,0,0,1000,0,190.6166667,13.52923371,0,0,,
11,0,0,1000,0,190.6166667,13.52923371,0,0,,
12,0,0,1000,0,190.6166667,13.52923371,0,0,,
13,0,0,1000,0,190.6166667,13.52923371,0,0,,
14,0,0,1000,0,190.7,13.55727128,0,0,,
15,0,0,1000,0,193.3,14.08694351,0,0,,
16,0,0,1000,0,193.3,14.08694351,0,0,,
17,0,0,1000,0,193.35,14.10372842,0,0,,
18,0,0,1000,0,193.35,14.10372842,0,0,,
19,0,0,1000,0,193.35,14.10372842,0,0,,
20,0,0,1000,0,195.0833333,14.47743796,0,0,,
21,0,0,1000,0,195.0833333,14.47743796,0,0,,
22,0,0,1000,0,195.0833333,14.47743796,0,0,,
23,0,0,1000,0,196.8166667,14.39409977,0,0,,
24,0,0,1000,0,205.1333333,15.12059744,0,0,,
25,0,0,1000,0,206.8,15.05137717,0,0,,
26,0,0,1000,0,206.8,15.05137717,0,0,,
27,0,0,1000,0,206.8,15.05137717,0,0,,
28,0,0,1000,0,206.8833333,15.07666082,0,0,,
29,0,0,1000,0,207.0166667,15.11798218,0,0,,
30,0,0,1000,0,207.9666667,15.28527164,0,0,,
31,0,0,1000,0,211.9166667,15.45696215,0,0,,
32,0,0,1000,0,211.9166667,15.45696215,0,0,,
33,0,0,1000,0,211.95,15.46741472,0,0,,
34,0,0,1000,0,214.3,15.38155583,0,0,,
35,0,0,1000,0,214.3333333,15.39219236,0,0,,
36,0,0,1000,0,214.5166667,15.45184778,0,0,,
37,0,0,1000,0,217.15,15.47165852,0,0,,
38,0,0,1000,0,217.25,15.50534125,0,0,,
39,0,0,1000,0,217.3166667,15.52811359,0,0,,
40,0,0,1000,0,217.3166667,15.52811359,0,0,,
41,0,0,1000,0,217.3833333,15.55113838,0,0,,
42,0,0,1000,0,217.6,15.62769886,0,0,,
43,0,0,1000,0,217.6,15.62769886,0,0,,
44,0,0,1000,0,217.6,15.62769886,0,0,,
45,0,0,1000,0,217.6333333,15.63971055,0,0,,
46,0,0,1000,0,217.65,15.64573957,0,0,,
47,0,0,1000,0,217.75,15.68223697,0,0,,
48,0,0,1000,0,217.8,15.7006927,0,0,,
49,0,0,1000,0,217.8,15.7006927,0,0,,
50,0,0,1000,0,217.8,15.7006927,0,0,,
51,0,0,1000,0,217.8833333,15.73175729,0,0,,
52,0,0,1000,0,221.5,15.92850375,0,0,,
53,0,0,1000,0,221.5,15.92850375,0,0,,
54,0,0,1000,0,221.5,15.92850375,0,0,,
55,0,0,1000,0,222.4333333,16.11030773,0,0,,
56,0,0,1000,0,222.4333333,16.11030773,0,0,,
57,0,0,1000,0,225.4666667,15.92387375,0,0,,
58,0,0,1000,0,225.5166667,15.93233382,0,0,,
59,0,0,1000,0,225.7,15.96907852,0,0,,
60,0,0,1000,0,229.1,15.92089733,0,0,,
61,0,0,1000,0,230.7,16.01786256,0,0,,
62,0,0,1000,0,230.7166667,16.02094483,0,0,,
63,0,0,1000,0,230.8833333,16.06218656,0,0,,
64,0,0,1000,0,230.9333333,16.07645692,0,0,,
65,0,0,1000,0,230.95,16.08245746,0,0,,
66,0,0,1000,0,231.05,16.09792465,0,0,,
67,0,0,1000,0,231.05,16.09792465,0,0,,
68,0,0,1000,0,231.15,16.1293995,0,0,,
69,0,0,1000,0,231.15,16.1293995,0,0,,
70,0,0,1000,0,231.15,16.1293995,0,0,,
71,0,0,1000,0,231.15,16.1293995,0,0,,
72,0,0,1000,0,231.15,16.1293995,0,0,,
73,0,0,1000,0,231.1833333,16.13569737,0,0,,
74,0,0,1000,0,231.2833333,16.15498894,0,0,,
75,0,0,1000,0,233.0333333,16.3555821,0,0,,
76,0,0,1000,0,233.3,16.44994634,0,0,,
77,0,0,1000,0,233.3166667,16.45611338,0,0,,
78,0,0,1000,0,233.35,16.46334441,0,0,,
79,0,0,1000,0,233.5833333,16.51421732,0,0,,
80,0,0,1000,0,233.5833333,16.51421732,0,0,,
81,0,0,1000,0,233.6,16.52037263,0,0,,
82,0,0,1000,0,233.75,16.57342207,0,0,,
83,0,0,1000,0,233.8166667,16.5827746,0,0,,
84,0,0,1000,0,235.5666667,16.91185802,0,0,,
85,0,0,1000,0,235.6666667,16.93723319,0,0,,
86,0,0,1000,0,235.6666667,16.93723319,0,0,,
87,0,0,1000,0,237.5166667,17.20705564,0,0,,
88,0,0,1000,0,237.5166667,17.20705564,0,0,,
89,0,0,1000,0,237.5333333,17.21309557,0,0,,
90,0,0,1000,0,237.5333333,17.21309557,0,0,,
91,0,0,1000,0,237.6166667,17.2361316,0,0,,
92,0,0,1000,0,237.65,17.24448368,0,0,,
93,0,0,1000,0,237.65,17.24448368,0,0,,
94,0,0,1000,0,243.25,17.25522315,0,0,,
95,0,0,1000,0,243.25,17.25522315,0,0,,
96,0,0,1000,0,243.25,17.25522315,0,0,,
97,0,0,1000,0,243.25,17.25522315,0,0,,
98,0,0,1000,0,243.25,17.25522315,0,0,,
99,0,0,1000,0,243.25,17.25522315,0,0,,
100,0,0,1000,0,243.25,17.25522315,0,0,,
101,0,0,1000,0,243.2666667,17.26123423,0,0,,
102,0,0,1000,0,246.2333333,17.26196247,0,0,,
103,0,0,1000,0,246.25,17.26793876,0,0,,
104,0,0,1000,0,248.1833333,17.14735887,0,0,,
105,0,0,1000,0,248.1833333,17.14735887,0,0,,
106,0,0,1000,0,248.1833333,17.14735887,0,0,,
107,0,0,1000,0,248.2,17.15344178,0,0,,
108,0,0,1000,0,249.9833333,17.18252778,0,0,,
109,0,0,1000,0,250.05,17.19462248,0,0,,
110,0,0,1000,0,250.05,17.19462248,0,0,,
111,0,0,1000,0,250.0666667,17.19768521,0,0,,
112,0,0,1000,0,250.15,17.21323274,0,0,,
113,0,0,1000,0,250.1666667,17.21927652,0,0,,
114,0,0,1000,0,250.2166667,17.22878769,0,0,,
115,0,0,1000,0,250.2833333,17.24168663,0,0,,
116,0,0,1000,0,250.2833333,17.24168663,0,0,,
117,0,0,1000,0,252.3333333,17.04955666,0,0,,
118,0,0,1000,0,255.5166667,16.96124682,0,0,,
119,0,0,1000,0,257.1833333,16.99188061,0,0,,
120,0,0,1000,0,257.1833333,16.99188061,0,0,,
121,0,0,1000,0,257.2166667,16.99875522,0,0,,
122,0,0,1000,0,257.2166667,16.99875522,0,0,,
123,0,0,1000,0,257.2666667,17.0091844,0,0,,
124,0,0,1000,0,257.3,17.02122802,0,0,,
125,0,0,1000,0,257.3,17.02122802,0,0,,
126,0,0,1000,0,257.3,17.02122802,0,0,,
127,0,0,1000,0,257.3,17.02122802,0,0,,
128,0,0,1000,0,257.3833333,17.05158494,0,0,,
129,0,0,1000,0,257.5666667,17.0932201,0,0,,
130,0,0,1000,0,257.5833333,17.09933246,0,0,,
131,0,0,1000,0,257.6333333,17.11027653,0,0,,
132,0,0,1000,0,257.6333333,17.11027653,0,0,,
133,0,0,1000,0,257.6333333,17.11027653,0,0,,
134,0,0,1000,0,257.6833333,17.12868364,0,0,,
135,0,0,1000,0,257.6833333,17.12868364,0,0,,
136,0,0,1000,0,257.7,17.13219291,0,0,,
137,0,0,1000,0,257.7,17.13219291,0,0,,
138,0,0,1000,0,257.7,17.13219291,0,0,,
139,0,0,1000,0,257.7,17.13219291,0,0,,
140,0,0,1000,0,257.7,17.13219291,0,0,,
141,0,0,1000,0,257.7,17.13219291,0,0,,
142,0,0,1000,0,257.7,17.13219291,0,0,,
143,0,0,1000,0,260.9166667,17.2736253,0,0,,
144,0,0,1000,0,260.9166667,17.2736253,0,0,,
145,0,0,1000,0,263.9666667,17.05393516,0,0,,
146,0,0,1000,0,264.2666667,17.13047086,0,0,,
147,0,0,1000,0,264.2833333,17.13410205,0,0,,
148,0,0,1000,0,264.2833333,17.13410205,0,0,,
149,0,0,1000,0,266.25,17.06022276,0,0,,
150,0,0,1000,0,266.25,17.06022276,0,0,,
151,0,0,1000,0,266.3,17.07115881,0,0,,
152,0,0,1000,0,266.35,17.08210193,0,0,,
153,0,0,1000,0,266.35,17.08210193,0,0,,
154,0,0,1000,0,266.35,17.08210193,0,0,,
155,0,0,1000,0,266.4333333,17.10078742,0,0,,
156,0,0,1000,0,266.7,17.16316348,0,0,,
157,0,0,1000,0,266.7333333,17.17123575,0,0,,
158,0,0,1000,0,270.4333333,16.94523193,0,0,,
159,0,0,1000,0,273.7,17.39007932,0,0,,
160,0,0,1000,0,275.45,17.53389655,0,0,,
161,0,0,1000,0,275.4666667,17.53557267,0,0,,
162,0,0,1000,0,275.55,17.54626532,0,0,,
163,0,0,1000,0,275.55,17.54626532,0,0,,
164,0,0,1000,0,275.55,17.54626532,0,0,,
165,0,0,1000,0,275.55,17.54626532,0,0,,
166,0,0,1000,0,275.55,17.54626532,0,0,,
167,0,0,1000,0,275.6166667,17.56174083,0,0,,
168,0,0,1000,0,275.6166667,17.56174083,0,0,,
169,0,0,1000,0,275.6166667,17.56174083,0,0,,
170,0,0,1000,0,275.6166667,17.56174083,0,0,,
171,0,0,1000,0,275.6166667,17.56174083,0,0,,
172,0,0,1000,0,275.6166667,17.56174083,0,0,,
173,0,0,1000,0,275.65,17.56956834,0,0,,
174,0,0,1000,0,275.7833333,17.60015876,0,0,,
175,0,0,1000,0,275.7833333,17.60015876,0,0,,
176,0,0,1000,0,275.7833333,17.60015876,0,0,,
177,0,0,1000,0,275.8666667,17.6090383,0,0,,
178,0,0,1000,0,275.8833333,17.61490271,0,0,,
179,0,0,1000,0,276.0166667,17.64218256,0,0,,
180,0,0,1000,0,276.0333333,17.64558437,0,0,,
181,0,0,1000,0,276.0333333,17.64558437,0,0,,
182,0,0,1000,0,276.05,17.6496735,0,0,,
183,0,0,1000,0,276.05,17.6496735,0,0,,
184,0,0,1000,0,277.75,17.48600126,0,0,,
185,0,0,1000,0,277.7833333,17.49783024,0,0,,
186,0,0,1000,0,277.8,17.50376554,0,0,,
187,0,0,1000,0,278.0833333,17.60677341,0,0,,
188,0,0,1000,0,280.3166667,17.36387723,0,0,,
189,0,0,1000,0,280.3166667,17.36387723,0,0,,
190,0,0,1000,0,280.3166667,17.36387723,0,0,,
191,0,0,1000,0,280.3166667,17.36387723,0,0,,
192,0,0,1000,0,280.4333333,17.3881635,0,0,,
193,0,0,1000,0,280.7166667,17.45816779,0,0,,
194,0,0,1000,0,280.8333333,17.47127047,0,0,,
195,0,0,1000,0,280.8333333,17.47127047,0,0,,
196,0,0,1000,0,280.8333333,17.47127047,0,0,,
197,0,0,1000,0,280.85,17.47320507,0,0,,
198,0,0,1000,0,280.9333333,17.48311319,0,0,,
199,0,0,1000,0,281.0833333,17.50193358,0,0,,
200,0,0,1000,0,281.1,17.50810466,0,0,,
201,0,0,1000,0,281.1,17.50810466,0,0,,
202,0,0,1000,0,281.1333333,17.51245669,0,0,,
203,0,0,1000,0,286.15,17.86746285,0,0,,
204,0,0,1000,0,288.1333333,17.86459533,0,0,,
205,0,0,1000,0,288.1833333,17.87461811,0,0,,
206,0,0,1000,0,290.0833333,17.65320815,0,0,,
207,0,0,1000,0,290.0833333,17.65320815,0,0,,
208,0,0,1000,0,290.1166667,17.65730098,0,0,,
209,0,0,1000,0,290.1166667,17.65730098,0,0,,
210,0,0,1000,0,290.1333333,17.66328931,0,0,,
211,0,0,1000,0,290.1666667,17.67530702,0,0,,
212,0,0,1000,0,290.1666667,17.67530702,0,0,,
213,0,0,1000,0,290.25,17.6857954,0,0,,
214,0,0,1000,0,290.2833333,17.69415448,0,0,,
215,0,0,1000,0,290.2833333,17.69415448,0,0,,
216,0,0,1000,0,290.2833333,17.69415448,0,0,,
217,0,0,1000,0,290.2833333,17.69415448,0,0,,
218,0,0,1000,0,290.2833333,17.69415448,0,0,,
219,0,0,1000,0,290.3166667,17.70257238,0,0,,
220,0,0,1000,0,290.3333333,17.70680336,0,0,,
221,0,0,1000,0,290.3333333,17.70680336,0,0,,
222,0,0,1000,0,290.35,17.71104901,0,0,,
223,0,0,1000,0,290.4,17.7213555,0,0,,
224,0,0,1000,0,290.5,17.7366087,0,0,,
225,0,0,1000,0,290.7,17.76641121,0,0,,
226,0,0,1000,0,290.7333333,17.77843655,0,0,,
227,0,0,1000,0,290.7333333,17.77843655,0,0,,
228,0,0,1000,0,290.7333333,17.77843655,0,0,,
229,0,0,1000,0,290.75,17.78084771,0,0,,
230,0,0,1000,0,290.75,17.78084771,0,0,,
231,0,0,1000,0,290.75,17.78084771,0,0,,
232,0,0,1000,0,290.9666667,17.81586557,0,0,,
233,0,0,1000,0,292.8833333,18.30272882,0,0,,
234,0,0,1000,0,292.8833333,18.30272882,0,0,,
235,0,0,1000,0,292.8833333,18.30272882,0,0,,
236,0,0,1000,0,292.95,18.31285592,0,0,,
237,0,0,1000,0,292.9666667,18.31542474,0,0,,
238,0,0,1000,0,293,18.32450738,0,0,,
239,0,0,1000,0,293.1166667,18.35777659,0,0,,
240,0,0,1000,0,293.1166667,18.35777659,0,0,,
241,0,0,1000,0,293.1166667,18.35777659,0,0,,
242,0,0,1000,0,295.15,18.71450425,0,0,,
243,0,0,1000,0,295.2,18.72272857,0,0,,
244,0,0,1000,0,295.2,18.72272857,0,0,,
245,0,0,1000,0,295.2333333,18.72920869,0,0,,
246,0,0,1000,0,295.2833333,18.74645114,0,0,,
247,0,0,1000,0,295.2833333,18.74645114,0,0,,
248,0,0,1000,0,295.3166667,18.75801135,0,0,,
249,0,0,1000,0,295.35,18.76962363,0,0,,
250,0,0,1000,0,295.3666667,18.77359858,0,0,,
251,0,0,1000,0,295.3666667,18.77359858,0,0,,
252,0,0,1000,0,295.4333333,18.7914268,0,0,,
253,0,0,1000,0,295.4333333,18.7914268,0,0,,
254,0,0,1000,0,295.4333333,18.7914268,0,0,,
255,0,0,1000,0,295.5,18.80762707,0,0,,
256,0,0,1000,0,295.55,18.81905251,0,0,,
257,0,0,1000,0,295.6166667,18.83723161,0,0,,
258,0,0,1000,0,295.7166667,18.87068829,0,0,,
259,0,0,1000,0,295.75,18.87892774,0,0,,
260,0,0,1000,0,295.75,18.87892774,0,0,,
261,0,0,1000,0,295.75,18.87892774,0,0,,
262,0,0,1000,0,295.75,18.87892774,0,0,,
263,0,0,1000,0,295.7833333,18.88393171,0,0,,
264,0,0,1000,0,295.7833333,18.88393171,0,0,,
265,0,0,1000,0,295.7833333,18.88393171,0,0,,
266,0,0,1000,0,295.7833333,18.88393171,0,0,,
267,0,0,1000,0,295.7833333,18.88393171,0,0,,
268,0,0,1000,0,295.7833333,18.88393171,0,0,,
269,0,0,1000,0,295.7833333,18.88393171,0,0,,
270,0,0,1000,0,296.0333333,18.9256196,0,0,,
271,0,0,1000,0,296.0333333,18.9256196,0,0,,
272,0,0,1000,0,296.0333333,18.9256196,0,0,,
273,0,0,1000,0,296.0666667,18.93306477,0,0,,
274,0,0,1000,0,296.1,18.93843281,0,0,,
275,0,0,1000,0,296.1,18.93843281,0,0,,
276,0,0,1000,0,296.1,18.93843281,0,0,,
277,0,0,1000,0,296.1833333,18.95925592,0,0,,
278,0,0,1000,0,296.1833333,18.95925592,0,0,,
279,0,0,1000,0,296.1833333,18.95925592,0,0,,
280,0,0,1000,0,296.1833333,18.95925592,0,0,,
281,0,0,1000,0,296.2166667,18.96768128,0,0,,
282,0,0,1000,0,296.2166667,18.96768128,0,0,,
283,0,0,1000,0,296.2166667,18.96768128,0,0,,
284,0,0,1000,0,296.2166667,18.96768128,0,0,,
285,0,0,1000,0,296.2333333,18.97355231,0,0,,
286,0,0,1000,0,296.2333333,18.97355231,0,0,,
287,0,0,1000,0,299.2833333,19.02182944,0,0,,
288,0,0,1000,0,299.35,19.04520084,0,0,,
289,0,0,1000,0,299.35,19.04520084,0,0,,
290,0,0,1000,0,299.35,19.04520084,0,0,,
291,0,0,1000,0,299.3666667,19.05107566,0,0,,
292,0,0,1000,0,299.3666667,19.05107566,0,0,,
293,0,0,1000,0,299.5,19.08641514,0,0,,
294,0,0,1000,0,299.5166667,19.09067705,0,0,,
295,0,0,1000,0,299.5166667,19.09067705,0,0,,
296,0,0,1000,0,299.5166667,19.09067705,0,0,,
297,0,0,1000,0,303.55,19.44710957,0,0,,
298,0,0,1000,0,305.6833333,19.8125323,0,0,,
299,0,0,1000,0,305.7666667,19.84058454,0,0,,
300,0,0,1000,0,305.7666667,19.84058454,0,0,,
301,0,0,1000,0,305.7666667,19.84058454,0,0,,
302,0,0,1000,0,305.8166667,19.84796011,0,0,,
303,0,0,1000,0,305.9333333,19.87494614,0,0,,
304,0,0,1000,0,305.9833333,19.8920177,0,0,,
305,0,0,1000,0,305.9833333,19.8920177,0,0,,
306,0,0,1000,0,305.9833333,19.8920177,0,0,,
307,0,0,1000,0,306,19.89455253,0,0,,
308,0,0,1000,0,308.4166667,19.87043188,0,0,,
309,0,0,1000,0,308.4166667,19.87043188,0,0,,
310,0,0,1000,0,308.4166667,19.87043188,0,0,,
311,0,0,1000,0,308.4166667,19.87043188,0,0,,
312,0,0,1000,0,308.4166667,19.87043188,0,0,,
313,0,0,1000,0,310.5333333,19.84879946,0,0,,
314,0,0,1000,0,310.5333333,19.84879946,0,0,,
315,0,0,1000,0,310.8,19.90983631,0,0,,
316,0,0,1000,0,310.8,19.90983631,0,0,,
317,0,0,1000,0,310.8666667,19.92176033,0,0,,
318,0,0,1000,0,310.8666667,19.92176033,0,0,,
319,0,0,1000,0,312.9333333,20.23075729,0,0,,
320,0,0,1000,0,312.9333333,20.23075729,0,0,,
321,0,0,1000,0,312.95,20.23447895,0,0,,
322,0,0,1000,0,312.95,20.23447895,0,0,,
323,0,0,1000,0,312.95,20.23447895,0,0,,
324,0,0,1000,0,312.9833333,20.24196139,0,0,,
325,0,0,1000,0,312.9833333,20.24196139,0,0,,
326,0,0,1000,0,312.9833333,20.24196139,0,0,,
327,0,0,1000,0,313,20.24750804,0,0,,
328,0,0,1000,0,314.7666667,20.42877065,0,0,,
329,0,0,1000,0,314.7666667,20.42877065,0,0,,
330,0,0,1000,0,314.7666667,20.42877065,0,0,,
331,0,0,1000,0,314.7666667,20.42877065,0,0,,
332,0,0,1000,0,314.7666667,20.42877065,0,0,,
333,0,0,1000,0,314.7833333,20.43425577,0,0,,
334,0,0,1000,0,314.7833333,20.43425577,0,0,,
335,0,0,1000,0,314.95,20.45872826,0,0,,
336,0,0,1000,0,314.95,20.45872826,0,0,,
337,0,0,1000,0,318.8833333,21.38622625,0,0,,
338,0,0,1000,0,318.8833333,21.38622625,0,0,,
339,0,0,1000,0,318.8833333,21.38622625,0,0,,
340,0,0,1000,0,318.8833333,21.38622625,0,0,,
341,0,0,1000,0,318.8833333,21.38622625,0,0,,
342,0,0,1000,0,318.8833333,21.38622625,0,0,,
343,0,0,1000,0,318.8833333,21.38622625,0,0,,
344,0,0,1000,0,320.65,21.48587534,0,0,,
345,0,0,1000,0,320.65,21.48587534,0,0,,
346,0,0,1000,0,320.6666667,21.48854204,0,0,,
347,0,0,1000,0,320.6833333,21.49122133,0,0,,
348,0,0,1000,0,320.6833333,21.49122133,0,0,,
349,0,0,1000,0,327.25,21.79990703,0,0,,
350,0,0,1000,0,329.35,22.07754471,0,0,,
351,0,0,1000,0,329.35,22.07754471,0,0,,
352,0,0,1000,0,329.35,22.07754471,0,0,,
353,0,0,1000,0,329.35,22.07754471,0,0,,
354,0,0,1000,0,329.35,22.07754471,0,0,,
355,0,0,1000,0,329.35,22.07754471,0,0,,
356,0,0,1000,0,329.3833333,22.08262721,0,0,,
357,0,0,1000,0,329.3833333,22.08262721,0,0,,
358,0,0,1000,0,329.3833333,22.08262721,0,0,,
359,0,0,1000,0,329.3833333,22.08262721,0,0,,
360,0,0,1000,0,329.4833333,22.10269421,0,0,,
361,0,0,1000,0,329.55,22.11631329,0,0,,
362,0,0,1000,0,329.55,22.11631329,0,0,,
363,0,0,1000,0,329.5833333,22.12286303,0,0,,
364,0,0,1000,0,331.3666667,21.85623244,0,0,,
365,0,0,1000,0,331.3666667,21.85623244,0,0,,
366,0,0,1000,0,331.3833333,21.85837945,0,0,,
367,0,0,1000,0,331.4,21.86168901,0,0,,
368,0,0,1000,0,331.4,21.86168901,0,0,,
369,0,0,1000,0,331.4,21.86168901,0,0,,
370,0,0,1000,0,331.4,21.86168901,0,0,,
371,0,0,1000,0,331.4,21.86168901,0,0,,
372,0,0,1000,0,331.4166667,21.86513996,0,0,,
373,0,0,1000,0,331.45,21.87499701,0,0,,
374,0,0,1000,0,331.45,21.87499701,0,0,,
375,0,0,1000,0,331.45,21.87499701,0,0,,
376,0,0,1000,0,333.4833333,22.07968992,0,0,,
377,0,0,1000,0,333.4833333,22.07968992,0,0,,
378,0,0,1000,0,333.5,22.08456398,0,0,,
379,0,0,1000,0,333.5,22.08456398,0,0,,
380,0,0,1000,0,333.5,22.08456398,0,0,,
381,0,0,1000,0,333.5333333,22.09434658,0,0,,
382,0,0,1000,0,333.5333333,22.09434658,0,0,,
383,0,0,1000,0,333.5333333,22.09434658,0,0,,
384,0,0,1000,0,333.5333333,22.09434658,0,0,,
385,0,0,1000,0,335.3,22.20513378,0,0,,
386,0,0,1000,0,335.3,22.20513378,0,0,,
387,0,0,1000,0,335.3,22.20513378,0,0,,
388,0,0,1000,0,335.3,22.20513378,0,0,,
389,0,0,1000,0,335.3,22.20513378,0,0,,
390,0,0,1000,0,335.4166667,22.22891042,0,0,,
391,0,0,1000,0,335.4166667,22.22891042,0,0,,
392,0,0,1000,0,335.4333333,22.23235499,0,0,,
393,0,0,1000,0,335.45,22.23722162,0,0,,
394,0,0,1000,0,335.6166667,22.27036098,0,0,,
395,0,0,1000,0,335.65,22.27714272,0,0,,
396,0,0,1000,0,335.7833333,22.3054564,0,0,,
397,0,0,1000,0,335.8,22.30904911,0,0,,
398,0,0,1000,0,335.8,22.30904911,0,0,,
399,0,0,1000,0,335.8,22.30904911,0,0,,
400,0,0,1000,0,339.9,23.07590888,0,0,,
401,0,0,1000,0,339.9,23.07590888,0,0,,
402,0,0,1000,0,339.9,23.07590888,0,0,,
403,0,0,1000,0,340.0333333,23.10390393,0,0,,
404,0,0,1000,0,340.0333333,23.10390393,0,0,,
405,0,0,1000,0,340.0333333,23.10390393,0,0,,
406,0,0,1000,0,340.0333333,23.10390393,0,0,,
407,0,0,1000,0,340.1666667,23.13104606,0,0,,
408,0,0,1000,0,341.2833333,23.29474725,0,0,,
409,0,0,1000,0,341.3,23.29758723,0,0,,
410,0,0,1000,0,344.1833333,23.59163516,0,0,,
411,0,0,1000,0,344.2833333,23.61280285,0,0,,
412,0,0,1000,0,344.3,23.61637012,0,0,,
413,0,0,1000,0,344.35,23.62990092,0,0,,
414,0,0,1000,0,344.3833333,23.63800793,0,0,,
415,0,0,1000,0,344.4,23.6405426,0,0,,
416,0,0,1000,0,344.4,23.6405426,0,0,,
417,0,0,1000,0,344.4,23.6405426,0,0,,
418,0,0,1000,0,344.4,23.6405426,0,0,,
419,0,0,1000,0,344.8166667,23.73046019,0,0,,
420,0,0,1000,0,344.8166667,23.73046019,0,0,,
421,0,0,1000,0,344.8166667,23.73046019,0,0,,
422,0,0,1000,0,344.8166667,23.73046019,0,0,,
423,0,0,1000,0,344.8166667,23.73046019,0,0,,
424,0,0,1000,0,344.8166667,23.73046019,0,0,,
425,0,0,1000,0,344.8166667,23.73046019,0,0,,
426,0,0,1000,0,344.8333333,23.73497939,0,0,,
427,0,0,1000,0,345.0333333,23.78178773,0,0,,
428,0,0,1000,0,345.0333333,23.78178773,0,0,,
429,0,0,1000,0,345.05,23.78400242,0,0,,
430,0,0,1000,0,345.05,23.78400242,0,0,,
431,0,0,1000,0,345.05,23.78400242,0,0,,
432,0,0,1000,0,345.05,23.78400242,0,0,,
433,0,0,1000,0,345.15,23.80799876,0,0,,
434,0,0,1000,0,345.2,23.81578074,0,0,,
435,0,0,1000,0,345.2166667,23.82029107,0,0,,
436,0,0,1000,0,345.2333333,23.82433792,0,0,,
437,0,0,1000,0,347.15,23.86198339,0,0,,
438,0,0,1000,0,347.3166667,23.89307031,0,0,,
439,0,0,1000,0,347.4166667,23.91086664,0,0,,
440,0,0,1000,0,347.4333333,23.91274589,0,0,,
441,0,0,1000,0,347.4333333,23.91274589,0,0,,
442,0,0,1000,0,347.4333333,23.91274589,0,0,,
443,0,0,1000,0,347.4333333,23.91274589,0,0,,
444,0,0,1000,0,347.5666667,23.93414183,0,0,,
445,0,0,1000,0,347.5666667,23.93414183,0,0,,
446,0,0,1000,0,347.6,23.9421761,0,0,,
447,0,0,1000,0,347.6166667,23.9466697,0,0,,
448,0,0,1000,0,347.6166667,23.9466697,0,0,,
449,0,0,1000,0,347.6666667,23.95880017,0,0,,
450,0,0,1000,0,347.6666667,23.95880017,0,0,,
451,0,0,1000,0,347.6666667,23.95880017,0,0,,
452,0,0,1000,0,347.7,23.96694169,0,0,,
453,0,0,1000,0,347.7,23.96694169,0,0,,
454,0,0,1000,0,347.75,23.97365108,0,0,,
455,0,0,1000,0,347.8,23.98409077,0,0,,
456,0,0,1000,0,349.65,23.97595105,0,0,,
457,0,0,1000,0,349.6666667,23.98003721,0,0,,
458,0,0,1000,0,349.6833333,23.98413425,0,0,,
459,0,0,1000,0,349.6833333,23.98413425,0,0,,
460,0,0,1000,0,349.6833333,23.98413425,0,0,,
461,0,0,1000,0,349.6833333,23.98413425,0,0,,
462,0,0,1000,0,349.6833333,23.98413425,0,0,,
463,0,0,1000,0,349.7,23.98860723,0,0,,
464,0,0,1000,0,349.7,23.98860723,0,0,,
465,0,0,1000,0,349.7,23.98860723,0,0,,
466,0,0,1000,0,349.7333333,23.99365343,0,0,,
467,0,0,1000,0,349.75,23.9961935,0,0,,
468,0,0,1000,0,349.75,23.9961935,0,0,,
469,0,0,1000,0,349.7666667,24.00067521,0,0,,
470,0,0,1000,0,349.7666667,24.00067521,0,0,,
471,0,0,1000,0,349.7666667,24.00067521,0,0,,
472,0,0,1000,0,349.7666667,24.00067521,0,0,,
473,0,0,1000,0,349.8,24.00439931,0,0,,
474,0,0,1000,0,349.8166667,24.00627851,0,0,,
475,0,0,1000,0,349.8666667,24.01266693,0,0,,
476,0,0,1000,0,349.8666667,24.01266693,0,0,,
477,0,0,1000,0,349.9333333,24.02344508,0,0,,
478,0,0,1000,0,349.95,24.02793131,0,0,,
479,0,0,1000,0,349.9666667,24.03107647,0,0,,
480,0,0,1000,0,349.9666667,24.03107647,0,0,,
481,0,0,1000,0,349.9666667,24.03107647,0,0,,
482,0,0,1000,0,349.9666667,24.03107647,0,0,,
483,0,0,1000,0,349.9833333,24.03557264,0,0,,
484,0,0,1000,0,349.9833333,24.03557264,0,0,,
485,0,0,1000,0,349.9833333,24.03557264,0,0,,
486,0,0,1000,0,349.9833333,24.03557264,0,0,,
487,0,0,1000,0,351.6833333,24.01178491,0,0,,
488,0,0,1000,0,351.6833333,24.01178491,0,0,,
489,0,0,1000,0,351.7,24.0136649,0,0,,
490,0,0,1000,0,351.7166667,24.0155563,0,0,,
491,0,0,1000,0,351.7166667,24.0155563,0,0,,
492,0,0,1000,0,351.7166667,24.0155563,0,0,,
493,0,0,1000,0,351.7166667,24.0155563,0,0,,
494,0,0,1000,0,351.7166667,24.0155563,0,0,,
495,0,0,1000,0,351.7166667,24.0155563,0,0,,
496,0,0,1000,0,351.7166667,24.0155563,0,0,,
497,0,0,1000,0,351.7833333,24.03193605,0,0,,
498,0,0,1000,0,351.7833333,24.03193605,0,0,,
499,0,0,1000,0,351.7833333,24.03193605,0,0,,
500,0,0,1000,0,351.7833333,24.03193605,0,0,,
501,0,0,1000,0,351.8,24.03463602,0,0,,
502,0,0,1000,0,351.8,24.03463602,0,0,,
503,0,0,1000,0,351.8,24.03463602,0,0,,
504,0,0,1000,0,351.8,24.03463602,0,0,,
505,0,0,1000,0,351.8,24.03463602,0,0,,
506,0,0,1000,0,351.8,24.03463602,0,0,,
507,0,0,1000,0,351.8,24.03463602,0,0,,
508,0,0,1000,0,351.8166667,24.03912174,0,0,,
509,0,0,1000,0,351.8166667,24.03912174,0,0,,
510,0,0,1000,0,351.8166667,24.03912174,0,0,,
511,0,0,1000,0,351.8166667,24.03912174,0,0,,
512,0,0,1000,0,351.8166667,24.03912174,0,0,,
513,0,0,1000,0,351.8333333,24.04102152,0,0,,
514,0,0,1000,0,351.85,24.04514146,0,0,,
515,0,0,1000,0,351.8666667,24.04766297,0,0,,
516,0,0,1000,0,351.8666667,24.04766297,0,0,,
517,0,0,1000,0,351.9,24.05273984,0,0,,
518,0,0,1000,0,351.9,24.05273984,0,0,,
519,0,0,1000,0,351.9,24.05273984,0,0,,
520,0,0,1000,0,351.9,24.05273984,0,0,,
521,0,0,1000,0,351.9,24.05273984,0,0,,
522,0,0,1000,0,351.9,24.05273984,0,0,,
523,0,0,1000,0,351.9,24.05273984,0,0,,
524,0,0,1000,0,351.9,24.05273984,0,0,,
525,0,0,1000,0,351.9,24.05273984,0,0,,
526,0,0,1000,0,351.9666667,24.0693204,0,0,,
527,0,0,1000,0,351.9666667,24.0693204,0,0,,
528,0,0,1000,0,351.9666667,24.0693204,0,0,,
529,0,0,1000,0,351.9666667,24.0693204,0,0,,
530,0,0,1000,0,351.9833333,24.07122777,0,0,,
531,0,0,1000,0,351.9833333,24.07122777,0,0,,
532,0,0,1000,0,352.0166667,24.07507668,0,0,,
533,0,0,1000,0,352.0166667,24.07507668,0,0,,
534,0,0,1000,0,352.0166667,24.07507668,0,0,,
535,0,0,1000,0,352.1333333,24.08890626,0,0,,
536,0,0,1000,0,352.1333333,24.08890626,0,0,,
537,0,0,1000,0,352.15,24.09307312,0,0,,
538,0,0,1000,0,352.15,24.09307312,0,0,,
539,0,0,1000,0,352.15,24.09307312,0,0,,
540,0,0,1000,0,352.15,24.09307312,0,0,,
541,0,0,1000,0,352.15,24.09307312,0,0,,
542,0,0,1000,0,352.1833333,24.09712564,0,0,,
543,0,0,1000,0,352.1833333,24.09712564,0,0,,
544,0,0,1000,0,352.1833333,24.09712564,0,0,,
545,0,0,1000,0,352.1833333,24.09712564,0,0,,
546,0,0,1000,0,352.1833333,24.09712564,0,0,,
547,0,0,1000,0,352.2,24.09967297,0,0,,
548,0,0,1000,0,352.2166667,24.10279412,0,0,,
549,0,0,1000,0,352.2333333,24.1059264,0,0,,
550,0,0,1000,0,352.2333333,24.1059264,0,0,,
551,0,0,1000,0,352.2333333,24.1059264,0,0,,
552,0,0,1000,0,352.3666667,24.128282,0,0,,
553,0,0,1000,0,352.3666667,24.128282,0,0,,
554,0,0,1000,0,352.3666667,24.128282,0,0,,
555,0,0,1000,0,352.3833333,24.13050782,0,0,,
556,0,0,1000,0,352.3833333,24.13050782,0,0,,
557,0,0,1000,0,352.4333333,24.13794358,0,0,,
558,0,0,1000,0,352.4333333,24.13794358,0,0,,
559,0,0,1000,0,352.4333333,24.13794358,0,0,,
560,0,0,1000,0,352.4333333,24.13794358,0,0,,
561,0,0,1000,0,352.4333333,24.13794358,0,0,,
562,0,0,1000,0,352.4666667,24.14338602,0,0,,
563,0,0,1000,0,352.4666667,24.14338602,0,0,,
564,0,0,1000,0,352.4666667,24.14338602,0,0,,
565,0,0,1000,0,352.4666667,24.14338602,0,0,,
566,0,0,1000,0,352.4666667,24.14338602,0,0,,
567,0,0,1000,0,352.5,24.14749288,0,0,,
568,0,0,1000,0,352.5,24.14749288,0,0,,
569,0,0,1000,0,352.5333333,24.15164505,0,0,,
570,0,0,1000,0,352.5333333,24.15164505,0,0,,
571,0,0,1000,0,352.5333333,24.15164505,0,0,,
572,0,0,1000,0,352.5333333,24.15164505,0,0,,
573,0,0,1000,0,352.5333333,24.15164505,0,0,,
574,0,0,1000,0,352.5333333,24.15164505,0,0,,
575,0,0,1000,0,352.5666667,24.1558425,0,0,,
576,0,0,1000,0,352.5666667,24.1558425,0,0,,
577,0,0,1000,0,352.5666667,24.1558425,0,0,,
578,0,0,1000,0,352.6,24.16106734,0,0,,
579,0,0,1000,0,352.6,24.16106734,0,0,,
580,0,0,1000,0,352.6,24.16106734,0,0,,
581,0,0,1000,0,352.6,24.16106734,0,0,,
582,0,0,1000,0,352.6,24.16106734,0,0,,
583,0,0,1000,0,352.6333333,24.16741242,0,0,,
584,0,0,1000,0,352.6333333,24.16741242,0,0,,
585,0,0,1000,0,352.65,24.17014577,0,0,,
586,0,0,1000,0,352.6666667,24.17460809,0,0,,
587,0,0,1000,0,352.6833333,24.17704813,0,0,,
588,0,0,1000,0,352.7,24.18023543,0,0,,
589,0,0,1000,0,352.7,24.18023543,0,0,,
590,0,0,1000,0,352.7,24.18023543,0,0,,
591,0,0,1000,0,352.7,24.18023543,0,0,,
592,0,0,1000,0,352.7333333,24.18664321,0,0,,
593,0,0,1000,0,352.7333333,24.18664321,0,0,,
594,0,0,1000,0,352.7333333,24.18664321,0,0,,
595,0,0,1000,0,352.7333333,24.18664321,0,0,,
596,0,0,1000,0,352.7333333,24.18664321,0,0,,
597,0,0,1000,0,352.7833333,24.20008512,0,0,,
598,0,0,1000,0,352.7833333,24.20008512,0,0,,
599,0,0,1000,0,352.7833333,24.20008512,0,0,,
600,0,0,1000,0,352.7833333,24.20008512,0,0,,
601,0,0,1000,0,352.8333333,24.20881577,0,0,,
602,0,0,1000,0,352.9333333,24.22194768,0,0,,
603,0,0,1000,0,352.9333333,24.22194768,0,0,,
604,0,0,1000,0,352.95,24.22420493,0,0,,
605,0,0,1000,0,352.95,24.22420493,0,0,,
606,0,0,1000,0,352.9666667,24.22636849,0,0,,
607,0,0,1000,0,352.9833333,24.23051365,0,0,,
608,0,0,1000,0,353.05,24.24151579,0,0,,
609,0,0,1000,0,353.05,24.24151579,0,0,,
610,0,0,1000,0,353.1166667,24.24123223,0,0,,
611,0,0,1000,0,353.1166667,24.24123223,0,0,,
612,0,0,1000,0,353.1166667,24.24123223,0,0,,
613,0,0,1000,0,353.1166667,24.24123223,0,0,,
614,0,0,1000,0,353.1166667,24.24123223,0,0,,
615,0,0,1000,0,353.1333333,24.2434972,0,0,,
616,0,0,1000,0,353.1333333,24.2434972,0,0,,
617,0,0,1000,0,353.1333333,24.2434972,0,0,,
618,0,0,1000,0,353.1333333,24.2434972,0,0,,
619,0,0,1000,0,353.1333333,24.2434972,0,0,,
620,0,0,1000,0,353.1333333,24.2434972,0,0,,
621,0,0,1000,0,353.15,24.24799864,0,0,,
622,0,0,1000,0,353.15,24.24799864,0,0,,
623,0,0,1000,0,353.15,24.24799864,0,0,,
624,0,0,1000,0,353.15,24.24799864,0,0,,
625,0,0,1000,0,353.1833333,24.25442463,0,0,,
626,0,0,1000,0,353.1833333,24.25442463,0,0,,
627,0,0,1000,0,353.2333333,24.26798787,0,0,,
628,0,0,1000,0,353.2333333,24.26798787,0,0,,
629,0,0,1000,0,353.25,24.27253016,0,0,,
630,0,0,1000,0,353.3,24.27243327,0,0,,
631,0,0,1000,0,353.3,24.27243327,0,0,,
632,0,0,1000,0,358.3333333,24.34052985,0,0,,
633,0,0,1000,0,358.3333333,24.34052985,0,0,,
634,0,0,1000,0,358.35,24.34501103,0,0,,
635,0,0,1000,0,358.35,24.34501103,0,0,,
636,0,0,1000,0,358.3833333,24.35045553,0,0,,
637,0,0,1000,0,358.4,24.3549459,0,0,,
638,0,0,1000,0,358.4,24.3549459,0,0,,
639,0,0,1000,0,358.4,24.3549459,0,0,,
640,0,0,1000,0,358.6333333,24.39065264,0,0,,
641,0,0,1000,0,358.65,24.39514429,0,0,,
642,0,0,1000,0,358.6833333,24.39716678,0,0,,
643,0,0,1000,0,358.7333333,24.4037932,0,0,,
644,0,0,1000,0,358.7333333,24.4037932,0,0,,
645,0,0,1000,0,358.8,24.41365275,0,0,,
646,0,0,1000,0,358.8,24.41365275,0,0,,
647,0,0,1000,0,358.85,24.41999302,0,0,,
648,0,0,1000,0,358.85,24.41999302,0,0,,
649,0,0,1000,0,358.85,24.41999302,0,0,,
650,0,0,1000,0,358.85,24.41999302,0,0,,
651,0,0,1000,0,358.85,24.41999302,0,0,,
652,0,0,1000,0,358.8666667,24.42406041,0,0,,
653,0,0,1000,0,358.8666667,24.42406041,0,0,,
654,0,0,1000,0,358.8666667,24.42406041,0,0,,
655,0,0,1000,0,358.8666667,24.42406041,0,0,,
656,0,0,1000,0,358.9333333,24.4347727,0,0,,
657,0,0,1000,0,358.9333333,24.4347727,0,0,,
658,0,0,1000,0,361.4833333,24.6361029,0,0,,
659,0,0,1000,0,361.4833333,24.6361029,0,0,,
660,0,0,1000,0,361.4833333,24.6361029,0,0,,
661,0,0,1000,0,361.4833333,24.6361029,0,0,,
662,0,0,1000,0,361.4833333,24.6361029,0,0,,
663,0,0,1000,0,361.4833333,24.6361029,0,0,,
664,0,0,1000,0,361.5333333,24.64538859,0,0,,
665,0,0,1000,0,361.5333333,24.64538859,0,0,,
666,0,0,1000,0,364.2833333,24.38790906,0,0,,
667,0,0,1000,0,364.3,24.38778406,0,0,,
668,0,0,1000,0,364.3,24.38778406,0,0,,
669,0,0,1000,0,364.3,24.38778406,0,0,,
670,0,0,1000,0,364.3333333,24.39280327,0,0,,
671,0,0,1000,0,364.3333333,24.39280327,0,0,,
672,0,0,1000,0,364.3833333,24.39906097,0,0,,
673,0,0,1000,0,364.3833333,24.39906097,0,0,,
674,0,0,1000,0,365.9833333,24.41441285,0,0,,
675,0,0,1000,0,366,24.41427988,0,0,,
676,0,0,1000,0,366.0166667,24.41415829,0,0,,
677,0,0,1000,0,366.0166667,24.41415829,0,0,,
678,0,0,1000,0,366.0333333,24.41666291,0,0,,
679,0,0,1000,0,366.0333333,24.41666291,0,0,,
680,0,0,1000,0,366.0333333,24.41666291,0,0,,
681,0,0,1000,0,366.0333333,24.41666291,0,0,,
682,0,0,1000,0,366.1666667,24.43921511,0,0,,
683,0,0,1000,0,366.1666667,24.43921511,0,0,,
684,0,0,1000,0,366.1666667,24.43921511,0,0,,
685,0,0,1000,0,366.1833333,24.44362234,0,0,,
686,0,0,1000,0,366.1833333,24.44362234,0,0,,
687,0,0,1000,0,366.2,24.44804014,0,0,,
688,0,0,1000,0,366.2,24.44804014,0,0,,
689,0,0,1000,0,366.2,24.44804014,0,0,,
690,0,0,1000,0,366.2,24.44804014,0,0,,
691,0,0,1000,0,366.2166667,24.45055072,0,0,,
692,0,0,1000,0,366.25,24.4559979,0,0,,
693,0,0,1000,0,366.25,24.4559979,0,0,,
694,0,0,1000,0,366.25,24.4559979,0,0,,
695,0,0,1000,0,366.25,24.4559979,0,0,,
696,0,0,1000,0,369.05,24.555442,0,0,,
697,0,0,1000,0,369.0833333,24.56221539,0,0,,
698,0,0,1000,0,369.0833333,24.56221539,0,0,,
699,0,0,1000,0,369.0833333,24.56221539,0,0,,
700,0,0,1000,0,369.4333333,24.59771666,0,0,,
701,0,0,1000,0,369.4333333,24.59771666,0,0,,
702,0,0,1000,0,369.4333333,24.59771666,0,0,,
703,0,0,1000,0,369.4333333,24.59771666,0,0,,
704,0,0,1000,0,369.4333333,24.59771666,0,0,,
705,0,0,1000,0,369.4333333,24.59771666,0,0,,
706,0,0,1000,0,369.4333333,24.59771666,0,0,,
707,0,0,1000,0,369.4333333,24.59771666,0,0,,
708,0,0,1000,0,369.4333333,24.59771666,0,0,,
709,0,0,1000,0,369.4333333,24.59771666,0,0,,
710,0,0,1000,0,369.4333333,24.59771666,0,0,,
711,0,0,1000,0,369.45,24.59756803,0,0,,
712,0,0,1000,0,369.45,24.59756803,0,0,,
713,0,0,1000,0,369.45,24.59756803,0,0,,
714,0,0,1000,0,369.45,24.59756803,0,0,,
715,0,0,1000,0,369.45,24.59756803,0,0,,
716,0,0,1000,0,369.45,24.59756803,0,0,,
717,0,0,1000,0,369.45,24.59756803,0,0,,
718,0,0,1000,0,369.4666667,24.59932555,0,0,,
719,0,0,1000,0,369.4666667,24.59932555,0,0,,
720,0,0,1000,0,369.4666667,24.59932555,0,0,,
721,0,0,1000,0,369.4666667,24.59932555,0,0,,
722,0,0,1000,0,369.4666667,24.59932555,0,0,,
723,0,0,1000,0,369.4666667,24.59932555,0,0,,
724,0,0,1000,0,369.4833333,24.60172576,0,0,,
725,0,0,1000,0,369.4833333,24.60172576,0,0,,
726,0,0,1000,0,369.55,24.61880482,0,0,,
727,0,0,1000,0,369.55,24.61880482,0,0,,
728,0,0,1000,0,369.55,24.61880482,0,0,,
729,0,0,1000,0,369.55,24.61880482,0,0,,
730,0,0,1000,0,369.55,24.61880482,0,0,,
731,0,0,1000,0,369.55,24.61880482,0,0,,
732,0,0,1000,0,369.55,24.61880482,0,0,,
733,0,0,1000,0,369.55,24.61880482,0,0,,
734,0,0,1000,0,369.6,24.63064097,0,0,,
735,0,0,1000,0,369.65,24.64342115,0,0,,
736,0,0,1000,0,369.65,24.64342115,0,0,,
737,0,0,1000,0,369.65,24.64342115,0,0,,
738,0,0,1000,0,369.65,24.64342115,0,0,,
739,0,0,1000,0,369.65,24.64342115,0,0,,
740,0,0,1000,0,369.65,24.64342115,0,0,,
741,0,0,1000,0,369.65,24.64342115,0,0,,
742,0,0,1000,0,369.65,24.64342115,0,0,,
743,0,0,1000,0,369.65,24.64342115,0,0,,
744,0,0,1000,0,369.7166667,24.6593869,0,0,,
745,0,0,1000,0,369.7166667,24.6593869,0,0,,
746,0,0,1000,0,369.7166667,24.6593869,0,0,,
747,0,0,1000,0,369.7166667,24.6593869,0,0,,
748,0,0,1000,0,369.7166667,24.6593869,0,0,,
749,0,0,1000,0,369.7166667,24.6593869,0,0,,
750,0,0,1000,0,369.7166667,24.6593869,0,0,,
751,0,0,1000,0,369.95,24.70331784,0,0,,
752,0,0,1000,0,370,24.70940716,0,0,,
753,0,0,1000,0,370.0666667,24.71910977,0,0,,
754,0,0,1000,0,370.0666667,24.71910977,0,0,,
755,0,0,1000,0,370.0666667,24.71910977,0,0,,
756,0,0,1000,0,370.0833333,24.72352538,0,0,,
757,0,0,1000,0,370.0833333,24.72352538,0,0,,
758,0,0,1000,0,370.0833333,24.72352538,0,0,,
759,0,0,1000,0,370.2166667,24.74532532,0,0,,
760,0,0,1000,0,370.2166667,24.74532532,0,0,,
761,0,0,1000,0,370.2166667,24.74532532,0,0,,
762,0,0,1000,0,370.2166667,24.74532532,0,0,,
763,0,0,1000,0,370.2166667,24.74532532,0,0,,
764,0,0,1000,0,370.2166667,24.74532532,0,0,,
765,0,0,1000,0,372.0666667,24.88729246,0,0,,
766,0,0,1000,0,372.0666667,24.88729246,0,0,,
767,0,0,1000,0,372.3333333,24.95182552,0,0,,
768,0,0,1000,0,372.3666667,24.9581567,0,0,,
769,0,0,1000,0,372.3666667,24.9581567,0,0,,
770,0,0,1000,0,372.4,24.96640907,0,0,,
771,0,0,1000,0,372.4,24.96640907,0,0,,
772,0,0,1000,0,372.4333333,24.97491811,0,0,,
773,0,0,1000,0,372.4333333,24.97491811,0,0,,
774,0,0,1000,0,372.4333333,24.97491811,0,0,,
775,0,0,1000,0,372.4333333,24.97491811,0,0,,
776,0,0,1000,0,372.4666667,24.98015559,0,0,,
777,0,0,1000,0,372.5,24.9842832,0,0,,
778,0,0,1000,0,372.5,24.9842832,0,0,,
779,0,0,1000,0,372.5,24.9842832,0,0,,
780,0,0,1000,0,372.5166667,24.98843226,0,0,,
781,0,0,1000,0,372.5166667,24.98843226,0,0,,
782,0,0,1000,0,372.5333333,24.99043282,0,0,,
783,0,0,1000,0,372.5333333,24.99043282,0,0,,
784,0,0,1000,0,372.5333333,24.99043282,0,0,,
785,0,0,1000,0,372.6833333,25.00954046,0,0,,
786,0,0,1000,0,372.6833333,25.00954046,0,0,,
787,0,0,1000,0,372.6833333,25.00954046,0,0,,
788,0,0,1000,0,372.6833333,25.00954046,0,0,,
789,0,0,1000,0,372.6833333,25.00954046,0,0,,
790,0,0,1000,0,372.7333333,25.02032921,0,0,,
791,0,0,1000,0,372.7333333,25.02032921,0,0,,
792,0,0,1000,0,372.7333333,25.02032921,0,0,,
793,0,0,1000,0,372.8333333,25.03072876,0,0,,
794,0,0,1000,0,372.8333333,25.03072876,0,0,,
795,0,0,1000,0,372.9,25.04280742,0,0,,
796,0,0,1000,0,373,25.068043,0,0,,
797,0,0,1000,0,373,25.068043,0,0,,
798,0,0,1000,0,373.0666667,25.07502715,0,0,,
799,0,0,1000,0,373.0666667,25.07502715,0,0,,
800,0,0,1000,0,373.15,25.08535514,0,0,,
801,0,0,1000,0,373.15,25.08535514,0,0,,
802,0,0,1000,0,373.1666667,25.08800518,0,0,,
803,0,0,1000,0,373.1666667,25.08800518,0,0,,
804,0,0,1000,0,373.1666667,25.08800518,0,0,,
805,0,0,1000,0,373.1666667,25.08800518,0,0,,
806,0,0,1000,0,373.1666667,25.08800518,0,0,,
807,0,0,1000,0,373.1666667,25.08800518,0,0,,
808,0,0,1000,0,374.9,25.18730624,0,0,,
809,0,0,1000,0,374.9,25.18730624,0,0,,
810,0,0,1000,0,374.9,25.18730624,0,0,,
811,0,0,1000,0,374.9166667,25.19161922,0,0,,
812,0,0,1000,0,378.4,25.55193227,0,0,,
813,0,0,1000,0,378.4,25.55193227,0,0,,
814,0,0,1000,0,378.4,25.55193227,0,0,,
815,0,0,1000,0,378.4,25.55193227,0,0,,
816,0,0,1000,0,378.4,25.55193227,0,0,,
817,0,0,1000,0,378.4,25.55193227,0,0,,
818,0,0,1000,0,378.4166667,25.55615609,0,0,,
819,0,0,1000,0,378.4333333,25.557837,0,0,,
820,0,0,1000,0,378.4333333,25.557837,0,0,,
821,0,0,1000,0,378.45,25.56207052,0,0,,
822,0,0,1000,0,378.45,25.56207052,0,0,,
823,0,0,1000,0,378.45,25.56207052,0,0,,
824,0,0,1000,0,378.45,25.56207052,0,0,,
825,0,0,1000,0,378.45,25.56207052,0,0,,
826,0,0,1000,0,378.45,25.56207052,0,0,,
827,0,0,1000,0,378.45,25.56207052,0,0,,
828,0,0,1000,0,378.45,25.56207052,0,0,,
829,0,0,1000,0,378.4666667,25.56413743,0,0,,
830,0,0,1000,0,378.4666667,25.56413743,0,0,,
831,0,0,1000,0,378.4666667,25.56413743,0,0,,
832,0,0,1000,0,378.4666667,25.56413743,0,0,,
833,0,0,1000,0,378.4666667,25.56413743,0,0,,
834,0,0,1000,0,378.4666667,25.56413743,0,0,,
835,0,0,1000,0,378.4666667,25.56413743,0,0,,
836,0,0,1000,0,378.4833333,25.56838058,0,0,,
837,0,0,1000,0,378.4833333,25.56838058,0,0,,
838,0,0,1000,0,378.4833333,25.56838058,0,0,,
839,0,0,1000,0,378.4833333,25.56838058,0,0,,
840,0,0,1000,0,378.4833333,25.56838058,0,0,,
841,0,0,1000,0,378.4833333,25.56838058,0,0,,
842,0,0,1000,0,378.5,25.57247925,0,0,,
843,0,0,1000,0,378.5333333,25.57204806,0,0,,
844,0,0,1000,0,378.5333333,25.57204806,0,0,,
845,0,0,1000,0,380.0666667,25.5463229,0,0,,
846,0,0,1000,0,380.0666667,25.5463229,0,0,,
847,0,0,1000,0,380.0833333,25.54852801,0,0,,
848,0,0,1000,0,380.0833333,25.54852801,0,0,,
849,0,0,1000,0,380.0833333,25.54852801,0,0,,
850,0,0,1000,0,380.0833333,25.54852801,0,0,,
851,0,0,1000,0,383.75,25.6143236,0,0,,
852,0,0,1000,0,383.75,25.6143236,0,0,,
853,0,0,1000,0,383.9333333,25.63649485,0,0,,
854,0,0,1000,0,383.9333333,25.63649485,0,0,,
855,0,0,1000,0,383.9333333,25.63649485,0,0,,
856,0,0,1000,0,383.9333333,25.63649485,0,0,,
857,0,0,1000,0,383.9333333,25.63649485,0,0,,
858,0,0,1000,0,383.9333333,25.63649485,0,0,,
859,0,0,1000,0,383.9333333,25.63649485,0,0,,
860,0,0,1000,0,383.9333333,25.63649485,0,0,,
861,0,0,1000,0,383.9333333,25.63649485,0,0,,
862,0,0,1000,0,383.9333333,25.63649485,0,0,,
863,0,0,1000,0,383.9333333,25.63649485,0,0,,
864,0,0,1000,0,383.9666667,25.64472575,0,0,,
865,0,0,1000,0,383.9833333,25.64689045,0,0,,
866,0,0,1000,0,383.9833333,25.64689045,0,0,,
867,0,0,1000,0,383.9833333,25.64689045,0,0,,
868,0,0,1000,0,384,25.6490658,0,0,,
869,0,0,1000,0,384.0166667,25.65326701,0,0,,
870,0,0,1000,0,384.0166667,25.65326701,0,0,,
871,0,0,1000,0,384.0166667,25.65326701,0,0,,
872,0,0,1000,0,384.0166667,25.65326701,0,0,,
873,0,0,1000,0,384.0166667,25.65326701,0,0,,
874,0,0,1000,0,384.0333333,25.65747836,0,0,,
875,0,0,1000,0,384.0333333,25.65747836,0,0,,
876,0,0,1000,0,384.0833333,25.6653528,0,0,,
877,0,0,1000,0,384.0833333,25.6653528,0,0,,
878,0,0,1000,0,384.0833333,25.6653528,0,0,,
879,0,0,1000,0,384.1166667,25.66973081,0,0,,
880,0,0,1000,0,384.1333333,25.66947083,0,0,,
881,0,0,1000,0,384.1333333,25.66947083,0,0,,
882,0,0,1000,0,384.1333333,25.66947083,0,0,,
883,0,0,1000,0,384.1333333,25.66947083,0,0,,
884,0,0,1000,0,384.1833333,25.67851541,0,0,,
885,0,0,1000,0,384.1833333,25.67851541,0,0,,
886,0,0,1000,0,384.1833333,25.67851541,0,0,,
887,0,0,1000,0,384.2833333,25.69223642,0,0,,
888,0,0,1000,0,384.3,25.69628455,0,0,,
889,0,0,1000,0,384.3666667,25.70759046,0,0,,
890,0,0,1000,0,384.3666667,25.70759046,0,0,,
891,0,0,1000,0,384.3666667,25.70759046,0,0,,
892,0,0,1000,0,386.1833333,25.75691988,0,0,,
893,0,0,1000,0,386.2,25.75829415,0,0,,
894,0,0,1000,0,386.2,25.75829415,0,0,,
895,0,0,1000,0,386.2,25.75829415,0,0,,
896,0,0,1000,0,386.2,25.75829415,0,0,,
897,0,0,1000,0,386.2,25.75829415,0,0,,
898,0,0,1000,0,386.2,25.75829415,0,0,,
899,0,0,1000,0,386.2,25.75829415,0,0,,
900,0,0,1000,0,386.2166667,25.76074283,0,0,,
901,0,0,1000,0,386.2166667,25.76074283,0,0,,
902,0,0,1000,0,386.25,25.76567183,0,0,,
903,0,0,1000,0,386.25,25.76567183,0,0,,
904,0,0,1000,0,386.25,25.76567183,0,0,,
905,0,0,1000,0,386.25,25.76567183,0,0,,
906,0,0,1000,0,386.25,25.76567183,0,0,,
907,0,0,1000,0,386.25,25.76567183,0,0,,
908,0,0,1000,0,386.25,25.76567183,0,0,,
909,0,0,1000,0,386.25,25.76567183,0,0,,
910,0,0,1000,0,386.25,25.76567183,0,0,,
911,0,0,1000,0,386.2833333,25.77037992,0,0,,
912,0,0,1000,0,386.3166667,25.77534945,0,0,,
913,0,0,1000,0,386.3166667,25.77534945,0,0,,
914,0,0,1000,0,388.6833333,26.26786711,0,0,,
915,0,0,1000,0,388.85,26.28846738,0,0,,
916,0,0,1000,0,388.85,26.28846738,0,0,,
917,0,0,1000,0,388.8833333,26.29631337,0,0,,
918,0,0,1000,0,388.8833333,26.29631337,0,0,,
919,0,0,1000,0,388.9,26.30025134,0,0,,
920,0,0,1000,0,388.9,26.30025134,0,0,,
921,0,0,1000,0,388.9166667,26.30419927,0,0,,
922,0,0,1000,0,388.9166667,26.30419927,0,0,,
923,0,0,1000,0,388.9166667,26.30419927,0,0,,
924,0,0,1000,0,388.9166667,26.30419927,0,0,,
925,0,0,1000,0,388.95,26.30816317,0,0,,
926,0,0,1000,0,388.95,26.30816317,0,0,,
927,0,0,1000,0,388.95,26.30816317,0,0,,
928,0,0,1000,0,389,26.31164808,0,0,,
929,0,0,1000,0,389,26.31164808,0,0,,
930,0,0,1000,0,389,26.31164808,0,0,,
931,0,0,1000,0,389,26.31164808,0,0,,
932,0,0,1000,0,389,26.31164808,0,0,,
933,0,0,1000,0,390.4166667,26.46750797,0,0,,
934,0,0,1000,0,390.4166667,26.46750797,0,0,,
935,0,0,1000,0,390.4166667,26.46750797,0,0,,
936,0,0,1000,0,390.4166667,26.46750797,0,0,,
937,0,0,1000,0,390.4166667,26.46750797,0,0,,
938,0,0,1000,0,390.4333333,26.46957924,0,0,,
939,0,0,1000,0,390.4833333,26.47527886,0,0,,
940,0,0,1000,0,390.5166667,26.47913038,0,0,,
941,0,0,1000,0,390.6833333,26.50220641,0,0,,
942,0,0,1000,0,390.6833333,26.50220641,0,0,,
943,0,0,1000,0,390.6833333,26.50220641,0,0,,
944,0,0,1000,0,390.6833333,26.50220641,0,0,,
945,0,0,1000,0,390.6833333,26.50220641,0,0,,
946,0,0,1000,0,390.7166667,26.51003532,0,0,,
947,0,0,1000,0,390.7166667,26.51003532,0,0,,
948,0,0,1000,0,390.7166667,26.51003532,0,0,,
949,0,0,1000,0,390.7166667,26.51003532,0,0,,
950,0,0,1000,0,390.7166667,26.51003532,0,0,,
951,0,0,1000,0,390.7166667,26.51003532,0,0,,
952,0,0,1000,0,390.75,26.51179915,0,0,,
953,0,0,1000,0,390.75,26.51179915,0,0,,
954,0,0,1000,0,390.7666667,26.51151937,0,0,,
955,0,0,1000,0,390.7833333,26.51301878,0,0,,
956,0,0,1000,0,390.7833333,26.51301878,0,0,,
957,0,0,1000,0,390.7833333,26.51301878,0,0,,
958,0,0,1000,0,390.7833333,26.51301878,0,0,,
959,0,0,1000,0,390.7833333,26.51301878,0,0,,
960,0,0,1000,0,390.7833333,26.51301878,0,0,,
961,0,0,1000,0,390.7833333,26.51301878,0,0,,
962,0,0,1000,0,390.7833333,26.51301878,0,0,,
963,0,0,1000,0,390.7833333,26.51301878,0,0,,
964,0,0,1000,0,390.8166667,26.51775327,0,0,,
965,0,0,1000,0,390.8166667,26.51775327,0,0,,
966,0,0,1000,0,390.8166667,26.51775327,0,0,,
967,0,0,1000,0,390.8166667,26.51775327,0,0,,
968,0,0,1000,0,390.85,26.52561735,0,0,,
969,0,0,1000,0,390.85,26.52561735,0,0,,
970,0,0,1000,0,390.85,26.52561735,0,0,,
971,0,0,1000,0,390.85,26.52561735,0,0,,
972,0,0,1000,0,390.85,26.52561735,0,0,,
973,0,0,1000,0,393.5333333,26.5175719,0,0,,
974,0,0,1000,0,393.5333333,26.5175719,0,0,,
975,0,0,1000,0,393.5666667,26.52542077,0,0,,
976,0,0,1000,0,393.5666667,26.52542077,0,0,,
977,0,0,1000,0,393.5666667,26.52542077,0,0,,
978,0,0,1000,0,393.6,26.5333092,0,0,,
979,0,0,1000,0,393.6,26.5333092,0,0,,
980,0,0,1000,0,393.6,26.5333092,0,0,,
981,0,0,1000,0,393.6,26.5333092,0,0,,
982,0,0,1000,0,395.9666667,26.75044713,0,0,,
983,0,0,1000,0,396.0833333,26.76517777,0,0,,
984,0,0,1000,0,396.1,26.7671662,0,0,,
985,0,0,1000,0,396.1333333,26.7711632,0,0,,
986,0,0,1000,0,396.1333333,26.7711632,0,0,,
987,0,0,1000,0,396.2833333,26.78874344,0,0,,
988,0,0,1000,0,396.2833333,26.78874344,0,0,,
989,0,0,1000,0,396.2833333,26.78874344,0,0,,
990,0,0,1000,0,396.3,26.79149772,0,0,,
991,0,0,1000,0,396.3,26.79149772,0,0,,
992,0,0,1000,0,396.3333333,26.7993767,0,0,,
993,0,0,1000,0,396.4666667,26.83128357,0,0,,
994,0,0,1000,0,396.4666667,26.83128357,0,0,,
995,0,0,1000,0,396.4666667,26.83128357,0,0,,
996,0,0,1000,0,396.4666667,26.83128357,0,0,,
997,0,0,1000,0,396.4666667,26.83128357,0,0,,
998,0,0,1000,0,396.4666667,26.83128357,0,0,,
999,0,0,1000,0,396.4666667,26.83128357,0,0,,

==> data/k_armed_b1_avg_used_h_k10_H10000.csv <==
t,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem,optimal,optimal_sem
0,,,,,,,,,,
1,0,0,10000,0,1551,70.01867386,0,0,,
2,0,0,10000,0,1551.21667,70.03465281,0,0,,
3,0,0,10000,0,1551.23333,70.03558565,0,0,,
4,0,0,10000,0,1551.23333,70.03558565,0,0,,
5,0,0,10000,0,1551.38333,70.09615306,0,0,,
6,0,0,10000,0,1551.53333,70.13916943,0,0,,
7,0,0,10000,0,1552.1,70.26248085,0,0,,
8,0,0,10000,0,1553.06667,70.47319828,0,0,,
9,0,0,10000,0,1553.1,70.4745284,0,0,,
10,0,0,10000,0,1553.11667,70.47645795,0,0,,
11,0,0,10000,0,1553.15,70.48371141,0,0,,
12,0,0,10000,0,1553.86667,70.56889676,0,0,,
13,0,0,10000,0,1553.9,70.57210801,0,0,,
14,0,0,10000,0,1553.96667,70.58048244,0,0,,
15,0,0,10000,0,1554.48333,70.71585735,0,0,,
16,0,0,10000,0,1554.51667,70.71808234,0,0,,
17,0,0,10000,0,1554.56667,70.73207731,0,0,,
18,0,0,10000,0,1554.71667,70.75315605,0,0,,
19,0,0,10000,0,1554.91667,70.8095811,0,0,,
20,0,0,10000,0,1554.98333,70.81405783,0,0,,
21,0,0,10000,0,1555.16667,70.80934522,0,0,,
22,0,0,10000,0,1555.16667,70.80934522,0,0,,
23,0,0,10000,0,1555.18333,70.8140698,0,0,,
24,0,0,10000,0,1555.3,70.81393739,0,0,,
25,0,0,10000,0,1555.3,70.81393739,0,0,,
26,0,0,10000,0,1555.86667,70.97669892,0,0,,
27,0,0,10000,0,1556.06667,71.05035561,0,0,,
28,0,0,10000,0,1556.23333,71.07730083,0,0,,
29,0,0,10000,0,1556.45,71.12412332,0,0,,
30,0,0,10000,0,1556.76667,71.18746385,0,0,,
31,0,0,10000,0,1556.98333,71.26947149,0,0,,
32,0,0,10000,0,1557.01667,71.26756892,0,0,,
33,0,0,10000,0,1557.01667,71.26756892,0,0,,
34,0,0,10000,0,1557.06667,71.2737932,0,0,,
35,0,0,10000,0,1557.08333,71.27866572,0,0,,
36,0,0,10000,0,1557.75,71.47069497,0,0,,
37,0,0,10000,0,1557.78333,71.48071958,0,0,,
38,0,0,10000,0,1557.81667,71.49075833,0,0,,
39,0,0,10000,0,1558.03333,71.5438468,0,0,,
40,0,0,10000,0,1558.06667,71.55396946,0,0,,
41,0,0,10000,0,1558.2,71.57510693,0,0,,
42,0,0,10000,0,1558.31667,71.61066065,0,0,,
43,0,0,10000,0,1587.46667,73.79543594,0,0,,
44,0,0,10000,0,1587.58333,73.81151094,0,0,,
45,0,0,10000,0,1587.58333,73.81151094,0,0,,
46,0,0,10000,0,1587.58333,73.81151094,0,0,,
47,0,0,10000,0,1588.08333,73.88245089,0,0,,
48,0,0,10000,0,1588.45,73.92077537,0,0,,
49,0,0,10000,0,1588.45,73.92077537,0,0,,
50,0,0,10000,0,1588.5,73.93077194,0,0,,
51,0,0,10000,0,1589.11667,74.02642333,0,0,,
52,0,0,10000,0,1589.36667,74.0454318,0,0,,
53,0,0,10000,0,1589.43333,74.0495153,0,0,,
54,0,0,10000,0,1589.48333,74.05236158,0,0,,
55,0,0,10000,0,1589.48333,74.05236158,0,0,,
56,0,0,10000,0,1589.5,74.05726712,0,0,,
57,0,0,10000,0,1589.65,74.1015711,0,0,,
58,0,0,10000,0,1589.7,74.10443196,0,0,,
59,0,0,10000,0,1589.81667,74.11662627,0,0,,
60,0,0,10000,0,1589.95,74.12387869,0,0,,
61,0,0,10000,0,1589.95,74.12387869,0,0,,
62,0,0,10000,0,1589.95,74.12387869,0,0,,
63,0,0,10000,0,1590.33333,74.18620513,0,0,,
64,0,0,10000,0,1590.33333,74.18620513,0,0,,
65,0,0,10000,0,1590.65,74.20226528,0,0,,
66,0,0,10000,0,1590.65,74.20226528,0,0,,
67,0,0,10000,0,1590.68333,74.20707206,0,0,,
68,0,0,10000,0,1590.86667,74.2248244,0,0,,
69,0,0,10000,0,1590.86667,74.2248244,0,0,,
70,0,0,10000,0,1590.9,74.23164499,0,0,,
71,0,0,10000,0,1590.9,74.23164499,0,0,,
72,0,0,10000,0,1590.91667,74.23348146,0,0,,
73,0,0,10000,0,1592.3,74.40389585,0,0,,
74,0,0,10000,0,1592.33333,74.41070433,0,0,,
75,0,0,10000,0,1592.33333,74.41070433,0,0,,
76,0,0,10000,0,1592.33333,74.41070433,0,0,,
77,0,0,10000,0,1592.33333,74.41070433,0,0,,
78,0,0,10000,0,1592.43333,74.42924964,0,0,,
79,0,0,10000,0,1592.51667,74.44320435,0,0,,
80,0,0,10000,0,1592.78333,74.47873504,0,0,,
81,0,0,10000,0,1592.95,74.50976285,0,0,,
82,0,0,10000,0,1592.98333,74.5139637,0,0,,
83,0,0,10000,0,1593,74.51743435,0,0,,
84,0,0,10000,0,1593,74.51743435,0,0,,
85,0,0,10000,0,1593.61667,74.61751847,0,0,,
86,0,0,10000,0,1593.61667,74.61751847,0,0,,
87,0,0,10000,0,1593.8,74.65585374,0,0,,
88,0,0,10000,0,1593.83333,74.66830292,0,0,,
89,0,0,10000,0,1593.95,74.70645917,0,0,,
90,0,0,10000,0,1593.95,74.70645917,0,0,,
91,0,0,10000,0,1593.95,74.70645917,0,0,,
92,0,0,10000,0,1594.75,74.96815378,0,0,,
93,0,0,10000,0,1595.11667,74.98000521,0,0,,
94,0,0,10000,0,1595.98333,75.26085143,0,0,,
95,0,0,10000,0,1595.98333,75.26085143,0,0,,
96,0,0,10000,0,1596.25,75.29740891,0,0,,
97,0,0,10000,0,1596.3,75.31663219,0,0,,
98,0,0,10000,0,1596.3,75.31663219,0,0,,
99,0,0,10000,0,1596.53333,75.40073531,0,0,,
100,0,0,10000,0,1596.53333,75.40073531,0,0,,
101,0,0,10000,0,1596.68333,75.41806079,0,0,,
102,0,0,10000,0,1596.73333,75.41820453,0,0,,
103,0,0,10000,0,1596.73333,75.41820453,0,0,,
104,0,0,10000,0,1596.73333,75.41820453,0,0,,
105,0,0,10000,0,1596.73333,75.41820453,0,0,,
106,0,0,10000,0,1596.78333,75.42268122,0,0,,
107,0,0,10000,0,1597.01667,75.51177366,0,0,,
108,0,0,10000,0,1597.01667,75.51177366,0,0,,
109,0,0,10000,0,1597.01667,75.51177366,0,0,,
110,0,0,10000,0,1597.01667,75.51177366,0,0,,
111,0,0,10000,0,1597.01667,75.51177366,0,0,,
112,0,0,10000,0,1597.1,75.54194667,0,0,,
113,0,0,10000,0,1597.1,75.54194667,0,0,,
114,0,0,10000,0,1597.1,75.54194667,0,0,,
115,0,0,10000,0,1597.1,75.54194667,0,0,,
116,0,0,10000,0,1597.2,75.55643605,0,0,,
117,0,0,10000,0,1597.2,75.55643605,0,0,,
118,0,0,10000,0,1597.2,75.55643605,0,0,,
119,0,0,10000,0,1598.33333,75.77079125,0,0,,
120,0,0,10000,0,1598.8,75.82597084,0,0,,
121,0,0,10000,0,1598.8,75.82597084,0,0,,
122,0,0,10000,0,1598.93333,75.8320247,0,0,,
123,0,0,10000,0,1598.93333,75.8320247,0,0,,
124,0,0,10000,0,1598.98333,75.838881,0,0,,
125,0,0,10000,0,1598.98333,75.838881,0,0,,
126,0,0,10000,0,1599.11667,75.88764402,0,0,,
127,0,0,10000,0,1599.11667,75.88764402,0,0,,
128,0,0,10000,0,1599.46667,75.91473609,0,0,,
129,0,0,10000,0,1599.51667,75.93393461,0,0,,
130,0,0,10000,0,1599.51667,75.93393461,0,0,,
131,0,0,10000,0,1601.66667,76.78573412,0,0,,
132,0,0,10000,0,1601.7,76.78366889,0,0,,
133,0,0,10000,0,1601.8,76.81995533,0,0,,
134,0,0,10000,0,1601.8,76.81995533,0,0,,
135,0,0,10000,0,1602.41667,76.98423895,0,0,,
136,0,0,10000,0,1602.61667,77.00081844,0,0,,
137,0,0,10000,0,1602.68333,77.00393449,0,0,,
138,0,0,10000,0,1602.68333,77.00393449,0,0,,
139,0,0,10000,0,1602.75,77.02849874,0,0,,
140,0,0,10000,0,1602.76667,77.02755896,0,0,,
141,0,0,10000,0,1602.81667,77.04601491,0,0,,
142,0,0,10000,0,1602.81667,77.04601491,0,0,,
143,0,0,10000,0,1602.81667,77.04601491,0,0,,
144,0,0,10000,0,1602.85,77.04414622,0,0,,
145,0,0,10000,0,1603.36667,77.18374498,0,0,,
146,0,0,10000,0,1603.68333,77.30103489,0,0,,
147,0,0,10000,0,1603.68333,77.30103489,0,0,,
148,0,0,10000,0,1603.7,77.30308791,0,0,,
149,0,0,10000,0,1603.7,77.30308791,0,0,,
150,0,0,10000,0,1603.98333,77.31716721,0,0,,
151,0,0,10000,0,1603.98333,77.31716721,0,0,,
152,0,0,10000,0,1604.15,77.34797309,0,0,,
153,0,0,10000,0,1604.18333,77.34613847,0,0,,
154,0,0,10000,0,1604.18333,77.34613847,0,0,,
155,0,0,10000,0,1604.18333,77.34613847,0,0,,
156,0,0,10000,0,1604.21667,77.35576369,0,0,,
157,0,0,10000,0,1604.53333,77.39919439,0,0,,
158,0,0,10000,0,1604.58333,77.40080326,0,0,,
159,0,0,10000,0,1604.58333,77.40080326,0,0,,
160,0,0,10000,0,1604.61667,77.40086458,0,0,,
161,0,0,10000,0,1604.61667,77.40086458,0,0,,
162,0,0,10000,0,1604.73333,77.44427874,0,0,,
163,0,0,10000,0,1604.75,77.44505479,0,0,,
164,0,0,10000,0,1605.33333,77.51248366,0,0,,
165,0,0,10000,0,1605.33333,77.51248366,0,0,,
166,0,0,10000,0,1605.36667,77.52209441,0,0,,
167,0,0,10000,0,1605.36667,77.52209441,0,0,,
168,0,0,10000,0,1605.4,77.52599054,0,0,,
169,0,0,10000,0,1605.4,77.52599054,0,0,,
170,0,0,10000,0,1605.55,77.52651606,0,0,,
171,0,0,10000,0,1605.61667,77.54578779,0,0,,
172,0,0,10000,0,1605.8,77.54938576,0,0,,
173,0,0,10000,0,1605.8,77.54938576,0,0,,
174,0,0,10000,0,1605.8,77.54938576,0,0,,
175,0,0,10000,0,1605.88333,77.55211148,0,0,,
176,0,0,10000,0,1606.01667,77.60181026,0,0,,
177,0,0,10000,0,1606.01667,77.60181026,0,0,,
178,0,0,10000,0,1606.01667,77.60181026,0,0,,
179,0,0,10000,0,1606.01667,77.60181026,0,0,,
180,0,0,10000,0,1606.16667,77.63482592,0,0,,
181,0,0,10000,0,1606.16667,77.63482592,0,0,,
182,0,0,10000,0,1606.16667,77.63482592,0,0,,
183,0,0,10000,0,1606.16667,77.63482592,0,0,,
184,0,0,10000,0,1606.2,77.64448096,0,0,,
185,0,0,10000,0,1606.7,77.71401033,0,0,,
186,0,0,10000,0,1606.86667,77.72212006,0,0,,
187,0,0,10000,0,1606.86667,77.72212006,0,0,,
188,0,0,10000,0,1606.88333,77.72694888,0,0,,
189,0,0,10000,0,1606.96667,77.73597196,0,0,,
190,0,0,10000,0,1608.05,77.89847596,0,0,,
191,0,0,10000,0,1608.16667,77.91280497,0,0,,
192,0,0,10000,0,1608.26667,77.91896365,0,0,,
193,0,0,10000,0,1608.45,77.95935644,0,0,,
194,0,0,10000,0,1608.5,77.96848741,0,0,,
195,0,0,10000,0,1608.78333,78.00573314,0,0,,
196,0,0,10000,0,1608.78333,78.00573314,0,0,,
197,0,0,10000,0,1608.78333,78.00573314,0,0,,
198,0,0,10000,0,1609.16667,78.0194209,0,0,,
199,0,0,10000,0,1609.16667,78.0194209,0,0,,
200,0,0,10000,0,1609.21667,78.02199853,0,0,,
201,0,0,10000,0,1609.23333,78.02286485,0,0,,
202,0,0,10000,0,1609.36667,78.02992316,0,0,,
203,0,0,10000,0,1609.36667,78.02992316,0,0,,
204,0,0,10000,0,1609.36667,78.02992316,0,0,,
205,0,0,10000,0,1609.38333,78.03047026,0,0,,
206,0,0,10000,0,1609.4,78.03102092,0,0,,
207,0,0,10000,0,1609.45,78.03269424,0,0,,
208,0,0,10000,0,1609.56667,78.0560293,0,0,,
209,0,0,10000,0,1612.1,78.60373943,0,0,,
210,0,0,10000,0,1612.13333,78.61599249,0,0,,
211,0,0,10000,0,1612.28333,78.63226682,0,0,,
212,0,0,10000,0,1612.86667,78.7693173,0,0,,
213,0,0,10000,0,1613.1,78.81900062,0,0,,
214,0,0,10000,0,1613.36667,78.85185984,0,0,,
215,0,0,10000,0,1613.36667,78.85185984,0,0,,
216,0,0,10000,0,1613.36667,78.85185984,0,0,,
217,0,0,10000,0,1613.36667,78.85185984,0,0,,
218,0,0,10000,0,1613.38333,78.85587257,0,0,,
219,0,0,10000,0,1613.4,78.85695123,0,0,,
220,0,0,10000,0,1613.6,78.8509543,0,0,,
221,0,0,10000,0,1613.8,78.89935948,0,0,,
222,0,0,10000,0,1613.81667,78.90596023,0,0,,
223,0,0,10000,0,1613.88333,78.91547753,0,0,,
224,0,0,10000,0,1613.91667,78.91913652,0,0,,
225,0,0,10000,0,1613.93333,78.92022671,0,0,,
226,0,0,10000,0,1614.23333,78.93482389,0,0,,
227,0,0,10000,0,1614.63333,78.97995157,0,0,,
228,0,0,10000,0,1614.71667,78.98924725,0,0,,
229,0,0,10000,0,1614.71667,78.98924725,0,0,,
230,0,0,10000,0,1614.71667,78.98924725,0,0,,
231,0,0,10000,0,1614.88333,78.99972142,0,0,,
232,0,0,10000,0,1615.06667,79.00587787,0,0,,
233,0,0,10000,0,1615.11667,79.0092503,0,0,,
234,0,0,10000,0,1615.11667,79.0092503,0,0,,
235,0,0,10000,0,1615.11667,79.0092503,0,0,,
236,0,0,10000,0,1615.13333,79.01013475,0,0,,
237,0,0,10000,0,1615.3,79.07116976,0,0,,
238,0,0,10000,0,1615.3,79.07116976,0,0,,
239,0,0,10000,0,1615.3,79.07116976,0,0,,
240,0,0,10000,0,1615.3,79.07116976,0,0,,
241,0,0,10000,0,1615.3,79.07116976,0,0,,
242,0,0,10000,0,1615.3,79.07116976,0,0,,
243,0,0,10000,0,1615.31667,79.07205643,0,0,,
244,0,0,10000,0,1615.35,79.07721973,0,0,,
245,0,0,10000,0,1615.43333,79.08428375,0,0,,
246,0,0,10000,0,1615.43333,79.08428375,0,0,,
247,0,0,10000,0,1615.46667,79.0897383,0,0,,
248,0,0,10000,0,1615.68333,79.15151205,0,0,,
249,0,0,10000,0,1615.7,79.15628644,0,0,,
250,0,0,10000,0,1615.73333,79.1658449,0,0,,
251,0,0,10000,0,1615.73333,79.1658449,0,0,,
252,0,0,10000,0,1615.81667,79.1677597,0,0,,
253,0,0,10000,0,1615.93333,79.17404438,0,0,,
254,0,0,10000,0,1615.95,79.17434964,0,0,,
255,0,0,10000,0,1615.96667,79.17465841,0,0,,
256,0,0,10000,0,1616.4,79.19949851,0,0,,
257,0,0,10000,0,1616.4,79.19949851,0,0,,
258,0,0,10000,0,1616.4,79.19949851,0,0,,
259,0,0,10000,0,1616.43333,79.20150717,0,0,,
260,0,0,10000,0,1616.43333,79.20150717,0,0,,
261,0,0,10000,0,1644.91667,80.32620743,0,0,,
262,0,0,10000,0,1644.93333,80.33212789,0,0,,
263,0,0,10000,0,1644.93333,80.33212789,0,0,,
264,0,0,10000,0,1644.93333,80.33212789,0,0,,
265,0,0,10000,0,1644.93333,80.33212789,0,0,,
266,0,0,10000,0,1645,80.33433668,0,0,,
267,0,0,10000,0,1645,80.33433668,0,0,,
268,0,0,10000,0,1645,80.33433668,0,0,,
269,0,0,10000,0,1645.01667,80.3343806,0,0,,
270,0,0,10000,0,1645.01667,80.3343806,0,0,,
271,0,0,10000,0,1645.08333,80.34803634,0,0,,
272,0,0,10000,0,1645.11667,80.35005367,0,0,,
273,0,0,10000,0,1645.11667,80.35005367,0,0,,
274,0,0,10000,0,1645.11667,80.35005367,0,0,,
275,0,0,10000,0,1645.13333,80.34903895,0,0,,
276,0,0,10000,0,1645.13333,80.34903895,0,0,,
277,0,0,10000,0,1645.13333,80.34903895,0,0,,
278,0,0,10000,0,1645.13333,80.34903895,0,0,,
279,0,0,10000,0,1645.26667,80.35584301,0,0,,
280,0,0,10000,0,1645.4,80.36083244,0,0,,
281,0,0,10000,0,1645.4,80.36083244,0,0,,
282,0,0,10000,0,1645.41667,80.36544108,0,0,,
283,0,0,10000,0,1645.46667,80.36817281,0,0,,
284,0,0,10000,0,1645.46667,80.36817281,0,0,,
285,0,0,10000,0,1645.46667,80.36817281,0,0,,
286,0,0,10000,0,1645.46667,80.36817281,0,0,,
287,0,0,10000,0,1645.46667,80.36817281,0,0,,
288,0,0,10000,0,1645.58333,80.3930995,0,0,,
289,0,0,10000,0,1645.58333,80.3930995,0,0,,
290,0,0,10000,0,1645.68333,80.39986751,0,0,,
291,0,0,10000,0,1645.68333,80.39986751,0,0,,
292,0,0,10000,0,1645.68333,80.39986751,0,0,,
293,0,0,10000,0,1645.7,80.40623658,0,0,,
294,0,0,10000,0,1645.75,80.40901664,0,0,,
295,0,0,10000,0,1645.76667,80.40964107,0,0,,
296,0,0,10000,0,1645.9,80.44072352,0,0,,
297,0,0,10000,0,1645.9,80.44072352,0,0,,
298,0,0,10000,0,1645.91667,80.44462352,0,0,,
299,0,0,10000,0,1645.91667,80.44462352,0,0,,
300,0,0,10000,0,1645.91667,80.44462352,0,0,,
301,0,0,10000,0,1645.95,80.45243331,0,0,,
302,0,0,10000,0,1645.95,80.45243331,0,0,,
303,0,0,10000,0,1645.98333,80.46471835,0,0,,
304,0,0,10000,0,1645.98333,80.46471835,0,0,,
305,0,0,10000,0,1646.03333,80.47275205,0,0,,
306,0,0,10000,0,1646.1,80.4769634,0,0,,
307,0,0,10000,0,1646.18333,80.47996028,0,0,,
308,0,0,10000,0,1646.23333,80.48278535,0,0,,
309,0,0,10000,0,1646.23333,80.48278535,0,0,,
310,0,0,10000,0,1646.23333,80.48278535,0,0,,
311,0,0,10000,0,1646.31667,80.4932481,0,0,,
312,0,0,10000,0,1646.31667,80.4932481,0,0,,
313,0,0,10000,0,1646.56667,80.52514562,0,0,,
314,0,0,10000,0,1646.56667,80.52514562,0,0,,
315,0,0,10000,0,1646.9,80.54473684,0,0,,
316,0,0,10000,0,1646.9,80.54473684,0,0,,
317,0,0,10000,0,1646.9,80.54473684,0,0,,
318,0,0,10000,0,1647.16667,80.62827856,0,0,,
319,0,0,10000,0,1647.16667,80.62827856,0,0,,
320,0,0,10000,0,1647.2,80.63064214,0,0,,
321,0,0,10000,0,1647.2,80.63064214,0,0,,
322,0,0,10000,0,1648.15,80.75502057,0,0,,
323,0,0,10000,0,1648.26667,80.77152987,0,0,,
324,0,0,10000,0,1648.35,80.78225187,0,0,,
325,0,0,10000,0,1648.35,80.78225187,0,0,,
326,0,0,10000,0,1648.35,80.78225187,0,0,,
327,0,0,10000,0,1648.35,80.78225187,0,0,,
328,0,0,10000,0,1648.35,80.78225187,0,0,,
329,0,0,10000,0,1648.46667,80.79926465,0,0,,
330,0,0,10000,0,1648.46667,80.79926465,0,0,,
331,0,0,10000,0,1648.76667,80.80685407,0,0,,
332,0,0,10000,0,1648.76667,80.80685407,0,0,,
333,0,0,10000,0,1648.76667,80.80685407,0,0,,
334,0,0,10000,0,1649.11667,80.81856674,0,0,,
335,0,0,10000,0,1649.11667,80.81856674,0,0,,
336,0,0,10000,0,1649.4,80.8363458,0,0,,
337,0,0,10000,0,1649.46667,80.84256677,0,0,,
338,0,0,10000,0,1649.46667,80.84256677,0,0,,
339,0,0,10000,0,1650.08333,80.86683373,0,0,,
340,0,0,10000,0,1650.21667,80.87269794,0,0,,
341,0,0,10000,0,1650.3,80.87809862,0,0,,
342,0,0,10000,0,1650.51667,80.90725838,0,0,,
343,0,0,10000,0,1650.51667,80.90725838,0,0,,
344,0,0,10000,0,1650.53333,80.90834763,0,0,,
345,0,0,10000,0,1650.58333,80.91135308,0,0,,
346,0,0,10000,0,1650.65,80.91153998,0,0,,
347,0,0,10000,0,1650.65,80.91153998,0,0,,
348,0,0,10000,0,1650.9,80.92018003,0,0,,
349,0,0,10000,0,1651.1,80.96289762,0,0,,
350,0,0,10000,0,1651.26667,80.98020916,0,0,,
351,0,0,10000,0,1651.36667,80.99750978,0,0,,
352,0,0,10000,0,1651.46667,80.99141151,0,0,,
353,0,0,10000,0,1651.68333,81.01804741,0,0,,
354,0,0,10000,0,1651.75,81.01845233,0,0,,
355,0,0,10000,0,1651.75,81.01845233,0,0,,
356,0,0,10000,0,1651.75,81.01845233,0,0,,
357,0,0,10000,0,1651.75,81.01845233,0,0,,
358,0,0,10000,0,1651.93333,81.02884632,0,0,,
359,0,0,10000,0,1651.93333,81.02884632,0,0,,
360,0,0,10000,0,1651.93333,81.02884632,0,0,,
361,0,0,10000,0,1652,81.03396442,0,0,,
362,0,0,10000,0,1652.03333,81.03195633,0,0,,
363,0,0,10000,0,1652.03333,81.03195633,0,0,,
364,0,0,10000,0,1652.1,81.04023797,0,0,,
365,0,0,10000,0,1652.1,81.04023797,0,0,,
366,0,0,10000,0,1652.1,81.04023797,0,0,,
367,0,0,10000,0,1652.18333,81.04136661,0,0,,
368,0,0,10000,0,1652.18333,81.04136661,0,0,,
369,0,0,10000,0,1652.18333,81.04136661,0,0,,
370,0,0,10000,0,1652.25,81.04507926,0,0,,
371,0,0,10000,0,1652.26667,81.04590269,0,0,,
372,0,0,10000,0,1652.26667,81.04590269,0,0,,
373,0,0,10000,0,1652.26667,81.04590269,0,0,,
374,0,0,10000,0,1652.26667,81.04590269,0,0,,
375,0,0,10000,0,1652.26667,81.04590269,0,0,,
376,0,0,10000,0,1652.26667,81.04590269,0,0,,
377,0,0,10000,0,1652.38333,81.0563384,0,0,,
378,0,0,10000,0,1652.68333,81.11014166,0,0,,
379,0,0,10000,0,1652.68333,81.11014166,0,0,,
380,0,0,10000,0,1652.68333,81.11014166,0,0,,
381,0,0,10000,0,1652.68333,81.11014166,0,0,,
382,0,0,10000,0,1652.68333,81.11014166,0,0,,
383,0,0,10000,0,1652.68333,81.11014166,0,0,,
384,0,0,10000,0,1652.88333,81.12377406,0,0,,
385,0,0,10000,0,1652.88333,81.12377406,0,0,,
386,0,0,10000,0,1652.88333,81.12377406,0,0,,
387,0,0,10000,0,1652.88333,81.12377406,0,0,,
388,0,0,10000,0,1652.88333,81.12377406,0,0,,
389,0,0,10000,0,1652.98333,81.13014756,0,0,,
390,0,0,10000,0,1653.13333,81.13993794,0,0,,
391,0,0,10000,0,1653.16667,81.14215108,0,0,,
392,0,0,10000,0,1653.18333,81.14389636,0,0,,
393,0,0,10000,0,1653.23333,81.14737714,0,0,,
394,0,0,10000,0,1653.23333,81.14737714,0,0,,
395,0,0,10000,0,1653.35,81.15631783,0,0,,
396,0,0,10000,0,1653.51667,81.1464864,0,0,,
397,0,0,10000,0,1653.55,81.14669156,0,0,,
398,0,0,10000,0,1653.63333,81.15554907,0,0,,
399,0,0,10000,0,1653.71667,81.16449118,0,0,,
400,0,0,10000,0,1653.71667,81.16449118,0,0,,
401,0,0,10000,0,1653.78333,81.17170575,0,0,,
402,0,0,10000,0,1653.81667,81.1724136,0,0,,
403,0,0,10000,0,1653.85,81.17634019,0,0,,
404,0,0,10000,0,1653.98333,81.18760965,0,0,,
405,0,0,10000,0,1654.35,81.21661704,0,0,,
406,0,0,10000,0,1654.35,81.21661704,0,0,,
407,0,0,10000,0,1654.35,81.21661704,0,0,,
408,0,0,10000,0,1654.35,81.21661704,0,0,,
409,0,0,10000,0,1654.41667,81.23216464,0,0,,
410,0,0,10000,0,1654.55,81.26341497,0,0,,
411,0,0,10000,0,1654.56667,81.2673358,0,0,,
412,0,0,10000,0,1654.81667,81.30334665,0,0,,
413,0,0,10000,0,1654.9,81.30949,0,0,,
414,0,0,10000,0,1654.93333,81.31184605,0,0,,
415,0,0,10000,0,1654.98333,81.31913657,0,0,,
416,0,0,10000,0,1655.3,81.4312205,0,0,,
417,0,0,10000,0,1655.38333,81.43321444,0,0,,
418,0,0,10000,0,1655.38333,81.43321444,0,0,,
419,0,0,10000,0,1655.38333,81.43321444,0,0,,
420,0,0,10000,0,1655.8,81.54242527,0,0,,
421,0,0,10000,0,1655.8,81.54242527,0,0,,
422,0,0,10000,0,1656.03333,81.57564846,0,0,,
423,0,0,10000,0,1656.25,81.63431491,0,0,,
424,0,0,10000,0,1656.93333,81.73185061,0,0,,
425,0,0,10000,0,1656.93333,81.73185061,0,0,,
426,0,0,10000,0,1656.93333,81.73185061,0,0,,
427,0,0,10000,0,1657.1,81.74436071,0,0,,
428,0,0,10000,0,1657.16667,81.74672255,0,0,,
429,0,0,10000,0,1657.16667,81.74672255,0,0,,
430,0,0,10000,0,1690.55,84.17081578,0,0,,
431,0,0,10000,0,1690.55,84.17081578,0,0,,
432,0,0,10000,0,1690.55,84.17081578,0,0,,
433,0,0,10000,0,1690.58333,84.17175839,0,0,,
434,0,0,10000,0,1690.58333,84.17175839,0,0,,
435,0,0,10000,0,1690.58333,84.17175839,0,0,,
436,0,0,10000,0,1690.66667,84.19264856,0,0,,
437,0,0,10000,0,1690.7,84.20399732,0,0,,
438,0,0,10000,0,1690.7,84.20399732,0,0,,
439,0,0,10000,0,1690.7,84.20399732,0,0,,
440,0,0,10000,0,1690.7,84.20399732,0,0,,
441,0,0,10000,0,1690.7,84.20399732,0,0,,
442,0,0,10000,0,1690.7,84.20399732,0,0,,
443,0,0,10000,0,1690.7,84.20399732,0,0,,
444,0,0,10000,0,1690.88333,84.21138352,0,0,,
445,0,0,10000,0,1690.93333,84.21280841,0,0,,
446,0,0,10000,0,1690.95,84.21707365,0,0,,
447,0,0,10000,0,1691.01667,84.21839209,0,0,,
448,0,0,10000,0,1691.01667,84.21839209,0,0,,
449,0,0,10000,0,1691.01667,84.21839209,0,0,,
450,0,0,10000,0,1691.01667,84.21839209,0,0,,
451,0,0,10000,0,1691.01667,84.21839209,0,0,,
452,0,0,10000,0,1691.01667,84.21839209,0,0,,
453,0,0,10000,0,1692.18333,84.3069938,0,0,,
454,0,0,10000,0,1692.18333,84.3069938,0,0,,
455,0,0,10000,0,1692.18333,84.3069938,0,0,,
456,0,0,10000,0,1692.18333,84.3069938,0,0,,
457,0,0,10000,0,1692.18333,84.3069938,0,0,,
458,0,0,10000,0,1692.18333,84.3069938,0,0,,
459,0,0,10000,0,1692.18333,84.3069938,0,0,,
460,0,0,10000,0,1692.21667,84.31551617,0,0,,
461,0,0,10000,0,1692.21667,84.31551617,0,0,,
462,0,0,10000,0,1692.21667,84.31551617,0,0,,
463,0,0,10000,0,1692.23333,84.31978197,0,0,,
464,0,0,10000,0,1692.23333,84.31978197,0,0,,
465,0,0,10000,0,1692.23333,84.31978197,0,0,,
466,0,0,10000,0,1692.23333,84.31978197,0,0,,
467,0,0,10000,0,1692.23333,84.31978197,0,0,,
468,0,0,10000,0,1692.41667,84.36690883,0,0,,
469,0,0,10000,0,1692.75,84.4535463,0,0,,
470,0,0,10000,0,1692.75,84.4535463,0,0,,
471,0,0,10000,0,1692.75,84.4535463,0,0,,
472,0,0,10000,0,1693.2,84.48060253,0,0,,
473,0,0,10000,0,1693.31667,84.50253729,0,0,,
474,0,0,10000,0,1693.43333,84.534399,0,0,,
475,0,0,10000,0,1693.43333,84.534399,0,0,,
476,0,0,10000,0,1693.51667,84.53331671,0,0,,
477,0,0,10000,0,1693.55,84.5334936,0,0,,
478,0,0,10000,0,1693.6,84.55140582,0,0,,
479,0,0,10000,0,1693.6,84.55140582,0,0,,
480,0,0,10000,0,1693.65,84.5545417,0,0,,
481,0,0,10000,0,1693.65,84.5545417,0,0,,
482,0,0,10000,0,1693.9,84.5903011,0,0,,
483,0,0,10000,0,1693.95,84.59346259,0,0,,
484,0,0,10000,0,1693.95,84.59346259,0,0,,
485,0,0,10000,0,1694.01667,84.59533282,0,0,,
486,0,0,10000,0,1694.01667,84.59533282,0,0,,
487,0,0,10000,0,1694.1,84.60508025,0,0,,
488,0,0,10000,0,1694.1,84.60508025,0,0,,
489,0,0,10000,0,1694.21667,84.63112079,0,0,,
490,0,0,10000,0,1694.3,84.64558648,0,0,,
491,0,0,10000,0,1694.3,84.64558648,0,0,,
492,0,0,10000,0,1694.3,84.64558648,0,0,,
493,0,0,10000,0,1694.31667,84.64993548,0,0,,
494,0,0,10000,0,1694.36667,84.66687453,0,0,,
495,0,0,10000,0,1694.45,84.67414918,0,0,,
496,0,0,10000,0,1694.45,84.67414918,0,0,,
497,0,0,10000,0,1694.45,84.67414918,0,0,,
498,0,0,10000,0,1694.5,84.67558063,0,0,,
499,0,0,10000,0,1694.5,84.67558063,0,0,,
500,0,0,10000,0,1694.58333,84.67521296,0,0,,
501,0,0,10000,0,1694.58333,84.67521296,0,0,,
502,0,0,10000,0,1694.58333,84.67521296,0,0,,
503,0,0,10000,0,1694.71667,84.68713138,0,0,,
504,0,0,10000,0,1694.71667,84.68713138,0,0,,
505,0,0,10000,0,1694.93333,84.69572948,0,0,,
506,0,0,10000,0,1694.93333,84.69572948,0,0,,
507,0,0,10000,0,1694.93333,84.69572948,0,0,,
508,0,0,10000,0,1694.96667,84.69786438,0,0,,
509,0,0,10000,0,1696.6,84.93098627,0,0,,
510,0,0,10000,0,1696.6,84.93098627,0,0,,
511,0,0,10000,0,1696.6,84.93098627,0,0,,
512,0,0,10000,0,1696.71667,84.92296307,0,0,,
513,0,0,10000,0,1696.71667,84.92296307,0,0,,
514,0,0,10000,0,1696.91667,84.93894215,0,0,,
515,0,0,10000,0,1696.91667,84.93894215,0,0,,
516,0,0,10000,0,1696.95,84.93989375,0,0,,
517,0,0,10000,0,1696.95,84.93989375,0,0,,
518,0,0,10000,0,1696.95,84.93989375,0,0,,
519,0,0,10000,0,1696.96667,84.94153179,0,0,,
520,0,0,10000,0,1696.96667,84.94153179,0,0,,
521,0,0,10000,0,1697,84.94366694,0,0,,
522,0,0,10000,0,1697.1,84.95015055,0,0,,
523,0,0,10000,0,1697.13333,84.95343512,0,0,,
524,0,0,10000,0,1697.28333,84.96337892,0,0,,
525,0,0,10000,0,1697.33333,84.96436497,0,0,,
526,0,0,10000,0,1697.33333,84.96436497,0,0,,
527,0,0,10000,0,1697.35,84.96331819,0,0,,
528,0,0,10000,0,1697.35,84.96331819,0,0,,
529,0,0,10000,0,1697.35,84.96331819,0,0,,
530,0,0,10000,0,1697.35,84.96331819,0,0,,
531,0,0,10000,0,1697.35,84.96331819,0,0,,
532,0,0,10000,0,1697.35,84.96331819,0,0,,
533,0,0,10000,0,1697.35,84.96331819,0,0,,
534,0,0,10000,0,1697.35,84.96331819,0,0,,
535,0,0,10000,0,1697.35,84.96331819,0,0,,
536,0,0,10000,0,1697.38333,84.96661389,0,0,,
537,0,0,10000,0,1697.41667,84.96649154,0,0,,
538,0,0,10000,0,1697.46667,84.96675145,0,0,,
539,0,0,10000,0,1697.51667,84.96659194,0,0,,
540,0,0,10000,0,1697.56667,84.9688556,0,0,,
541,0,0,10000,0,1697.56667,84.9688556,0,0,,
542,0,0,10000,0,1697.56667,84.9688556,0,0,,
543,0,0,10000,0,1697.56667,84.9688556,0,0,,
544,0,0,10000,0,1697.56667,84.9688556,0,0,,
545,0,0,10000,0,1697.58333,84.96894844,0,0,,
546,0,0,10000,0,1697.58333,84.96894844,0,0,,
547,0,0,10000,0,1697.63333,84.97655698,0,0,,
548,0,0,10000,0,1697.63333,84.97655698,0,0,,
549,0,0,10000,0,1697.75,84.98105015,0,0,,
550,0,0,10000,0,1697.85,84.99697178,0,0,,
551,0,0,10000,0,1697.86667,84.99706697,0,0,,
552,0,0,10000,0,1697.86667,84.99706697,0,0,,
553,0,0,10000,0,1698,85.01851909,0,0,,
554,0,0,10000,0,1698.03333,85.0259813,0,0,,
555,0,0,10000,0,1698.03333,85.0259813,0,0,,
556,0,0,10000,0,1698.05,85.02480338,0,0,,
557,0,0,10000,0,1698.08333,85.02754719,0,0,,
558,0,0,10000,0,1698.08333,85.02754719,0,0,,
559,0,0,10000,0,1698.1,85.03128271,0,0,,
560,0,0,10000,0,1698.13333,85.02921554,0,0,,
561,0,0,10000,0,1698.13333,85.02921554,0,0,,
562,0,0,10000,0,1698.13333,85.02921554,0,0,,
563,0,0,10000,0,1698.13333,85.02921554,0,0,,
564,0,0,10000,0,1698.66667,85.06845919,0,0,,
565,0,0,10000,0,1698.71667,85.06875615,0,0,,
566,0,0,10000,0,1698.78333,85.07634355,0,0,,
567,0,0,10000,0,1698.78333,85.07634355,0,0,,
568,0,0,10000,0,1715.01667,84.64869741,0,0,,
569,0,0,10000,0,1715.01667,84.64869741,0,0,,
570,0,0,10000,0,1715.01667,84.64869741,0,0,,
571,0,0,10000,0,1715.01667,84.64869741,0,0,,
572,0,0,10000,0,1715.01667,84.64869741,0,0,,
573,0,0,10000,0,1715.01667,84.64869741,0,0,,
574,0,0,10000,0,1715.21667,84.6554402,0,0,,
575,0,0,10000,0,1715.33333,84.69458479,0,0,,
576,0,0,10000,0,1715.33333,84.69458479,0,0,,
577,0,0,10000,0,1715.4,84.69644767,0,0,,
578,0,0,10000,0,1715.9,84.75065688,0,0,,
579,0,0,10000,0,1715.9,84.75065688,0,0,,
580,0,0,10000,0,1715.91667,84.74941892,0,0,,
581,0,0,10000,0,1715.91667,84.74941892,0,0,,
582,0,0,10000,0,1715.91667,84.74941892,0,0,,
583,0,0,10000,0,1715.91667,84.74941892,0,0,,
584,0,0,10000,0,1715.91667,84.74941892,0,0,,
585,0,0,10000,0,1715.91667,84.74941892,0,0,,
586,0,0,10000,0,1715.91667,84.74941892,0,0,,
587,0,0,10000,0,1715.91667,84.74941892,0,0,,
588,0,0,10000,0,1715.91667,84.74941892,0,0,,
589,0,0,10000,0,1715.93333,84.75102075,0,0,,
590,0,0,10000,0,1716.03333,84.76069993,0,0,,
591,0,0,10000,0,1716.03333,84.76069993,0,0,,
592,0,0,10000,0,1716.03333,84.76069993,0,0,,
593,0,0,10000,0,1716.03333,84.76069993,0,0,,
594,0,0,10000,0,1716.03333,84.76069993,0,0,,
595,0,0,10000,0,1716.03333,84.76069993,0,0,,
596,0,0,10000,0,1716.05,84.76232449,0,0,,
597,0,0,10000,0,1716.05,84.76232449,0,0,,
598,0,0,10000,0,1716.05,84.76232449,0,0,,
599,0,0,10000,0,1716.1,84.76247871,0,0,,
600,0,0,10000,0,1716.1,84.76247871,0,0,,
601,0,0,10000,0,1716.1,84.76247871,0,0,,
602,0,0,10000,0,1716.1,84.76247871,0,0,,
603,0,0,10000,0,1716.1,84.76247871,0,0,,
604,0,0,10000,0,1716.1,84.76247871,0,0,,
605,0,0,10000,0,1716.1,84.76247871,0,0,,
606,0,0,10000,0,1716.11667,84.7667524,0,0,,
607,0,0,10000,0,1716.21667,84.77593296,0,0,,
608,0,0,10000,0,1716.28333,84.77618287,0,0,,
609,0,0,10000,0,1717.21667,84.93551589,0,0,,
610,0,0,10000,0,1717.25,84.94079901,0,0,,
611,0,0,10000,0,1717.26667,84.9424194,0,0,,
612,0,0,10000,0,1717.31667,84.95533054,0,0,,
613,0,0,10000,0,1717.38333,84.95721453,0,0,,
614,0,0,10000,0,1717.45,84.96780854,0,0,,
615,0,0,10000,0,1717.51667,84.96288153,0,0,,
616,0,0,10000,0,1717.51667,84.96288153,0,0,,
617,0,0,10000,0,1717.53333,84.96655861,0,0,,
618,0,0,10000,0,1717.6,84.98888994,0,0,,
619,0,0,10000,0,1717.61667,84.98895605,0,0,,
620,0,0,10000,0,1717.61667,84.98895605,0,0,,
621,0,0,10000,0,1717.61667,84.98895605,0,0,,
622,0,0,10000,0,1717.61667,84.98895605,0,0,,
623,0,0,10000,0,1717.93333,85.03382799,0,0,,
624,0,0,10000,0,1718.01667,85.06178709,0,0,,
625,0,0,10000,0,1718.01667,85.06178709,0,0,,
626,0,0,10000,0,1718.03333,85.06069274,0,0,,
627,0,0,10000,0,1718.21667,85.08211086,0,0,,
628,0,0,10000,0,1718.21667,85.08211086,0,0,,
629,0,0,10000,0,1718.23333,85.08101944,0,0,,
630,0,0,10000,0,1718.23333,85.08101944,0,0,,
631,0,0,10000,0,1718.31667,85.10234281,0,0,,
632,0,0,10000,0,1718.33333,85.10395991,0,0,,
633,0,0,10000,0,1718.33333,85.10395991,0,0,,
634,0,0,10000,0,1718.33333,85.10395991,0,0,,
635,0,0,10000,0,1718.4,85.10933214,0,0,,
636,0,0,10000,0,1718.55,85.12402193,0,0,,
637,0,0,10000,0,1718.55,85.12402193,0,0,,
638,0,0,10000,0,1718.55,85.12402193,0,0,,
639,0,0,10000,0,1718.55,85.12402193,0,0,,
640,0,0,10000,0,1718.56667,85.12449629,0,0,,
641,0,0,10000,0,1718.56667,85.12449629,0,0,,
642,0,0,10000,0,1718.58333,85.1249739,0,0,,
643,0,0,10000,0,1718.58333,85.1249739,0,0,,
644,0,0,10000,0,1718.61667,85.12593891,0,0,,
645,0,0,10000,0,1718.61667,85.12593891,0,0,,
646,0,0,10000,0,1718.61667,85.12593891,0,0,,
647,0,0,10000,0,1718.65,85.13453569,0,0,,
648,0,0,10000,0,1718.65,85.13453569,0,0,,
649,0,0,10000,0,1718.65,85.13453569,0,0,,
650,0,0,10000,0,1718.68333,85.13983344,0,0,,
651,0,0,10000,0,1718.68333,85.13983344,0,0,,
652,0,0,10000,0,1718.73333,85.14867976,0,0,,
653,0,0,10000,0,1718.73333,85.14867976,0,0,,
654,0,0,10000,0,1718.73333,85.14867976,0,0,,
655,0,0,10000,0,1718.73333,85.14867976,0,0,,
656,0,0,10000,0,1718.83333,85.15940575,0,0,,
657,0,0,10000,0,1718.83333,85.15940575,0,0,,
658,0,0,10000,0,1718.83333,85.15940575,0,0,,
659,0,0,10000,0,1718.83333,85.15940575,0,0,,
660,0,0,10000,0,1718.83333,85.15940575,0,0,,
661,0,0,10000,0,1718.85,85.16206492,0,0,,
662,0,0,10000,0,1718.85,85.16206492,0,0,,
663,0,0,10000,0,1718.85,85.16206492,0,0,,
664,0,0,10000,0,1719,85.16951525,0,0,,
665,0,0,10000,0,1719,85.16951525,0,0,,
666,0,0,10000,0,1719,85.16951525,0,0,,
667,0,0,10000,0,1719.08333,85.17181138,0,0,,
668,0,0,10000,0,1719.08333,85.17181138,0,0,,
669,0,0,10000,0,1719.08333,85.17181138,0,0,,
670,0,0,10000,0,1719.2,85.21111635,0,0,,
671,0,0,10000,0,1719.2,85.21111635,0,0,,
672,0,0,10000,0,1719.21667,85.21002995,0,0,,
673,0,0,10000,0,1719.25,85.21277332,0,0,,
674,0,0,10000,0,1719.38333,85.22336584,0,0,,
675,0,0,10000,0,1719.46667,85.22913439,0,0,,
676,0,0,10000,0,1719.81667,85.28216209,0,0,,
677,0,0,10000,0,1719.81667,85.28216209,0,0,,
678,0,0,10000,0,1719.81667,85.28216209,0,0,,
679,0,0,10000,0,1719.81667,85.28216209,0,0,,
680,0,0,10000,0,1719.88333,85.3046852,0,0,,
681,0,0,10000,0,1719.98333,85.30769331,0,0,,
682,0,0,10000,0,1719.98333,85.30769331,0,0,,
683,0,0,10000,0,1719.98333,85.30769331,0,0,,
684,0,0,10000,0,1719.98333,85.30769331,0,0,,
685,0,0,10000,0,1719.98333,85.30769331,0,0,,
686,0,0,10000,0,1719.98333,85.30769331,0,0,,
687,0,0,10000,0,1719.98333,85.30769331,0,0,,
688,0,0,10000,0,1719.98333,85.30769331,0,0,,
689,0,0,10000,0,1720.05,85.30337494,0,0,,
690,0,0,10000,0,1720.11667,85.30194986,0,0,,
691,0,0,10000,0,1720.11667,85.30194986,0,0,,
692,0,0,10000,0,1720.11667,85.30194986,0,0,,
693,0,0,10000,0,1720.11667,85.30194986,0,0,,
694,0,0,10000,0,1720.13333,85.30358371,0,0,,
695,0,0,10000,0,1720.13333,85.30358371,0,0,,
696,0,0,10000,0,1721.36667,85.57139275,0,0,,
697,0,0,10000,0,1721.4,85.57333129,0,0,,
698,0,0,10000,0,1721.4,85.57333129,0,0,,
699,0,0,10000,0,1721.45,85.57756394,0,0,,
700,0,0,10000,0,1721.45,85.57756394,0,0,,
701,0,0,10000,0,1721.5,85.57420707,0,0,,
702,0,0,10000,0,1721.6,85.58877243,0,0,,
703,0,0,10000,0,1721.6,85.58877243,0,0,,
704,0,0,10000,0,1721.6,85.58877243,0,0,,
705,0,0,10000,0,1721.6,85.58877243,0,0,,
706,0,0,10000,0,1721.6,85.58877243,0,0,,
707,0,0,10000,0,1721.65,85.5936822,0,0,,
708,0,0,10000,0,1721.65,85.5936822,0,0,,
709,0,0,10000,0,1721.65,85.5936822,0,0,,
710,0,0,10000,0,1721.91667,85.61927383,0,0,,
711,0,0,10000,0,1721.93333,85.62042389,0,0,,
712,0,0,10000,0,1722.01667,85.62500193,0,0,,
713,0,0,10000,0,1722.01667,85.62500193,0,0,,
714,0,0,10000,0,1722.08333,85.62901289,0,0,,
715,0,0,10000,0,1722.1,85.62957506,0,0,,
716,0,0,10000,0,1722.1,85.62957506,0,0,,
717,0,0,10000,0,1722.1,85.62957506,0,0,,
718,0,0,10000,0,1722.45,85.65093535,0,0,,
719,0,0,10000,0,1722.5,85.66241224,0,0,,
720,0,0,10000,0,1722.51667,85.66408411,0,0,,
721,0,0,10000,0,1722.55,85.66743748,0,0,,
722,0,0,10000,0,1722.58333,85.66726228,0,0,,
723,0,0,10000,0,1722.58333,85.66726228,0,0,,
724,0,0,10000,0,1723.08333,85.67078061,0,0,,
725,0,0,10000,0,1723.13333,85.67425652,0,0,,
726,0,0,10000,0,1723.13333,85.67425652,0,0,,
727,0,0,10000,0,1741.1,90.77536906,0,0,,
728,0,0,10000,0,1741.1,90.77536906,0,0,,
729,0,0,10000,0,1741.15,90.77675735,0,0,,
730,0,0,10000,0,1741.15,90.77675735,0,0,,
731,0,0,10000,0,1741.18333,90.77777078,0,0,,
732,0,0,10000,0,1741.18333,90.77777078,0,0,,
733,0,0,10000,0,1741.2,90.77816072,0,0,,
734,0,0,10000,0,1741.21667,90.77867196,0,0,,
735,0,0,10000,0,1741.63333,90.77967357,0,0,,
736,0,0,10000,0,1741.75,90.78509617,0,0,,
737,0,0,10000,0,1741.81667,90.78716494,0,0,,
738,0,0,10000,0,1741.81667,90.78716494,0,0,,
739,0,0,10000,0,1741.81667,90.78716494,0,0,,
740,0,0,10000,0,1741.81667,90.78716494,0,0,,
741,0,0,10000,0,1741.83333,90.78895614,0,0,,
742,0,0,10000,0,1741.83333,90.78895614,0,0,,
743,0,0,10000,0,1742.11667,90.79605286,0,0,,
744,0,0,10000,0,1742.11667,90.79605286,0,0,,
745,0,0,10000,0,1742.13333,90.79658294,0,0,,
746,0,0,10000,0,1742.13333,90.79658294,0,0,,
747,0,0,10000,0,1742.13333,90.79658294,0,0,,
748,0,0,10000,0,1742.13333,90.79658294,0,0,,
749,0,0,10000,0,1742.13333,90.79658294,0,0,,
750,0,0,10000,0,1742.31667,90.81066008,0,0,,
751,0,0,10000,0,1742.31667,90.81066008,0,0,,
752,0,0,10000,0,1742.31667,90.81066008,0,0,,
753,0,0,10000,0,1742.31667,90.81066008,0,0,,
754,0,0,10000,0,1742.36667,90.81340516,0,0,,
755,0,0,10000,0,1742.43333,90.82455107,0,0,,
756,0,0,10000,0,1742.45,90.82547188,0,0,,
757,0,0,10000,0,1742.45,90.82547188,0,0,,
758,0,0,10000,0,1742.45,90.82547188,0,0,,
759,0,0,10000,0,1742.45,90.82547188,0,0,,
760,0,0,10000,0,1742.45,90.82547188,0,0,,
761,0,0,10000,0,1742.63333,90.83902372,0,0,,
762,0,0,10000,0,1742.63333,90.83902372,0,0,,
763,0,0,10000,0,1742.63333,90.83902372,0,0,,
764,0,0,10000,0,1742.98333,90.85904988,0,0,,
765,0,0,10000,0,1742.98333,90.85904988,0,0,,
766,0,0,10000,0,1742.98333,90.85904988,0,0,,
767,0,0,10000,0,1743.03333,90.86920185,0,0,,
768,0,0,10000,0,1743.03333,90.86920185,0,0,,
769,0,0,10000,0,1743.03333,90.86920185,0,0,,
770,0,0,10000,0,1743.03333,90.86920185,0,0,,
771,0,0,10000,0,1743.08333,90.87053027,0,0,,
772,0,0,10000,0,1743.16667,90.87268105,0,0,,
773,0,0,10000,0,1743.16667,90.87268105,0,0,,
774,0,0,10000,0,1743.16667,90.87268105,0,0,,
775,0,0,10000,0,1743.55,90.9790546,0,0,,
776,0,0,10000,0,1743.56667,90.97783416,0,0,,
777,0,0,10000,0,1743.7,90.99535997,0,0,,
778,0,0,10000,0,1743.7,90.99535997,0,0,,
779,0,0,10000,0,1748.95,91.44941001,0,0,,
780,0,0,10000,0,1748.95,91.44941001,0,0,,
781,0,0,10000,0,1748.95,91.44941001,0,0,,
782,0,0,10000,0,1749.05,91.45671208,0,0,,
783,0,0,10000,0,1749.05,91.45671208,0,0,,
784,0,0,10000,0,1749.1,91.45959776,0,0,,
785,0,0,10000,0,1749.11667,91.45836968,0,0,,
786,0,0,10000,0,1749.11667,91.45836968,0,0,,
787,0,0,10000,0,1749.13333,91.46060084,0,0,,
788,0,0,10000,0,1749.25,91.46376401,0,0,,
789,0,0,10000,0,1749.58333,91.5090045,0,0,,
790,0,0,10000,0,1749.71667,91.53196809,0,0,,
791,0,0,10000,0,1749.71667,91.53196809,0,0,,
792,0,0,10000,0,1749.73333,91.53089956,0,0,,
793,0,0,10000,0,1749.73333,91.53089956,0,0,,
794,0,0,10000,0,1749.81667,91.55045996,0,0,,
795,0,0,10000,0,1749.81667,91.55045996,0,0,,
796,0,0,10000,0,1749.81667,91.55045996,0,0,,
797,0,0,10000,0,1749.9,91.55279944,0,0,,
798,0,0,10000,0,1749.93333,91.55950141,0,0,,
799,0,0,10000,0,1750.08333,91.57556323,0,0,,
800,0,0,10000,0,1750.08333,91.57556323,0,0,,
801,0,0,10000,0,1750.08333,91.57556323,0,0,,
802,0,0,10000,0,1750.58333,91.64555985,0,0,,
803,0,0,10000,0,1750.58333,91.64555985,0,0,,
804,0,0,10000,0,1750.58333,91.64555985,0,0,,
805,0,0,10000,0,1750.58333,91.64555985,0,0,,
806,0,0,10000,0,1750.58333,91.64555985,0,0,,
807,0,0,10000,0,1750.58333,91.64555985,0,0,,
808,0,0,10000,0,1750.58333,91.64555985,0,0,,
809,0,0,10000,0,1750.58333,91.64555985,0,0,,
810,0,0,10000,0,1750.58333,91.64555985,0,0,,
811,0,0,10000,0,1750.6,91.64891004,0,0,,
812,0,0,10000,0,1750.6,91.64891004,0,0,,
813,0,0,10000,0,1751.48333,91.83812365,0,0,,
814,0,0,10000,0,1751.48333,91.83812365,0,0,,
815,0,0,10000,0,1751.55,91.85151499,0,0,,
816,0,0,10000,0,1751.55,91.85151499,0,0,,
817,0,0,10000,0,1751.8,91.88495263,0,0,,
818,0,0,10000,0,1751.8,91.88495263,0,0,,
819,0,0,10000,0,1751.8,91.88495263,0,0,,
820,0,0,10000,0,1751.8,91.88495263,0,0,,
821,0,0,10000,0,1751.95,91.88837623,0,0,,
822,0,0,10000,0,1751.95,91.88837623,0,0,,
823,0,0,10000,0,1752.15,91.90320327,0,0,,
824,0,0,10000,0,1752.16667,91.9031828,0,0,,
825,0,0,10000,0,1752.16667,91.9031828,0,0,,
826,0,0,10000,0,1752.16667,91.9031828,0,0,,
827,0,0,10000,0,1752.16667,91.9031828,0,0,,
828,0,0,10000,0,1752.16667,91.9031828,0,0,,
829,0,0,10000,0,1752.65,91.94079962,0,0,,
830,0,0,10000,0,1752.65,91.94079962,0,0,,
831,0,0,10000,0,1752.7,91.94523149,0,0,,
832,0,0,10000,0,1752.71667,91.94763952,0,0,,
833,0,0,10000,0,1752.71667,91.94763952,0,0,,
834,0,0,10000,0,1753.18333,91.96183651,0,0,,
835,0,0,10000,0,1753.18333,91.96183651,0,0,,
836,0,0,10000,0,1753.63333,92.06398526,0,0,,
837,0,0,10000,0,1753.78333,92.06375859,0,0,,
838,0,0,10000,0,1753.78333,92.06375859,0,0,,
839,0,0,10000,0,1753.85,92.06597004,0,0,,
840,0,0,10000,0,1753.9,92.06998904,0,0,,
841,0,0,10000,0,1753.9,92.06998904,0,0,,
842,0,0,10000,0,1753.95,92.07721037,0,0,,
843,0,0,10000,0,1771.5,91.46994042,0,0,,
844,0,0,10000,0,1771.5,91.46994042,0,0,,
845,0,0,10000,0,1771.5,91.46994042,0,0,,
846,0,0,10000,0,1771.5,91.46994042,0,0,,
847,0,0,10000,0,1771.5,91.46994042,0,0,,
848,0,0,10000,0,1771.5,91.46994042,0,0,,
849,0,0,10000,0,1771.5,91.46994042,0,0,,
850,0,0,10000,0,1771.5,91.46994042,0,0,,
851,0,0,10000,0,1771.5,91.46994042,0,0,,
852,0,0,10000,0,1771.5,91.46994042,0,0,,
853,0,0,10000,0,1771.81667,91.495159,0,0,,
854,0,0,10000,0,1772.33333,91.5460079,0,0,,
855,0,0,10000,0,1772.33333,91.5460079,0,0,,
856,0,0,10000,0,1773.41667,91.66885655,0,0,,
857,0,0,10000,0,1773.41667,91.66885655,0,0,,
858,0,0,10000,0,1790.71667,91.09063312,0,0,,
859,0,0,10000,0,1790.8,91.09720332,0,0,,
860,0,0,10000,0,1790.85,91.1086606,0,0,,
861,0,0,10000,0,1790.85,91.1086606,0,0,,
862,0,0,10000,0,1790.86667,91.11248547,0,0,,
863,0,0,10000,0,1790.86667,91.11248547,0,0,,
864,0,0,10000,0,1790.96667,91.126072,0,0,,
865,0,0,10000,0,1791.06667,91.13788172,0,0,,
866,0,0,10000,0,1791.06667,91.13788172,0,0,,
867,0,0,10000,0,1791.06667,91.13788172,0,0,,
868,0,0,10000,0,1791.06667,91.13788172,0,0,,
869,0,0,10000,0,1791.11667,91.1392431,0,0,,
870,0,0,10000,0,1791.56667,91.19371995,0,0,,
871,0,0,10000,0,1791.56667,91.19371995,0,0,,
872,0,0,10000,0,1791.56667,91.19371995,0,0,,
873,0,0,10000,0,1791.56667,91.19371995,0,0,,
874,0,0,10000,0,1791.56667,91.19371995,0,0,,
875,0,0,10000,0,1791.56667,91.19371995,0,0,,
876,0,0,10000,0,1791.56667,91.19371995,0,0,,
877,0,0,10000,0,1791.56667,91.19371995,0,0,,
878,0,0,10000,0,1791.61667,91.18967658,0,0,,
879,0,0,10000,0,1791.63333,91.19173619,0,0,,
880,0,0,10000,0,1791.63333,91.19173619,0,0,,
881,0,0,10000,0,1791.68333,91.19793303,0,0,,
882,0,0,10000,0,1791.78333,91.20697915,0,0,,
883,0,0,10000,0,1791.78333,91.20697915,0,0,,
884,0,0,10000,0,1791.81667,91.21362054,0,0,,
885,0,0,10000,0,1792.35,91.37985482,0,0,,
886,0,0,10000,0,1792.36667,91.3831722,0,0,,
887,0,0,10000,0,1792.36667,91.3831722,0,0,,
888,0,0,10000,0,1792.38333,91.38183408,0,0,,
889,0,0,10000,0,1792.38333,91.38183408,0,0,,
890,0,0,10000,0,1792.38333,91.38183408,0,0,,
891,0,0,10000,0,1792.78333,91.41610983,0,0,,
892,0,0,10000,0,1792.78333,91.41610983,0,0,,
893,0,0,10000,0,1792.91667,91.45490164,0,0,,
894,0,0,10000,0,1792.91667,91.45490164,0,0,,
895,0,0,10000,0,1792.91667,91.45490164,0,0,,
896,0,0,10000,0,1792.91667,91.45490164,0,0,,
897,0,0,10000,0,1792.91667,91.45490164,0,0,,
898,0,0,10000,0,1792.91667,91.45490164,0,0,,
899,0,0,10000,0,1792.91667,91.45490164,0,0,,
900,0,0,10000,0,1792.91667,91.45490164,0,0,,
901,0,0,10000,0,1793.15,91.47431434,0,0,,
902,0,0,10000,0,1793.2,91.48690376,0,0,,
903,0,0,10000,0,1793.5,91.58198605,0,0,,
904,0,0,10000,0,1793.63333,91.59461462,0,0,,
905,0,0,10000,0,1793.75,91.61936928,0,0,,
906,0,0,10000,0,1793.76667,91.61969531,0,0,,
907,0,0,10000,0,1793.78333,91.61850124,0,0,,
908,0,0,10000,0,1793.78333,91.61850124,0,0,,
909,0,0,10000,0,1793.88333,91.64134861,0,0,,
910,0,0,10000,0,1793.88333,91.64134861,0,0,,
911,0,0,10000,0,1793.9,91.64015754,0,0,,
912,0,0,10000,0,1793.9,91.64015754,0,0,,
913,0,0,10000,0,1794.08333,91.62725488,0,0,,
914,0,0,10000,0,1794.08333,91.62725488,0,0,,
915,0,0,10000,0,1794.08333,91.62725488,0,0,,
916,0,0,10000,0,1794.1,91.62610001,0,0,,
917,0,0,10000,0,1794.13333,91.62342935,0,0,,
918,0,0,10000,0,1794.13333,91.62342935,0,0,,
919,0,0,10000,0,1794.13333,91.62342935,0,0,,
920,0,0,10000,0,1794.15,91.62483326,0,0,,
921,0,0,10000,0,1794.21667,91.63047902,0,0,,
922,0,0,10000,0,1794.21667,91.63047902,0,0,,
923,0,0,10000,0,1794.48333,91.68322549,0,0,,
924,0,0,10000,0,1794.48333,91.68322549,0,0,,
925,0,0,10000,0,1794.48333,91.68322549,0,0,,
926,0,0,10000,0,1794.48333,91.68322549,0,0,,
927,0,0,10000,0,1794.48333,91.68322549,0,0,,
928,0,0,10000,0,1794.91667,91.74443222,0,0,,
929,0,0,10000,0,1794.95,91.75160038,0,0,,
930,0,0,10000,0,1794.95,91.75160038,0,0,,
931,0,0,10000,0,1794.95,91.75160038,0,0,,
932,0,0,10000,0,1795.23333,91.77616583,0,0,,
933,0,0,10000,0,1795.26667,91.78003016,0,0,,
934,0,0,10000,0,1795.26667,91.78003016,0,0,,
935,0,0,10000,0,1795.26667,91.78003016,0,0,,
936,0,0,10000,0,1795.31667,91.77657866,0,0,,
937,0,0,10000,0,1795.4,91.79453906,0,0,,
938,0,0,10000,0,1795.4,91.79453906,0,0,,
939,0,0,10000,0,1795.4,91.79453906,0,0,,
940,0,0,10000,0,1795.4,91.79453906,0,0,,
941,0,0,10000,0,1795.63333,91.82521768,0,0,,
942,0,0,10000,0,1795.63333,91.82521768,0,0,,
943,0,0,10000,0,1795.66667,91.82695488,0,0,,
944,0,0,10000,0,1795.66667,91.82695488,0,0,,
945,0,0,10000,0,1795.66667,91.82695488,0,0,,
946,0,0,10000,0,1795.68333,91.82842787,0,0,,
947,0,0,10000,0,1795.68333,91.82842787,0,0,,
948,0,0,10000,0,1795.78333,91.83732883,0,0,,
949,0,0,10000,0,1795.8,91.83882283,0,0,,
950,0,0,10000,0,1795.8,91.83882283,0,0,,
951,0,0,10000,0,1795.8,91.83882283,0,0,,
952,0,0,10000,0,1795.8,91.83882283,0,0,,
953,0,0,10000,0,1795.8,91.83882283,0,0,,
954,0,0,10000,0,1795.83333,91.8361602,0,0,,
955,0,0,10000,0,1795.83333,91.8361602,0,0,,
956,0,0,10000,0,1795.83333,91.8361602,0,0,,
957,0,0,10000,0,1795.83333,91.8361602,0,0,,
958,0,0,10000,0,1795.93333,91.8664219,0,0,,
959,0,0,10000,0,1795.93333,91.8664219,0,0,,
960,0,0,10000,0,1795.96667,91.87067171,0,0,,
961,0,0,10000,0,1795.96667,91.87067171,0,0,,
962,0,0,10000,0,1795.96667,91.87067171,0,0,,
963,0,0,10000,0,1796,91.87731318,0,0,,
964,0,0,10000,0,1796.15,91.89893376,0,0,,
965,0,0,10000,0,1796.15,91.89893376,0,0,,
966,0,0,10000,0,1796.16667,91.90423094,0,0,,
967,0,0,10000,0,1796.2,91.91088106,0,0,,
968,0,0,10000,0,1796.2,91.91088106,0,0,,
969,0,0,10000,0,1796.6,91.93469249,0,0,,
970,0,0,10000,0,1796.61667,91.93556172,0,0,,
971,0,0,10000,0,1796.61667,91.93556172,0,0,,
972,0,0,10000,0,1796.8,91.94215143,0,0,,
973,0,0,10000,0,1796.8,91.94215143,0,0,,
974,0,0,10000,0,1796.83333,91.9439284,0,0,,
975,0,0,10000,0,1796.85,91.94430525,0,0,,
976,0,0,10000,0,1796.85,91.94430525,0,0,,
977,0,0,10000,0,1797.08333,91.95444491,0,0,,
978,0,0,10000,0,1797.08333,91.95444491,0,0,,
979,0,0,10000,0,1797.26667,91.99408562,0,0,,
980,0,0,10000,0,1797.53333,92.07457511,0,0,,
981,0,0,10000,0,1797.53333,92.07457511,0,0,,
982,0,0,10000,0,1797.56667,92.07568849,0,0,,
983,0,0,10000,0,1797.58333,92.07454083,0,0,,
984,0,0,10000,0,1797.61667,92.08520708,0,0,,
985,0,0,10000,0,1797.66667,92.0905188,0,0,,
986,0,0,10000,0,1797.86667,92.1198233,0,0,,
987,0,0,10000,0,1797.86667,92.1198233,0,0,,
988,0,0,10000,0,1797.91667,92.13532878,0,0,,
989,0,0,10000,0,1797.91667,92.13532878,0,0,,
990,0,0,10000,0,1797.93333,92.13744605,0,0,,
991,0,0,10000,0,1797.93333,92.13744605,0,0,,
992,0,0,10000,0,1797.93333,92.13744605,0,0,,
993,0,0,10000,0,1797.93333,92.13744605,0,0,,
994,0,0,10000,0,1797.95,92.14261982,0,0,,
995,0,0,10000,0,1797.95,92.14261982,0,0,,
996,0,0,10000,0,1797.95,92.14261982,0,0,,
997,0,0,10000,0,1797.95,92.14261982,0,0,,
998,0,0,10000,0,1797.95,92.14261982,0,0,,
999,0,0,10000,0,1798.1,92.19071273,0,0,,

==> data/k_armed_b1_regret.csv <==
H,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem
10,113.2972696,8.948361179,107.3306029,8.571042942,108.3806029,8.69174531,423.5306029,10.76706437
100,112.3639362,9.157358438,90.04726955,7.440276083,89.78060288,7.569746865,423.8639362,10.79496562
1000,108.7639362,8.40963314,30.44726955,4.145176933,30.66393622,4.494124711,422.9472696,10.90559848
10000,110.8639362,8.298182446,4.213936218,1.651040901,2.380602885,1.556162915,420.4139362,11.00730986

==> data/k_armed_b1_runtime.csv <==
H,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem
10,0.118388613,0.004238401,0.13995899,0.004547511,0.171273975,0.006735392,0.117086494,0.004528699
100,0.122887711,0.00546281,0.151011455,0.005954911,0.1750525,0.006541356,0.113512909,0.002684405
1000,0.10809625,0.004167174,0.133597112,0.004962201,0.189274593,0.008123976,0.107286882,0.003774146
10000,0.094198362,0.003882365,0.118262879,0.004054989,0.267736165,0.012862156,0.089157116,0.002813082

==> data/k_armed_b1_unused_h.csv <==
H,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem
10,10,0,0,0,4.3,0.443598536,10,0
100,100,0,0,0,42.16666667,4.278389175,100,0
1000,1000,0,0,0,603.5333333,26.83128357,1000,0
10000,10000,0,0,0,8201.883333,92.19219697,10000,0

==> data/k_armed_b1_unused_h_percentage.csv <==
H,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem
10,100,0,0,0,43,4.435985359,100,0
100,100,0,0,0,42.16666667,4.278389175,100,0
1000,100,0,0,0,60.35333333,2.683128357,100,0
10000,100,0,0,0,82.01883333,0.92192197,100,0

==> data/k_armed_b3_avg_regret_k10_H100.csv <==
t,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem,optimal,optimal_sem
1,1.016061028,0.108532127,0.849394361,0.126838487,0.949394361,0.107083984,0.982727695,0.115940424,0,0
2,2.015455389,0.196970153,1.782122056,0.202073189,1.848788723,0.191093943,1.832122056,0.174627342,0,0
3,2.86484975,0.280033405,2.598183084,0.268828009,2.81484975,0.264951206,2.71484975,0.241389033,0,0
4,3.747577445,0.352582201,3.514244112,0.343500393,3.614244112,0.331136572,3.697577445,0.289103782,0,0
5,4.73030514,0.435768825,4.28030514,0.403128987,4.68030514,0.399935383,4.546971806,0.323763508,0,0
6,5.813032834,0.512238601,5.096366168,0.467056447,5.446366168,0.460726984,5.313032834,0.36359772,0,0
7,6.712427196,0.575435059,5.862427196,0.541182229,6.362427196,0.527855754,6.312427196,0.388944218,0,0
8,7.711821557,0.653107138,6.59515489,0.615886667,7.39515489,0.582180749,7.211821557,0.404640872,0,0
9,8.694549251,0.725800554,7.577882585,0.666122526,8.094549251,0.653873055,8.161215918,0.440956581,0,0
10,9.677276946,0.774323857,8.610610279,0.711230529,9.043943613,0.718681698,9.060610279,0.471410586,0,0
11,10.56000464,0.849105808,9.276671307,0.744732816,9.776671307,0.749766168,10.02667131,0.504032184,0,0
12,11.52606567,0.925393596,9.859399002,0.790660722,10.69273234,0.784240363,10.92606567,0.498647922,0,0
13,12.4921267,0.976891977,10.47546003,0.833567298,11.35879336,0.835865709,11.82546003,0.526219693,0,0
14,13.35818772,1.052417869,11.24152106,0.871361355,11.99152106,0.868414036,12.89152106,0.538891712,0,0
15,14.30758209,1.125612797,11.84091542,0.910578304,12.64091542,0.901922919,13.70758209,0.569612426,0,0
16,15.09030978,1.188128148,12.49030978,0.949268696,13.34030978,0.942830805,14.69030978,0.612718127,0,0
17,15.82303747,1.273833512,13.12303747,0.990880636,13.97303747,0.962917856,15.48970414,0.653830855,0,0
18,16.55576517,1.325359867,13.8390985,1.022841196,14.65576517,1.014314264,16.5390985,0.672931673,0,0
19,17.30515953,1.37399693,14.4218262,1.047526993,15.40515953,1.059203911,17.48849286,0.679127,0,0
20,18.25455389,1.413239135,15.20455389,1.08248078,16.12122056,1.088431317,18.48788723,0.720948475,0,0
21,19.00394825,1.454358121,15.92061492,1.109770738,16.68728159,1.110400625,19.45394825,0.745378097,0,0
22,19.97000928,1.508175451,16.67000928,1.155840426,17.35334261,1.128333679,20.53667595,0.764370431,0,0
23,20.88607031,1.551541789,17.23607031,1.186770313,17.81940364,1.162595165,21.48607031,0.780113115,0,0
24,21.65213134,1.60152962,17.868798,1.224635369,18.35213134,1.198732395,22.35213134,0.789768565,0,0
25,22.26819237,1.632877721,18.41819237,1.260883316,18.88485903,1.205684536,23.26819237,0.809102667,0,0
26,22.90092006,1.688278216,19.00092006,1.288797926,19.41758673,1.248193126,24.33425339,0.80543954,0,0
27,23.56698109,1.716363374,19.70031442,1.33367165,19.91698109,1.293299529,25.26698109,0.853215199,0,0
28,24.21637545,1.73668691,20.19970878,1.35787663,20.36637545,1.331530724,26.14970878,0.876904556,0,0
29,24.78243648,1.792902346,20.73243648,1.374430382,20.88243648,1.356280109,26.99910314,0.902469012,0,0
30,25.51516417,1.83214127,21.3984975,1.414044964,21.4984975,1.371462238,28.11516417,0.922873276,0,0
31,26.16455853,1.859864116,21.9312252,1.420092583,21.99789187,1.374533181,29.09789187,0.948188321,0,0
32,26.84728623,1.905698983,22.56395289,1.42854001,22.44728623,1.400079091,29.99728623,0.959733162,0,0
33,27.59668059,1.925900801,22.98001392,1.459575726,23.09668059,1.429195424,31.01334726,0.976414348,0,0
34,28.24607495,1.966588685,23.64607495,1.481342019,23.72940828,1.474304622,32.11274162,0.97686419,0,0
35,28.99546931,2.005074953,24.12880264,1.491774443,24.44546931,1.48290178,32.94546931,1.00847712,0,0
36,29.74486367,2.041289262,24.49486367,1.488569398,24.84486367,1.50122009,34.01153034,1.015324387,0,0
37,30.44425803,2.06299007,25.1109247,1.510625433,25.4109247,1.527337639,34.84425803,1.028624741,0,0
38,31.01031906,2.076994665,25.71031906,1.543695503,25.9936524,1.548398183,35.7436524,1.072770896,0,0
39,31.49304676,2.102262197,26.30971342,1.5922421,26.35971342,1.544818205,36.77638009,1.119077843,0,0
40,32.02577445,2.144935443,26.75910778,1.62051536,26.82577445,1.583480855,37.77577445,1.161358058,0,0
41,32.52516881,2.152696661,27.17516881,1.644522721,27.25850215,1.594573729,38.97516881,1.193752775,0,0
42,33.09122984,2.222754743,27.62456317,1.661552534,27.55789651,1.631034721,39.99122984,1.214234639,0,0
43,33.60729087,2.246752214,28.0906242,1.696632771,28.07395753,1.651773397,40.9406242,1.253049621,0,0
44,34.15668523,2.274112663,28.6233519,1.740971482,28.70668523,1.676945302,41.9233519,1.260437427,0,0
45,34.67274626,2.313362146,29.02274626,1.782682817,29.07274626,1.713533333,42.95607959,1.262362131,0,0
46,35.33880729,2.333594047,29.40547395,1.836518087,29.63880729,1.727914872,44.03880729,1.295279036,0,0
47,35.87153498,2.356893403,29.95486831,1.857139813,30.25486831,1.733272565,45.05486831,1.328302758,0,0
48,36.57092934,2.370517185,30.57092934,1.895973178,30.57092934,1.779012917,46.08759601,1.371939368,0,0
49,37.2203237,2.398183924,31.13699037,1.914714359,31.0203237,1.812400485,47.10365704,1.394067764,0,0
50,37.7530514,2.420841886,31.78638473,1.930037152,31.46971806,1.846476059,48.21971806,1.419539998,0,0
51,38.31911242,2.422297902,32.10244576,1.962487671,31.88577909,1.859480107,49.26911242,1.450290749,0,0
52,38.70184012,2.450136056,32.56850679,1.981285541,32.36850679,1.904530219,50.16850679,1.47779016,0,0
53,39.06790115,2.467900334,33.05123448,2.020301362,32.90123448,1.932960333,51.08456781,1.469628503,0,0
54,39.48396218,2.482533716,33.46729551,2.057895505,33.20062884,1.974480236,52.15062884,1.49629931,0,0
55,40.0500232,2.498129346,33.91668987,2.108050927,33.56668987,1.992770662,53.08335654,1.516867244,0,0
56,40.4327509,2.531732313,34.3327509,2.140034208,33.91608423,2.004735018,53.9327509,1.518544349,0,0
57,41.06547859,2.573942416,34.91547859,2.1593746,34.26547859,2.035425509,54.78214526,1.565123733,0,0
58,41.83153962,2.605452872,35.41487295,2.184613889,34.54820629,2.059746852,55.69820629,1.587915327,0,0
59,42.24760065,2.614749459,35.81426732,2.218493587,34.83093398,2.073477806,56.49760065,1.603517033,0,0
60,42.63032834,2.634281309,36.14699501,2.231507562,35.28032834,2.124487644,57.64699501,1.617067678,0,0
61,43.09638937,2.652460235,36.34638937,2.278013587,35.74638937,2.159059204,58.56305604,1.650507754,0,0
62,43.69578373,2.690298274,36.6124504,2.303680497,35.9124504,2.172913469,59.5624504,1.675647945,0,0
63,44.24517809,2.73686322,37.26184476,2.322343876,36.16184476,2.204509728,60.52851143,1.714969885,0,0
64,44.81123912,2.748130129,37.56123912,2.337282443,36.46123912,2.226960849,61.42790579,1.733564793,0,0
65,45.47730015,2.774782968,38.01063348,2.354915115,36.72730015,2.240237537,62.34396682,1.77584856,0,0
66,45.92669451,2.797939103,38.31002784,2.365648387,37.16002784,2.251946754,63.04336118,1.812787568,0,0
67,46.37608887,2.816384766,38.59275554,2.378658198,37.55942221,2.273228404,63.84275554,1.841499401,0,0
68,46.70881657,2.841983732,38.82548323,2.400174797,37.80881657,2.295405968,64.65881657,1.874083745,0,0
69,47.35821093,2.844890132,39.10821093,2.438150997,38.15821093,2.327330099,65.55821093,1.894790925,0,0
70,47.80760529,2.898436953,39.34093862,2.458158597,38.44093862,2.354774298,66.55760529,1.916283787,0,0
71,48.30699965,2.920347966,39.62366632,2.463252452,38.57366632,2.397189815,67.45699965,1.929482575,0,0
72,48.75639401,2.943348046,39.97306068,2.49109122,38.83972734,2.43112842,68.37306068,1.943995377,0,0
73,49.18912171,2.963929462,40.27245504,2.497120277,39.25578837,2.473535358,69.52245504,1.970353599,0,0
74,49.53851607,2.996572102,40.50518273,2.532116855,39.48851607,2.476938465,70.45518273,1.978443289,0,0
75,49.9545771,3.032061291,40.7545771,2.532613356,39.73791043,2.507135414,71.5045771,2.006723017,0,0
76,50.47063812,3.063441892,41.02063812,2.545698557,39.98730479,2.504962457,72.33730479,2.04783325,0,0
77,50.82003248,3.095923024,41.28669915,2.557058136,40.25336582,2.522454165,73.35336582,2.080848135,0,0
78,51.25276018,3.123976368,41.50276018,2.589993041,40.53609351,2.547253512,74.36942685,2.117233072,0,0
79,51.76882121,3.133229659,41.61882121,2.608903831,40.71882121,2.55856924,75.38548787,2.123885807,0,0
80,52.18488224,3.165203845,41.91821557,2.636747168,41.06821557,2.564129112,76.08488224,2.127539131,0,0
81,52.55094326,3.192707825,42.25094326,2.656852631,41.1842766,2.59316782,76.9842766,2.161091082,0,0
82,52.86700429,3.213159149,42.45033762,2.677239816,41.33367096,2.643350573,78.16700429,2.190189933,0,0
83,53.28306532,3.241083616,42.68306532,2.70079979,41.64973199,2.669411087,79.09973199,2.199588709,0,0
84,53.61579301,3.243580906,43.01579301,2.701680073,42.06579301,2.674460492,80.03245968,2.236145637,0,0
85,53.96518737,3.266502197,43.21518737,2.722293949,42.36518737,2.690169639,81.04852071,2.264980498,0,0
86,54.16458174,3.293265664,43.3312484,2.729786599,42.71458174,2.711729745,82.01458174,2.26628018,0,0
87,54.58064276,3.291410056,43.83064276,2.741958504,42.93064276,2.749669986,82.98064276,2.285342024,0,0
88,54.98003713,3.301414333,44.03003713,2.742885579,43.14670379,2.753745543,84.01337046,2.273189945,0,0
89,55.29609815,3.312768292,44.17943149,2.752395711,43.46276482,2.76097127,84.92943149,2.312443363,0,0
90,55.57882585,3.300142948,44.41215918,2.742353534,43.76215918,2.782608616,85.91215918,2.342255077,0,0
91,55.92822021,3.307844993,44.69488688,2.747072195,43.87822021,2.806929385,86.99488688,2.367682564,0,0
92,56.19428124,3.311444369,44.99428124,2.760248035,43.94428124,2.811474615,87.79428124,2.389609144,0,0
93,56.42700893,3.338724999,45.12700893,2.772125248,44.17700893,2.830758626,88.71034226,2.430784295,0,0
94,56.57640329,3.359456883,45.34306996,2.790717833,44.34306996,2.831848545,89.60973663,2.46878947,0,0
95,56.92579765,3.374407757,45.54246432,2.803300648,44.49246432,2.852019636,90.52579765,2.512262563,0,0
96,57.19185868,3.394806058,45.62519202,2.799611904,44.90852535,2.850019712,91.59185868,2.536957566,0,0
97,57.39125304,3.424933864,45.89125304,2.80469719,45.02458638,2.848513186,92.57458638,2.557874369,0,0
98,57.72398074,3.446155768,46.15731407,2.819815942,45.22398074,2.842960687,93.65731407,2.577284346,0,0
99,57.9733751,3.461489537,46.4733751,2.825692017,45.25670843,2.857479392,94.64004177,2.588060185,0,0
100,58.20610279,3.477195858,46.50610279,2.843266731,45.33943613,2.846048004,95.57276946,2.590941018,0,0
101,58.55549716,3.496388598,46.78883049,2.861953271,45.38883049,2.868037632,96.47216382,2.62314672,0,0
102,58.88822485,3.523358815,47.02155818,2.885596602,45.48822485,2.886471511,97.45489152,2.631968993,0,0
103,58.93761921,3.550002868,47.17095254,2.898456787,45.57095254,2.903247161,98.28761921,2.649379042,0,0
104,59.20368024,3.574454455,47.28701357,2.914093557,45.65368024,2.916988188,99.13701357,2.678202625,0,0
105,59.38640793,3.597890782,47.46974127,2.913827514,45.78640793,2.925792366,99.91974127,2.72265894,0,0
106,59.60246896,3.619723954,47.73580229,2.924850631,46.00246896,2.944949047,100.702469,2.747120441,0,0
107,59.80186332,3.632200594,47.81852999,2.948117057,46.26852999,2.964543036,101.8018633,2.766829353,0,0
108,60.08459102,3.663926079,47.85125768,2.962262556,46.46792435,2.985689176,102.7012577,2.804407118,0,0
109,60.53398538,3.680266582,48.08398538,2.981054611,46.63398538,3.003116193,103.6673187,2.833676292,0,0
110,60.83337974,3.690616187,48.35004641,2.991687612,46.83337974,3.016821894,104.5833797,2.8503614,0,0
111,61.1327741,3.70019646,48.34944077,2.998735377,47.0327741,3.043608313,105.3327741,2.89385952,0,0
112,61.5655018,3.696840585,48.6655018,3.022768942,47.1655018,3.043073626,106.0321685,2.919600148,0,0
113,62.03156282,3.693590194,48.88156282,3.032683265,47.44822949,3.054671461,107.1982295,2.937557827,0,0
114,62.28095719,3.702603057,49.09762385,3.025110753,47.63095719,3.079706563,108.2476239,2.964693019,0,0
115,62.49701821,3.710721426,49.23035155,3.044090366,47.69701821,3.081023584,109.1470182,3.013645506,0,0
116,62.79641257,3.719771065,49.31307924,3.075003843,47.94641257,3.103258614,109.9464126,3.048832794,0,0
117,63.1624736,3.714232626,49.49580694,3.077755933,48.2124736,3.117469222,110.9291403,3.101877911,0,0
118,63.41186796,3.73064594,49.71186796,3.065224168,48.36186796,3.121875633,112.0285346,3.092249663,0,0
119,63.57792899,3.724259472,49.92792899,3.064041318,48.54459566,3.129527845,113.0945957,3.11163526,0,0
120,63.96065669,3.739337256,50.22732335,3.086884583,48.54399002,3.145096678,113.99399,3.128660636,0,0
121,64.24338438,3.747018986,50.34338438,3.108455522,48.69338438,3.148622094,114.960051,3.133807425,0,0
122,64.50944541,3.759418623,50.44277874,3.123485097,48.94277874,3.172458416,116.0261121,3.159787678,0,0
123,64.6421731,3.771832664,50.6921731,3.128511887,49.2421731,3.161510649,117.2088398,3.21704196,0,0
124,64.84156746,3.778680017,50.70823413,3.126719526,49.54156746,3.171572704,118.2582341,3.247800903,0,0
125,65.02429516,3.793307411,50.95762849,3.131680165,49.74096183,3.168852908,119.1576285,3.305865001,0,0
126,65.24035619,3.774919629,51.05702285,3.129927252,49.95702285,3.146708083,120.1070229,3.309184575,0,0
127,65.52308388,3.770066256,51.23975055,3.137612462,50.28975055,3.160215415,120.9564172,3.335141295,0,0
128,65.80581158,3.782881318,51.47247824,3.14664656,50.37247824,3.166512662,121.9558116,3.359220795,0,0
129,66.03853927,3.792649344,51.68853927,3.129252696,50.43853927,3.153442426,122.8718726,3.401829518,0,0
130,66.32126697,3.788627104,51.83793363,3.129816514,50.63793363,3.170170172,123.971267,3.412404253,0,0
131,66.50399466,3.779483533,51.98732799,3.108028454,50.87066133,3.185309831,125.1206613,3.429495568,0,0
132,66.58672235,3.796680208,52.13672235,3.116841491,50.93672235,3.171905303,126.3200557,3.461572619,0,0
133,66.90278338,3.812972425,52.33611672,3.138097364,51.21945005,3.175753897,127.3027834,3.493093501,0,0
134,67.11884441,3.806396721,52.61884441,3.128217394,51.41884441,3.189525706,128.1521777,3.52970327,0,0
135,67.36823877,3.79856301,52.55157211,3.128603124,51.61823877,3.195023995,129.1849054,3.577735236,0,0
136,67.5842998,3.795283208,52.80096647,3.128384726,51.80096647,3.197625878,130.1176331,3.605736999,0,0
137,67.81702749,3.798512194,52.78369416,3.147046123,51.96702749,3.199774613,130.9836942,3.645752115,0,0
138,68.06642186,3.813347277,52.98308852,3.156937237,52.31642186,3.21142736,132.0164219,3.671605136,0,0
139,68.51581622,3.811179038,53.23248288,3.152854073,52.41581622,3.215998426,132.8324829,3.690664895,0,0
140,68.68187724,3.809431165,53.49854391,3.157313074,52.63187724,3.221041836,133.6985439,3.707724196,0,0
141,68.81460494,3.830446856,53.69793827,3.17378047,52.78127161,3.23269101,134.6812716,3.726003302,0,0
142,69.08066597,3.832416301,53.94733263,3.168187434,53.0139993,3.227737358,135.6473326,3.74763199,0,0
143,69.296727,3.846370942,53.996727,3.17024861,53.346727,3.232683504,136.646727,3.785486137,0,0
144,69.51278802,3.862821001,54.09612136,3.176999058,53.47945469,3.245117507,137.6294547,3.814847437,0,0
145,69.66218238,3.874954156,54.19551572,3.175228057,53.54551572,3.279520326,138.5121824,3.840832776,0,0
146,69.87824341,3.891472489,54.44491008,3.181640054,53.67824341,3.291176141,139.3949101,3.848248488,0,0
147,70.17763777,3.904472485,54.79430444,3.196390578,53.76097111,3.28714466,140.4276378,3.889985635,0,0
148,70.3936988,3.899001759,55.02703213,3.207704389,53.7436988,3.294898338,141.3436988,3.906667826,0,0
149,70.6764265,3.918442546,55.20975983,3.231277271,53.9264265,3.292585473,142.4264265,3.939588132,0,0
150,70.82582086,3.94129992,55.39248752,3.241812574,54.04248752,3.319286003,143.4258209,3.961192643,0,0
151,71.10854855,3.951543926,55.44188189,3.267195852,54.25854855,3.312778152,144.3085486,3.978097604,0,0
152,71.45794291,3.959869622,55.70794291,3.280900803,54.40794291,3.30675114,145.3912762,4.002503899,0,0
153,71.77400394,3.966314007,55.90733727,3.303562616,54.62400394,3.317210478,146.2906706,4.025467913,0,0
154,72.09006497,3.970943065,56.1733983,3.328350923,54.7733983,3.319231082,147.440065,4.036843328,0,0
155,72.43945933,3.987460511,56.27279266,3.336170094,54.93945933,3.324620347,148.456126,4.037018739,0,0
156,72.88885369,3.974328302,56.30552036,3.361467386,55.10552036,3.325083454,149.5388537,4.053238304,0,0
157,73.17158139,3.987212326,56.40491472,3.374632505,55.33824805,3.336289444,150.6382481,4.071116463,0,0
158,73.35430908,3.984367709,56.68764241,3.394599806,55.43764241,3.352781406,151.7043091,4.089299556,0,0
159,73.57037011,3.994621956,56.87037011,3.403134631,55.55370344,3.380802988,152.6870368,4.129087392,0,0
160,73.83643114,3.982180178,57.2530978,3.427014762,55.53643114,3.383030507,153.6030978,4.168434624,0,0
161,73.9858255,3.96923121,57.36915883,3.436768355,55.5858255,3.377928188,154.6691588,4.199596873,0,0
162,74.20188653,3.974266771,57.58521986,3.443491684,55.80188653,3.381807212,155.5685532,4.224969402,0,0
163,74.48461422,3.974589067,57.75128089,3.464439931,55.98461422,3.377823402,156.4179476,4.234450158,0,0
164,74.65067525,3.969203205,57.81734192,3.470387794,56.11734192,3.389280755,157.3506752,4.245662714,0,0
165,74.88340294,3.97322314,58.06673628,3.480971014,56.31673628,3.403269119,158.3000696,4.263376087,0,0
166,75.16613064,3.976009745,58.16613064,3.482530996,56.46613064,3.399418328,159.4327973,4.285565176,0,0
167,75.515525,3.983310516,58.34885833,3.498001405,56.515525,3.398642321,160.2821917,4.273275758,0,0
168,75.64825269,3.985329062,58.56491936,3.498948509,56.58158603,3.394336503,161.2149194,4.309698353,0,0
169,75.74764705,3.99107897,58.71431372,3.495148414,56.74764705,3.403098488,162.1476471,4.334876971,0,0
170,75.89704142,4.000865938,58.94704142,3.486802756,56.98037475,3.438308078,163.0970414,4.356850856,0,0
171,76.24643578,4.01912093,59.16310244,3.490738882,57.12976911,3.428123595,163.8464358,4.400669699,0,0
172,76.39583014,4.024613159,59.32916347,3.494631126,57.52916347,3.438748708,164.8458301,4.458562525,0,0
173,76.51189117,4.012034257,59.5952245,3.496638746,57.6452245,3.435215573,165.7618912,4.480676896,0,0
174,76.86128553,4.017120898,59.66128553,3.490944661,57.82795219,3.464058674,166.5279522,4.51221896,0,0
175,76.96067989,4.019849979,59.81067989,3.486041668,58.09401322,3.476558402,167.3106799,4.539357658,0,0
176,77.24340758,4.014902638,59.94340758,3.4713669,58.14340758,3.478321275,168.1434076,4.561075084,0,0
177,77.52613528,4.022531702,60.07613528,3.46377888,58.35946861,3.496070802,169.1428019,4.627129867,0,0
178,77.94219631,4.036509215,60.30886297,3.453160419,58.54219631,3.505501037,170.2421963,4.644039851,0,0
179,78.174924,4.049488687,60.45825733,3.444684124,58.64159067,3.513577849,171.3415907,4.679097332,0,0
180,78.44098503,4.066244673,60.57431836,3.458564865,58.6576517,3.49358836,172.4243184,4.682644495,0,0
181,78.55704606,4.077653847,60.75704606,3.485509287,58.74037939,3.500551545,173.4570461,4.737109058,0,0
182,78.77310708,4.078089922,61.03977375,3.47916057,58.82310708,3.493285635,174.4564404,4.753216927,0,0
183,78.97250145,4.091923022,61.07250145,3.495436904,58.93916811,3.503108567,175.3725014,4.794237569,0,0
184,79.17189581,4.097041187,61.22189581,3.515578314,58.83856247,3.510846264,176.5385625,4.799236178,0,0
185,79.5046235,4.104565404,61.42129017,3.52918213,59.03795684,3.526351504,177.5712902,4.842462413,0,0
186,79.70401786,4.094248925,61.42068453,3.538922789,58.97068453,3.525285916,178.4706845,4.885258707,0,0
187,79.87007889,4.095815991,61.62007889,3.548220541,59.07007889,3.532787478,179.4034122,4.909032707,0,0
188,80.05280659,4.111560249,61.78613992,3.557660599,59.18613992,3.540623439,180.4694733,4.927817223,0,0
189,80.16886761,4.114042157,61.90220095,3.577656001,59.25220095,3.561306652,181.2855343,4.936580148,0,0
190,80.20159531,4.104929545,61.91826198,3.59471855,59.43492864,3.564848803,182.1349286,4.939823489,0,0
191,80.50098967,4.101818135,62.034323,3.603940167,59.50098967,3.575475874,183.1009897,4.981288418,0,0
192,80.8170507,4.103632778,62.05038403,3.590906803,59.65038403,3.577277712,183.9837174,4.995156732,0,0
193,80.98311173,4.111009803,62.19977839,3.582745041,59.81644506,3.576213113,185.2164451,5.006146292,0,0
194,81.11583942,4.112685822,62.19917275,3.598274127,59.86583942,3.585367538,185.9825061,5.018799222,0,0
195,81.31523378,4.101356947,62.44856711,3.60514319,60.01523378,3.569178211,186.8152338,5.056572409,0,0
196,81.48129481,4.110565982,62.58129481,3.599388009,60.21462814,3.594146429,187.9812948,5.053633622,0,0
197,81.7140225,4.119066776,62.88068917,3.604351971,60.34735584,3.587734406,188.9973558,5.073326268,0,0
198,81.7467502,4.117274986,63.0467502,3.622986904,60.46341687,3.614756329,189.8467502,5.093555354,0,0
199,82.01281123,4.137403515,63.17947789,3.624969172,60.72947789,3.622318378,190.7461446,5.089047792,0,0
200,82.34553892,4.141929265,63.34553892,3.633486457,60.87887225,3.638450812,191.5955389,5.098296681,0,0
201,82.57826662,4.145680884,63.56159995,3.63431201,60.96159995,3.639575264,192.7115999,5.116216616,0,0
202,82.69432764,4.148049836,63.71099431,3.62261335,60.97766098,3.653738678,193.627661,5.133409062,0,0
203,82.87705534,4.148218661,63.87705534,3.634812751,61.06038867,3.664594756,194.5770553,5.144342125,0,0
204,83.1264497,4.140843774,64.10978303,3.649767024,61.1764497,3.669054522,195.3764497,5.176163844,0,0
205,83.27584406,4.134709078,64.30917739,3.664024634,61.22584406,3.680512342,196.2258441,5.179930048,0,0
206,83.52523842,4.143688114,64.32523842,3.673028266,61.40857176,3.691249872,196.9419051,5.202865916,0,0
207,83.65796612,4.150380356,64.57463278,3.686209168,61.52463278,3.688134462,197.8079661,5.248722405,0,0
208,83.74069381,4.170546074,64.79069381,3.695007847,61.65736048,3.683721367,198.8906938,5.261337309,0,0
209,83.95675484,4.179600055,64.94008817,3.707637139,61.77342151,3.691545649,199.8567548,5.287825359,0,0
210,84.23948253,4.180417608,65.12281587,3.695293071,61.93948253,3.672151783,200.7728159,5.303134003,0,0
211,84.35554356,4.187157143,65.40554356,3.715357066,61.9888769,3.684945444,201.7222102,5.33627923,0,0
212,84.68827126,4.192101877,65.52160459,3.720679955,62.20493792,3.676678807,202.5882713,5.352271734,0,0
213,84.90433228,4.22081375,65.83766562,3.71248592,62.32099895,3.671794176,203.720999,5.388885186,0,0
214,85.08705998,4.220727906,66.02039331,3.71925543,62.45372665,3.659026454,204.7037266,5.429890111,0,0
215,85.31978767,4.220739513,66.16978767,3.711842359,62.56978767,3.661307909,205.753121,5.449060197,0,0
216,85.40251537,4.238308774,66.26918203,3.708470074,62.71918203,3.652935839,206.8358487,5.477054824,0,0
217,85.6185764,4.227025313,66.3685764,3.730112102,62.68524306,3.652974923,207.8019097,5.488431975,0,0
218,85.81797076,4.219880558,66.51797076,3.731286041,62.76797076,3.664142434,208.7179708,5.51099879,0,0
219,85.96736512,4.21543237,66.55069845,3.730551792,62.91736512,3.659920336,209.6506985,5.496268365,0,0
220,86.15009281,4.211014173,66.48342615,3.738799813,63.01675948,3.670114755,210.6167595,5.51348728,0,0
221,86.48282051,4.230094709,66.66615384,3.738664271,63.33282051,3.678119325,211.5661538,5.538216595,0,0
222,86.64888154,4.239173287,66.68221487,3.731517282,63.48221487,3.671424226,212.4822149,5.553669982,0,0
223,86.76494256,4.248517352,66.88160923,3.738761279,63.58160923,3.674870704,213.5482759,5.558562296,0,0
224,86.91433692,4.25759846,66.98100359,3.73251821,63.76433692,3.681579078,214.4643369,5.576064661,0,0
225,87.13039795,4.258992678,67.21373129,3.733395364,64.01373129,3.691713038,215.430398,5.609083815,0,0
226,87.37979231,4.258283359,67.29645898,3.743900987,64.26312565,3.701054703,216.3297923,5.619724551,0,0
227,87.62918668,4.263192625,67.36252001,3.743369125,64.52918668,3.709070349,217.2458533,5.653165738,0,0
228,87.87858104,4.267224266,67.3952477,3.749213739,64.76191437,3.707697729,218.0952477,5.699122174,0,0
229,88.09464206,4.261103659,67.3279754,3.748150366,65.0779754,3.709174806,219.1279754,5.728133585,0,0
230,88.21070309,4.265158874,67.39403643,3.767512592,65.22736976,3.727902207,220.0107031,5.754162535,0,0
231,88.31009745,4.27668069,67.37676412,3.775003595,65.27676412,3.728925576,220.8600975,5.759276491,0,0
232,88.57615848,4.275614558,67.32615848,3.786692097,65.40949182,3.738998937,221.8094918,5.770448587,0,0
233,88.80888618,4.285572338,67.40888618,3.774167512,65.42555284,3.746926109,222.8255528,5.815200176,0,0
234,88.84161387,4.302299127,67.50828054,3.77368209,65.70828054,3.756005175,223.6749472,5.823554622,0,0
235,89.0576749,4.292527605,67.72434157,3.783576679,65.8576749,3.765649807,224.4910082,5.845288278,0,0
236,89.17373593,4.285600452,67.79040259,3.777600559,65.94040259,3.771830882,225.5237359,5.889746765,0,0
237,89.17313029,4.283000398,67.80646362,3.782923721,66.00646362,3.768752676,226.489797,5.922094495,0,0
238,89.32252465,4.277617187,68.05585798,3.795667229,65.88919132,3.780091285,227.4391913,5.951485663,0,0
239,89.43858568,4.283280573,68.30525234,3.796505634,66.10525234,3.79217338,228.521919,5.976584904,0,0
240,89.60464671,4.305447952,68.35464671,3.789309962,66.28798004,3.792224547,229.3713134,5.993065703,0,0
241,89.80404107,4.301771431,68.50404107,3.802113205,66.27070773,3.794646996,230.4040411,6.020043943,0,0
242,90.07010209,4.314045159,68.63676876,3.808017764,66.33676876,3.810914552,231.1701021,6.041747499,0,0
243,90.33616312,4.308823544,68.93616312,3.803519669,66.45282979,3.810005129,231.8694965,6.046309347,0,0
244,90.50222415,4.31439948,69.08555748,3.816718568,66.60222415,3.801676118,232.7688908,6.078885845,0,0
245,90.75161851,4.333910684,69.25161851,3.806305227,66.71828518,3.799897671,233.7682852,6.110514019,0,0
246,91.06767954,4.33884444,69.43434621,3.821486966,66.78434621,3.801956062,234.8843462,6.126456328,0,0
247,91.08374057,4.342953215,69.5670739,3.834193536,66.9670739,3.801062338,235.7170739,6.159366765,0,0
248,91.1498016,4.353699227,69.9498016,3.848256383,67.01646826,3.801095673,236.8164683,6.197954418,0,0
249,91.23252929,4.35391381,69.99919596,3.83490264,67.13252929,3.800331752,237.6325293,6.206642036,0,0
250,91.56525698,4.348730712,70.06525698,3.829534306,67.21525698,3.798116284,238.615257,6.237161371,0,0
251,91.84798468,4.328038709,70.18131801,3.830119714,67.29798468,3.803037922,239.581318,6.260698665,0,0
252,92.08071237,4.34935268,70.16404571,3.833016861,67.31404571,3.808610106,240.547379,6.294220319,0,0
253,92.26344007,4.347431116,70.31344007,3.840697354,67.51344007,3.828569675,241.5301067,6.336874307,0,0
254,92.41283443,4.341204504,70.5295011,3.835061561,67.61283443,3.824965044,242.6961678,6.37213757,0,0
255,92.62889546,4.331086174,70.71222879,3.844679483,67.81222879,3.831335737,243.5788955,6.392619175,0,0
256,92.87828982,4.326933629,70.86162315,3.85116977,67.97828982,3.845569748,244.5116232,6.409976587,0,0
257,93.01101751,4.321689932,70.97768418,3.872783281,68.09435085,3.844296541,245.4776842,6.43056883,0,0
258,93.17707854,4.309669756,70.99374521,3.874622631,68.26041187,3.852651842,246.2437452,6.407753524,0,0
259,93.34313957,4.328334609,71.0764729,3.883214092,68.25980624,3.86627371,247.2431396,6.407156955,0,0
260,93.6592006,4.351667546,71.14253393,3.884527865,68.39253393,3.866730316,248.1425339,6.451409378,0,0
261,93.77526163,4.355076999,71.22526163,3.885908607,68.60859496,3.855867529,249.0752616,6.461785002,0,0
262,93.95798932,4.362761114,71.22465599,3.887359321,68.62465599,3.870073981,250.024656,6.491185595,0,0
263,94.15738368,4.368797588,71.27405035,3.874355678,68.72405035,3.856031964,250.9240503,6.511968769,0,0
264,94.32344471,4.379937025,71.34011138,3.8800155,68.87344471,3.858700011,251.8234447,6.529054599,0,0
265,94.4061724,4.385626034,71.4061724,3.876159282,68.87283907,3.855320081,252.7228391,6.569151367,0,0
266,94.45556677,4.378378268,71.4389001,3.867334359,69.05556677,3.857727251,253.6389001,6.61807658,0,0
267,94.65496113,4.37557572,71.70496113,3.872668673,69.22162779,3.845803022,254.5549611,6.615873773,0,0
268,94.75435549,4.364020424,71.72102215,3.862701706,69.20435549,3.840845295,255.6876888,6.635775628,0,0
269,95.00374985,4.360869896,71.90374985,3.871057388,69.20374985,3.855123589,256.6704165,6.664071053,0,0
270,95.16981088,4.352212486,71.88647754,3.868853765,69.23647754,3.86220252,257.6864775,6.69850326,0,0
271,95.41920524,4.35421613,71.85253857,3.85744992,69.36920524,3.867407157,258.6192052,6.726383957,0,0
272,95.48526627,4.328802692,72.00193293,3.856613677,69.50193293,3.863344614,259.7185996,6.746968729,0,0
273,95.48466063,4.322219447,72.03466063,3.855405422,69.55132729,3.873180981,260.817994,6.776065084,0,0
274,95.68405499,4.333686371,72.11738832,3.861204869,69.68405499,3.878641854,261.8007217,6.809942898,0,0
275,95.91678268,4.323648203,72.28344935,3.862442733,69.73344935,3.862751418,262.650116,6.845857807,0,0
276,96.01617704,4.313622472,72.48284371,3.8759933,69.78284371,3.850986529,263.5328437,6.88186109,0,0
277,96.06557141,4.308744089,72.46557141,3.875404813,69.78223807,3.838702538,264.5155714,6.892467093,0,0
278,96.13163243,4.319757683,72.61496577,3.887005296,69.83163243,3.845526979,265.6149658,6.926033137,0,0
279,96.18102679,4.335430459,72.71436013,3.899385316,69.98102679,3.851121928,266.4643601,6.95569085,0,0
280,96.36375449,4.318569464,73.09708782,3.902085558,69.99708782,3.85421293,267.4804212,6.98563573,0,0
281,96.54648218,4.317155663,73.06314885,3.897777305,70.19648218,3.86078058,268.3631489,7.004725948,0,0
282,96.72920988,4.311258084,73.24587655,3.899933831,70.26254321,3.88949536,269.1792099,7.035175493,0,0
283,96.94527091,4.316800979,73.36193757,3.893318947,70.31193757,3.882105401,270.1619376,7.026378398,0,0
284,97.06133193,4.312987685,73.39466527,3.895615463,70.44466527,3.885638572,271.0946653,7.064741218,0,0
285,97.09405963,4.324307389,73.54405963,3.892438633,70.3107263,3.891749884,272.1607263,7.078852791,0,0
286,97.26012066,4.296084088,73.66012066,3.883903019,70.32678732,3.903863004,273.2601207,7.122423174,0,0
287,97.37618169,4.296673311,73.57618169,3.886134459,70.55951502,3.91734664,274.0928484,7.113652478,0,0
288,97.64224271,4.28578234,73.65890938,3.87811398,70.75890938,3.916537913,274.8422427,7.158195151,0,0
289,97.90830374,4.2855118,73.84163707,3.876643635,70.84163707,3.931739537,275.7749704,7.161803724,0,0
290,97.9576981,4.294138788,74.0576981,3.862486144,70.99103144,3.918174907,276.8076981,7.182532794,0,0
291,98.12375913,4.302346168,74.05709246,3.859580954,71.10709246,3.937511791,277.6904258,7.222710419,0,0
292,98.40648682,4.293241278,74.08982016,3.881386119,71.07315349,3.934228706,278.7231535,7.259592712,0,0
293,98.47254785,4.282271042,74.20588119,3.885789143,71.30588119,3.94373162,279.6558812,7.309174254,0,0
294,98.57194221,4.281665023,74.37194221,3.885295237,71.28860888,3.94986558,280.8386089,7.319371108,0,0
295,98.63800324,4.288770626,74.38800324,3.909895457,71.52133658,3.950412297,281.7046699,7.348189007,0,0
296,98.87073094,4.290097541,74.45406427,3.908437168,71.5373976,3.951463382,282.6873976,7.374090139,0,0
297,99.15345863,4.285534345,74.50345863,3.922182322,71.6201253,3.946686779,283.6534586,7.404131061,0,0
298,99.25285299,4.300762444,74.61951966,3.917805593,71.73618633,3.93881016,284.7861863,7.407346123,0,0
299,99.30224735,4.305443811,74.65224735,3.911014481,71.85224735,3.939193305,285.5522474,7.424811081,0,0
300,99.30164171,4.293404223,74.68497505,3.914119054,71.90164171,3.950145622,286.5183084,7.420887119,0,0
301,99.45103608,4.28824417,74.86770274,3.924970949,71.83436941,3.955050453,287.5510361,7.428853081,0,0
302,99.5170971,4.279083382,74.95043044,3.931290007,71.9170971,3.952920367,288.6337638,7.44690879,0,0
303,99.48315813,4.288696283,75.01649147,3.91379027,71.9998248,3.946715495,289.4664915,7.465133496,0,0
304,99.64921916,4.30412517,74.98255249,3.898636366,72.19921916,3.966668773,290.4492192,7.490621132,0,0
305,99.78194685,4.294942242,75.03194685,3.908423309,72.18194685,3.968358792,291.6319469,7.521353806,0,0
306,99.88134122,4.3043791,75.06467455,3.90050309,72.31467455,3.963585901,292.5646745,7.584465317,0,0
307,99.84740224,4.312291147,75.09740224,3.899755746,72.46406891,3.968538962,293.4474022,7.612376596,0,0
308,100.0467966,4.319965104,75.23012994,3.878786886,72.59679661,3.977201555,294.3301299,7.639201227,0,0
309,100.0795243,4.312200063,75.26285763,3.878174797,72.7295243,3.991767203,295.2128576,7.651852905,0,0
310,100.3789187,4.316791488,75.39558533,3.865863321,72.72891866,3.985740766,296.262252,7.643043081,0,0
311,100.3616464,4.307036196,75.37831302,3.871416168,72.92831302,3.992389994,297.1616464,7.651910991,0,0
312,100.6443741,4.320404108,75.34437405,3.881218171,73.04437405,3.995120713,297.9777074,7.676701883,0,0
313,100.6604351,4.320384898,75.29376841,3.880289729,73.16043508,3.98985296,298.9604351,7.704583453,0,0
314,100.6931628,4.316219533,75.22649611,3.893441221,73.22649611,3.987064568,300.0098294,7.731274993,0,0
315,100.8925571,4.325368844,75.17589047,3.901709135,73.27589047,4.00563404,301.0425571,7.766853103,0,0
316,100.9752848,4.332983065,75.22528483,3.899605448,73.37528483,4.024356793,302.2419515,7.780194365,0,0
317,101.1746792,4.33192166,75.27467919,3.904709151,73.57467919,4.028690846,303.1746792,7.808053535,0,0
318,101.3240736,4.346064332,75.29074022,3.908582751,73.72407355,4.038732136,304.2074069,7.829807947,0,0
319,101.3401346,4.348904641,75.39013458,3.898021646,73.72346791,4.044501852,305.0901346,7.843453281,0,0
320,101.5228623,4.342691701,75.35619561,3.921913648,73.87286227,4.034012817,306.2728623,7.868810095,0,0
321,101.7222566,4.330129657,75.2889233,3.934586437,74.0389233,4.026059182,307.1389233,7.873260881,0,0
322,101.921651,4.336170001,75.30498433,3.940581796,74.05498433,4.010180507,308.0549843,7.910768626,0,0
323,101.937712,4.340226138,75.48771202,3.913449068,74.18771202,4.01809616,308.937712,7.922872967,0,0
324,102.0704397,4.326957549,75.48710639,3.928665903,74.23710639,4.03499281,310.0371064,7.938918729,0,0
325,102.1198341,4.346355162,75.55316741,3.938811942,74.26983408,4.032884517,310.9531674,7.953144688,0,0
326,102.3692284,4.35931558,75.58589511,3.958248501,74.36922844,4.036794196,311.9025618,7.968718745,0,0
327,102.4852895,4.362681393,75.73528947,3.96225478,74.48528947,4.045244382,312.9019561,7.9666341,0,0
328,102.4846838,4.364144208,75.76801716,3.964594922,74.61801716,4.038919614,313.8013505,7.973943305,0,0
329,102.4674115,4.355667429,75.90074486,3.979552315,74.71741153,4.046930432,314.6674115,8.022124822,0,0
330,102.5834726,4.336231099,75.76680589,3.988698091,74.80013922,4.062755718,315.7168059,8.043735738,0,0
331,102.6495336,4.34436292,75.76620025,4.00157658,74.86620025,4.050935163,316.8162002,8.066474962,0,0
332,102.7489279,4.338389775,75.89892794,4.00898827,75.01559461,4.04057514,317.6989279,8.103136648,0,0
333,102.7816556,4.359845955,75.98165564,4.014443554,75.0983223,4.040622509,318.564989,8.135912004,0,0
334,102.7977167,4.347606548,76.18105,4.019812791,75.11438333,4.056373151,319.4477167,8.1511938,0,0
335,102.8304444,4.361321383,76.24711103,4.009921673,75.11377769,4.047845524,320.3137777,8.169625826,0,0
336,102.9298387,4.361136994,76.32983872,3.999122609,75.21317205,4.050670518,321.2298387,8.203890717,0,0
337,103.0625664,4.365388127,76.29589975,3.998075722,75.46256642,4.060824863,321.9292331,8.242463072,0,0
338,103.1452941,4.36150518,76.37862744,3.993128886,75.57862744,4.083328175,322.7952941,8.279864045,0,0
339,103.2113551,4.368336332,76.4780218,4.009345074,75.4780218,4.082440905,323.6613551,8.295051361,0,0
340,103.3774162,4.372598548,76.42741617,4.01135304,75.62741617,4.085027747,324.5774162,8.345108932,0,0
341,103.5101439,4.37487082,76.54347719,4.009026285,75.87681053,4.07019216,325.6934772,8.33397514,0,0
342,103.5762049,4.382955107,76.55953822,4.015507173,76.02620489,4.073083596,326.6428716,8.337439612,0,0
343,103.6922659,4.392790374,76.45893258,4.01790215,76.09226592,4.073102568,327.7589326,8.333125653,0,0
344,103.8416603,4.392006259,76.72499361,4.026311459,76.09166028,4.067752977,328.7749936,8.361050346,0,0
345,103.824388,4.413249609,76.89105464,4.043277426,76.30772131,4.073964411,329.7910546,8.38497548,0,0
346,103.840449,4.396535779,76.890449,4.058773554,76.40711567,4.082501989,330.7237823,8.407245778,0,0
347,103.9231767,4.385842181,77.03984336,4.045030848,76.52317669,4.091314184,331.6731767,8.404438501,0,0
348,104.0392377,4.392949479,77.13923772,4.046715119,76.52257106,4.089186469,332.5725711,8.418008483,0,0
349,104.0886321,4.381790651,77.07196542,4.053236568,76.58863208,4.095981048,333.5886321,8.436504141,0,0
350,104.1880264,4.383460927,77.22135978,4.060139749,76.65469311,4.09428635,334.4713598,8.458515854,0,0
351,104.1874208,4.391301838,77.30408747,4.075356623,76.67075414,4.095414019,335.5207541,8.472730802,0,0
352,104.2868152,4.405410991,77.3201485,4.06390305,76.6701485,4.109627802,336.4868152,8.489320056,0,0
353,104.3028762,4.425040392,77.43620953,4.064387273,76.73620953,4.089352726,337.4528762,8.527485659,0,0
354,104.5189372,4.419508598,77.48560389,4.074075431,76.78560389,4.09835318,338.3856039,8.531344678,0,0
355,104.5516649,4.421338273,77.55166492,4.079409458,76.88499825,4.086574488,339.2849983,8.551589359,0,0
356,104.7010593,4.414653536,77.53439261,4.084338062,77.03439261,4.083556914,340.3177259,8.586296419,0,0
357,104.8004536,4.41448546,77.61712031,4.0905942,77.20045364,4.069291974,341.283787,8.611436778,0,0
358,105.0831813,4.395628213,77.68318134,4.077379585,77.249848,4.076898433,342.199848,8.655673139,0,0
359,105.0492424,4.386782816,77.76590903,4.072723063,77.24924236,4.076908188,343.1325757,8.701746826,0,0
360,105.0819701,4.390342071,77.81530339,4.074148364,77.34863672,4.092001465,344.2819701,8.737668907,0,0
361,105.1480311,4.390310155,77.98136442,4.072910149,77.39803109,4.087494407,345.2313644,8.737860731,0,0
362,105.2474254,4.389795462,77.98075878,4.073835163,77.51409211,4.082976724,346.0807588,8.766805461,0,0
363,105.3634865,4.403212477,78.08015314,4.068288714,77.54681981,4.075583346,346.8968198,8.780410565,0,0
364,105.5462142,4.395125201,78.0295475,4.069690157,77.5795475,4.078190305,347.6295475,8.807534068,0,0
365,105.5289419,4.398794342,78.2122752,4.084071504,77.69560853,4.081828146,348.6289419,8.833756838,0,0
366,105.5950029,4.412926467,78.32833623,4.089111153,77.82833623,4.076685359,349.4783362,8.863189575,0,0
367,105.7110639,4.404531818,78.41106392,4.086857874,77.97773059,4.08501532,350.4110639,8.884290934,0,0
368,105.7771249,4.40991523,78.52712495,4.092013824,78.21045828,4.073822038,351.3271249,8.91582976,0,0
369,105.893186,4.397796094,78.62651931,4.096063181,78.27651931,4.064394771,352.243186,8.935190559,0,0
370,105.9425803,4.383308336,78.62591367,4.110338157,78.29258034,4.085194632,353.3259137,8.941790575,0,0
371,106.2419747,4.384927491,78.5919747,4.118680964,78.42530803,4.092317435,354.4086414,8.970875138,0,0
372,106.3247024,4.39113328,78.59136906,4.136816171,78.52470239,4.091172414,355.4580357,8.972786994,0,0
373,106.3240968,4.390027434,78.64076342,4.1474139,78.62409675,4.077866793,356.4574301,8.995277547,0,0
374,106.3901578,4.391856427,78.74015778,4.134122733,78.55682445,4.084924996,357.5068244,9.002881526,0,0
375,106.3728855,4.393483523,78.77288548,4.134812286,78.72288548,4.105141568,358.5395521,8.994933284,0,0
376,106.4056132,4.369430718,78.87227984,4.134458306,78.80561317,4.119062875,359.3889465,9.003325566,0,0
377,106.5216742,4.375798264,78.80500753,4.139277571,78.83834087,4.118980416,360.5216742,9.020741795,0,0
378,106.8377352,4.390122394,78.82106856,4.147961659,78.75440189,4.127518155,361.4710686,9.052112471,0,0
379,106.9204629,4.385942042,78.78712959,4.132573584,78.80379626,4.138371505,362.5537963,9.066436402,0,0
380,106.9698573,4.381604653,78.75319062,4.133839789,79.01985728,4.12770742,363.5031906,9.089499291,0,0
381,107.302585,4.380699747,78.73591831,4.14648853,78.96925164,4.13548429,364.602585,9.110097305,0,0
382,107.318646,4.398783889,78.83531267,4.150521665,79.05197934,4.123091309,365.518646,9.126241722,0,0
383,107.3013737,4.393890508,78.93470703,4.139298889,79.1513737,4.119157815,366.5680404,9.140425321,0,0
384,107.4507681,4.385682509,79.10076806,4.139776665,79.1341014,4.136541279,367.6174347,9.170607443,0,0
385,107.5834958,4.378026343,79.10016242,4.144620441,79.18349576,4.146314952,368.8668291,9.184514157,0,0
386,107.6662235,4.380520999,79.21622345,4.130223633,79.23289012,4.139439935,369.6495568,9.244808093,0,0
387,107.5822845,4.379459058,79.26561781,4.12850774,79.34895115,4.155742706,370.7322845,9.263116238,0,0
388,107.7983455,4.369970709,79.44834551,4.116347483,79.51501217,4.150166317,371.5483455,9.292136259,0,0
389,107.9810732,4.386170881,79.54773987,4.11178079,79.56440653,4.16395639,372.5810732,9.320959829,0,0
390,108.1304676,4.379758093,79.73046756,4.13063277,79.59713423,4.155579546,373.6304676,9.329653221,0,0
391,108.3131953,4.390278213,79.86319526,4.123211806,79.79652859,4.154720211,374.6965286,9.348291158,0,0
392,108.3125896,4.402897424,79.81258962,4.143268288,79.89592295,4.164382151,375.645923,9.373093912,0,0
393,108.4786506,4.410224471,79.86198398,4.156132554,80.02865065,4.169286414,376.6786506,9.40409872,0,0
394,108.4447117,4.408214872,79.89471167,4.162971099,80.02804501,4.159987465,377.6447117,9.423510966,0,0
395,108.4774394,4.386568824,79.82743937,4.165068523,80.04410604,4.175059042,378.6107727,9.449099193,0,0
396,108.5435004,4.383446608,79.87683373,4.15952346,80.02683373,4.185596077,379.6101671,9.451360653,0,0
397,108.6595614,4.371601366,79.92622809,4.154442881,80.12622809,4.206377667,380.6428948,9.48610374,0,0
398,108.7422891,4.355191182,79.89228912,4.141661336,80.22562245,4.201826504,381.5256225,9.516628992,0,0
399,108.6416835,4.355828767,79.92501681,4.130844608,80.37501681,4.20589028,382.5750168,9.543396744,0,0
400,108.7077445,4.345786908,80.02441118,4.132015038,80.45774451,4.197422219,383.6744112,9.574919175,0,0
401,108.9571389,4.348984573,80.10713887,4.143881939,80.3904722,4.200462362,384.5904722,9.603872169,0,0
402,108.9565332,4.353766692,80.23986656,4.151828332,80.43986656,4.199504744,385.5731999,9.627719454,0,0
403,109.0225943,4.367223689,80.40592759,4.161497762,80.45592759,4.191233251,386.5725943,9.672385631,0,0
404,109.1219886,4.369796563,80.37198862,4.171828979,80.57198862,4.192460861,387.405322,9.714825674,0,0
405,109.221383,4.380807217,80.68804965,4.188705618,80.78804965,4.187705227,388.371383,9.755878439,0,0
406,109.2041107,4.376099358,80.65411068,4.202406363,80.93744401,4.196411716,389.387444,9.763637595,0,0
407,109.2368384,4.37101517,80.73683837,4.169298748,81.05350504,4.191202448,390.3868384,9.777089682,0,0
408,109.3195661,4.377033716,81.0028994,4.164800024,81.13623273,4.196576525,391.3028994,9.804608135,0,0
409,109.4522938,4.386071796,81.08562709,4.160706219,81.26896043,4.191136963,392.2522938,9.824500822,0,0
410,109.6683548,4.4003971,81.21835479,4.171635313,81.35168812,4.198949044,393.0516881,9.855756248,0,0
411,109.7177491,4.398401134,81.33441582,4.171053301,81.40108248,4.198973736,394.0010825,9.866183174,0,0
412,109.7004768,4.403504432,81.48381018,4.173867886,81.51714351,4.200817155,395.1671435,9.91257477,0,0
413,109.8165379,4.421096844,81.43320454,4.157220994,81.56653787,4.206757173,396.1498712,9.894850177,0,0
414,109.9659322,4.427903713,81.29926557,4.169657346,81.61593223,4.207420457,397.1492656,9.906913135,0,0
415,109.9486599,4.42925188,81.34865993,4.175127292,81.68199326,4.217544804,398.0986599,9.91790258,0,0
416,109.9980543,4.435080119,81.43138762,4.162284017,81.66472096,4.226491722,399.1813876,9.947948821,0,0
417,110.130782,4.446711864,81.44744865,4.162232048,81.58078198,4.21864038,400.030782,9.989185515,0,0
418,110.2135097,4.441773967,81.54684301,4.167716876,81.63017635,4.216579247,401.0635097,10.00504526,0,0
419,110.362904,4.44559165,81.61290404,4.176954971,81.74623737,4.226562669,401.962904,10.01832885,0,0
420,110.3789651,4.451058105,81.6622984,4.169685733,81.89563173,4.242500124,402.7456317,10.0274635,0,0
421,110.3616928,4.468476782,81.76169276,4.15942249,81.8950261,4.231451738,403.7116928,10.06179014,0,0
422,110.4110871,4.466474815,81.91108712,4.158608104,82.02775379,4.228766976,404.7110871,10.10179791,0,0
423,110.5104815,4.483673719,82.11048148,4.171161957,82.11048148,4.249061306,405.6104815,10.11965476,0,0
424,110.4932092,4.494100662,82.12654251,4.1786329,82.22654251,4.25681788,406.6598758,10.1375887,0,0
425,110.5592702,4.485808733,82.22593687,4.169470068,82.12593687,4.269680347,407.4592702,10.15196699,0,0
426,110.5753312,4.50948656,82.2419979,4.161513541,82.0919979,4.276820752,408.2586646,10.1693885,0,0
427,110.7247256,4.538033448,82.35805893,4.154219219,82.19139226,4.285132477,409.0247256,10.1901859,0,0
428,110.72412,4.552009157,82.35745329,4.151670904,82.25745329,4.28480229,410.02412,10.22028119,0,0
429,110.790181,4.559092143,82.35684765,4.122925211,82.25684765,4.293897336,411.0068477,10.25362126,0,0
430,110.856242,4.555616204,82.32290868,4.119908266,82.27290868,4.296225156,411.8895753,10.26950919,0,0
431,111.0889697,4.565816555,82.48896971,4.117716746,82.32230304,4.293745928,412.9389697,10.28277214,0,0
432,111.2716974,4.541932735,82.45503074,4.117479433,82.35503074,4.292382283,413.9050307,10.3120961,0,0
433,111.3377584,4.544846181,82.58775843,4.113883638,82.3044251,4.306744542,414.9377584,10.34849464,0,0
434,111.4704861,4.549528972,82.57048613,4.100015395,82.47048613,4.310633598,415.8538195,10.37316391,0,0
435,111.5032138,4.551065266,82.65321382,4.09670022,82.51988049,4.310959656,416.8365472,10.39527142,0,0
436,111.6359415,4.524925918,82.66927485,4.082908568,82.53594151,4.314370229,417.8359415,10.42806573,0,0
437,111.6853359,4.526421692,82.86866921,4.085730556,82.58533588,4.308963604,418.7520025,10.45422645,0,0
438,111.7013969,4.542574023,82.9013969,4.083150477,82.7013969,4.312272507,419.7680636,10.48147425,0,0
439,111.7674579,4.538697179,83.00079127,4.072271766,82.8341246,4.301867501,420.8341246,10.51500363,0,0
440,111.8668523,4.552778847,83.13351896,4.068670811,82.85018563,4.312628878,421.8501856,10.53964733,0,0
441,111.99958,4.563607669,83.23291332,4.059167883,82.99957999,4.3300063,422.8829133,10.56936975,0,0
442,112.1323077,4.565272141,83.11564102,4.057989928,82.89897435,4.341121537,423.7823077,10.58915791,0,0
443,112.1983687,4.583419587,83.08170204,4.045727463,82.96503538,4.346659089,424.6650354,10.62626809,0,0
444,112.2977631,4.576828833,83.1310964,4.054479132,83.01442974,4.351141507,425.6644297,10.6454396,0,0
445,112.5304908,4.56675272,83.18049077,4.052616176,83.13049077,4.365083825,426.6304908,10.68075021,0,0
446,112.5298851,4.576626286,83.14655179,4.048206322,83.19655179,4.356613714,427.4798851,10.70297315,0,0
447,112.7459462,4.562980829,83.19594616,4.039100129,83.29594616,4.344143351,428.4959462,10.75298746,0,0
448,112.8453405,4.57206007,83.21200718,4.041075858,83.27867385,4.350502775,429.4953405,10.78237261,0,0
449,113.0114015,4.581695534,83.26140154,4.051662041,83.42806821,4.358495972,430.5114015,10.80860906,0,0
450,113.1107959,4.578502044,83.14412924,4.059205731,83.57746257,4.362289728,431.3941292,10.80514536,0,0
451,113.1768569,4.580076237,83.12685693,4.045848916,83.57685693,4.362603172,432.3768569,10.82752408,0,0
452,113.3262513,4.608380582,83.30958463,4.059453535,83.59291796,4.357078573,433.1595846,10.84257565,0,0
453,113.4423123,4.622138183,83.47564566,4.057647821,83.70897899,4.353084377,434.008979,10.88847524,0,0
454,113.4917067,4.615912112,83.49170668,4.066187904,83.65837335,4.338234438,434.67504,10.89663654,0,0
455,113.6077677,4.623536626,83.52443438,4.053036027,83.69110105,4.333050846,435.5577677,10.92537714,0,0
456,113.6238287,4.63242582,83.50716207,4.039022566,83.82382874,4.338517463,436.5571621,10.95367823,0,0
457,113.8732231,4.620449223,83.70655643,4.047301625,84.1232231,4.341817069,437.5398898,10.96356929,0,0
458,114.0226175,4.636753485,83.93928413,4.045278269,84.1559508,4.338481885,438.4226175,10.99204694,0,0
459,114.1386785,4.64335396,84.00534516,4.033206966,84.22201182,4.34196272,439.3386785,11.02553954,0,0
460,114.2047395,4.639259581,84.00473952,4.029306458,84.15473952,4.360060381,440.2714062,11.04120097,0,0
461,114.2874672,4.651031765,84.10413388,4.030865282,84.23746721,4.359596708,441.1041339,11.07495249,0,0
462,114.5035282,4.63955183,84.18686157,4.032438108,84.37019491,4.357279173,442.0868616,11.12681857,0,0
463,114.5195893,4.634674446,84.3029226,4.036330524,84.51958927,4.347074842,443.0862559,11.13369413,0,0
464,114.6189836,4.630165719,84.35231696,4.038944541,84.46898363,4.345662988,444.002317,11.15719253,0,0
465,114.5517113,4.625416008,84.46837799,4.043066065,84.60171132,4.346321959,445.118378,11.17583108,0,0
466,114.784439,4.633520544,84.53443902,4.041035968,84.56777235,4.337414628,446.034439,11.19803631,0,0
467,114.7671667,4.632292212,84.48383338,4.049733722,84.66716671,4.337293651,446.9338334,11.22380565,0,0
468,114.7832277,4.639129633,84.46656108,4.049505339,84.78322774,4.331350584,447.7832277,11.24005234,0,0
469,114.8659554,4.643058998,84.36595544,4.053968422,84.76595544,4.342888791,448.5992888,11.25624465,0,0
470,114.8486831,4.651067654,84.5153498,4.05562972,84.64868313,4.352315308,449.5486831,11.29240328,0,0
471,115.0314108,4.655798828,84.59807749,4.063440168,84.78141083,4.354712089,450.3814108,11.30398496,0,0
472,115.1641385,4.651313605,84.64747185,4.060840911,84.88080519,4.366846879,451.2308052,11.30237508,0,0
473,115.3301995,4.652392295,84.79686622,4.070722961,84.88019955,4.357563784,452.2968662,11.32088436,0,0
474,115.2629272,4.656204778,84.74626058,4.072615338,84.99626058,4.343491152,453.4795939,11.35427095,0,0
475,115.3623216,4.66066301,84.77898827,4.068727567,85.0623216,4.340814345,454.4289883,11.37533219,0,0
476,115.2950493,4.657868629,84.82838263,4.069515396,85.06171597,4.3404086,455.411716,11.3701884,0,0
477,115.5111103,4.659078144,84.86111033,4.072492536,85.16111033,4.342319658,456.427777,11.39933014,0,0
478,115.6605047,4.651128243,84.97717135,4.068769336,85.27717135,4.343655181,457.4605047,11.40639004,0,0
479,115.7765657,4.665766739,85.02656572,4.07844223,85.39323238,4.342549538,458.4432324,11.43537113,0,0
480,115.9426267,4.658509534,85.14262674,4.074405147,85.39262674,4.345747341,459.4092934,11.47441934,0,0
481,115.9753544,4.665977147,85.22535444,4.063771534,85.42535444,4.35509927,460.2086878,11.52744745,0,0
482,116.1914155,4.690193499,85.29141547,4.062318975,85.4247488,4.377109187,461.3247488,11.54432696,0,0
483,116.2574765,4.683256128,85.35747649,4.075787806,85.54080983,4.400162089,462.1574765,11.54510112,0,0
484,116.2068709,4.685478348,85.35687086,4.075675102,85.60687086,4.39469336,463.0402042,11.54826285,0,0
485,116.3562652,4.67925337,85.50626522,4.083218396,85.73959855,4.393889284,463.9895986,11.59723632,0,0
486,116.3889929,4.690647231,85.48899291,4.090927638,85.75565958,4.389948003,464.7723262,11.616234,0,0
487,116.4883873,4.696891885,85.48838727,4.113422496,85.95505394,4.378134171,465.6883873,11.6308571,0,0
488,116.4544483,4.687850063,85.5544483,4.125088323,85.97111497,4.36108912,466.821115,11.67262145,0,0
489,116.4538427,4.706308498,85.82050933,4.129514392,85.987176,4.368343331,467.8038427,11.70880192,0,0
490,116.453237,4.708963326,85.95323702,4.112411365,86.00323702,4.354071923,468.7199037,11.7280512,0,0
491,116.5859647,4.714526868,86.10263138,4.123885527,85.96929805,4.361905868,469.7026314,11.75864774,0,0
492,116.5353591,4.718765347,86.23535908,4.134270575,85.91869241,4.370496684,470.6186924,11.76155877,0,0
493,116.5514201,4.735367592,86.35142011,4.130915422,85.98475344,4.373972937,471.6180868,11.78317197,0,0
494,116.5008145,4.741796029,86.46748114,4.151948102,86.10081447,4.37813856,472.6008145,11.7844694,0,0
495,116.5835422,4.736681372,86.3168755,4.164437686,86.18354216,4.390535086,473.6335422,11.79914149,0,0
496,116.6162699,4.747670367,86.41626986,4.169293447,86.41626986,4.407758877,474.5162699,11.8132607,0,0
497,116.7323309,4.740774884,86.56566422,4.178699125,86.44899755,4.407799092,475.4823309,11.84222186,0,0
498,116.8483919,4.73920596,86.53172525,4.179025159,86.48172525,4.395245884,476.4817252,11.84745161,0,0
499,116.8977863,4.740006755,86.54778627,4.179271887,86.44778627,4.402780911,477.2977863,11.86741218,0,0
500,117.0638473,4.744706126,86.49718064,4.17807448,86.49718064,4.403717339,478.130514,11.91177324,0,0
501,117.1299083,4.731796005,86.546575,4.188986221,86.496575,4.40182012,479.1799083,11.96256879,0,0
502,117.262636,4.736474311,86.67930269,4.194176527,86.47930269,4.397134225,480.162636,11.963919,0,0
503,117.3453637,4.739555732,86.69536372,4.196468277,86.46203039,4.392041043,481.1453637,12.01517144,0,0
504,117.3280914,4.742983239,86.76142475,4.197725922,86.51142475,4.390196055,482.0780914,12.06430425,0,0
505,117.3274858,4.746260612,86.77748578,4.185612648,86.66081911,4.401102645,483.0274858,12.06011391,0,0
506,117.2768801,4.752468727,86.96021347,4.197579951,86.8435468,4.412688419,484.0102135,12.08946874,0,0
507,117.3596078,4.743034879,86.89294116,4.209567857,86.8762745,4.435914073,484.9429412,12.10300659,0,0
508,117.5756689,4.747637763,87.02566886,4.204743614,86.95900219,4.441462182,486.0256689,12.11774815,0,0
509,117.6750632,4.764958967,87.09172989,4.208520197,86.99172989,4.432083593,486.9583966,12.16936879,0,0
510,117.7244576,4.782401405,87.24112425,4.224025494,87.05779092,4.428607596,488.0077909,12.17321154,0,0
511,117.7571853,4.790098248,87.27385194,4.223327613,87.05718528,4.438798827,488.8571853,12.21695531,0,0
512,117.8732463,4.795036747,87.33991297,4.222316283,87.08991297,4.446352804,489.7732463,12.24256678,0,0
513,117.955974,4.797644201,87.405974,4.228052084,87.105974,4.448936497,490.9726407,12.25732699,0,0
514,118.2387017,4.802340943,87.63870169,4.246480445,87.18870169,4.436773178,491.8887017,12.28511093,0,0
515,118.3714294,4.803211307,87.62142939,4.247971479,87.33809606,4.440163353,492.9047627,12.29594259,0,0
516,118.4208237,4.800479163,87.68749042,4.253116003,87.37082375,4.446732103,493.8041571,12.29636144,0,0
517,118.3202181,4.79520327,87.83688478,4.243432427,87.38688478,4.431782258,494.7702181,12.33120515,0,0
518,118.5029458,4.803761003,87.98627914,4.245976662,87.46961247,4.434852316,495.6696125,12.35389424,0,0
519,118.5523402,4.793386715,87.95234017,4.254741593,87.46900683,4.415765658,496.6856735,12.37933388,0,0
520,118.6684012,4.791129437,87.98506786,4.250457328,87.58506786,4.402279064,497.6517345,12.40506425,0,0
521,118.7011289,4.791034836,88.06779556,4.249084618,87.56779556,4.404720837,498.7011289,12.43208762,0,0
522,118.7338566,4.787722654,88.16718992,4.22468725,87.66718992,4.404930639,499.7505233,12.44784778,0,0
523,118.6999176,4.782017754,88.39991761,4.221426223,87.61658428,4.399909106,500.5832509,12.44975511,0,0
524,118.7659786,4.786860437,88.39931197,4.228659735,87.69931197,4.401726183,501.349312,12.4760314,0,0
525,118.7820397,4.806056602,88.715373,4.232743831,87.815373,4.405309114,502.2320397,12.480437,0,0
526,118.881434,4.812738871,88.86476736,4.218498454,87.9981007,4.39738587,503.1647674,12.48189575,0,0
527,118.9808284,4.817475653,89.03082839,4.232016757,87.88082839,4.393915377,504.1141617,12.51164414,0,0
528,118.9635561,4.822968342,89.08022275,4.242586409,87.98022275,4.393549969,504.9802228,12.54047896,0,0
529,118.9796171,4.839893444,89.14628378,4.239823983,88.07961711,4.391675487,505.7629504,12.55960224,0,0
530,119.0623448,4.835462078,89.26234481,4.240322004,88.24567814,4.381033177,506.6790115,12.59441944,0,0
531,119.1117392,4.836131292,89.3950725,4.256146198,88.36173917,4.382094312,507.6450725,12.61496524,0,0
532,119.1944669,4.844412062,89.49446686,4.256884279,88.3778002,4.379997853,508.5444669,12.61407922,0,0
533,119.2938612,4.845574068,89.57719456,4.263856478,88.61052789,4.366126275,509.5105279,12.63287666,0,0
534,119.4765889,4.835677235,89.60992225,4.262591226,88.64325559,4.368626802,510.3432556,12.63155655,0,0
535,119.6259833,4.855826653,89.85931661,4.271271712,88.70931661,4.366510673,511.1259833,12.6623592,0,0
536,119.5753776,4.861611875,90.05871098,4.267825537,88.82537764,4.358506923,512.258711,12.6745007,0,0
537,119.6081053,4.851964829,90.124772,4.256692818,88.94143867,4.354506612,513.124772,12.67830683,0,0
538,119.7241664,4.851977111,90.32416636,4.270186539,89.04083303,4.36406936,514.0741664,12.71312965,0,0
539,119.7902274,4.850645143,90.59022739,4.275596669,89.22356073,4.379798887,515.0402274,12.74070052,0,0
540,119.7396218,4.849329647,90.58962175,4.282793138,89.35628842,4.394495511,515.8229551,12.75869683,0,0
541,119.6723494,4.846499397,90.60568278,4.277193255,89.40568278,4.405221186,516.6056828,12.79328316,0,0
542,119.7550771,4.833257002,90.65507714,4.282694364,89.50507714,4.403603326,517.4717438,12.8149722,0,0
543,119.8544715,4.838097128,90.72113817,4.28206257,89.48780484,4.397088821,518.4044715,12.83687926,0,0
544,119.8871992,4.820978699,90.7371992,4.278400794,89.3871992,4.386587946,519.2205325,12.84787438,0,0
545,119.9865936,4.827473706,90.80326023,4.288310629,89.53659356,4.392963655,520.3365936,12.86871004,0,0
546,120.1026546,4.840896101,90.86932125,4.303760771,89.61932125,4.386467428,521.2193213,12.88505524,0,0
547,120.2020489,4.830861452,90.98538228,4.299022,89.85204895,4.377152964,522.2187156,12.92148953,0,0
548,120.3347766,4.840278468,91.06810998,4.295405734,89.88477664,4.379314465,523.0514433,12.93995398,0,0
549,120.334171,4.835086855,91.15083767,4.294760089,89.90083767,4.380280491,524.034171,12.93974276,0,0
550,120.4168987,4.834534452,91.20023203,4.293716423,89.8668987,4.391357672,524.950232,12.96238818,0,0
551,120.6162931,4.821921363,91.36629306,4.307792483,89.93295973,4.3825062,525.7829597,12.97950374,0,0
552,120.7656874,4.811516546,91.39902076,4.305136479,89.98235409,4.394811877,526.8656874,13.00392735,0,0
553,120.8650818,4.807945965,91.63174845,4.308744597,89.96508178,4.395698302,527.8817485,13.04159587,0,0
554,120.8978095,4.815741915,91.64780948,4.319922826,89.99780948,4.387610549,529.0144761,13.08481058,0,0
555,120.9138705,4.814289868,91.63053717,4.326941754,90.01387051,4.392946894,529.9805372,13.08129741,0,0
556,121.0799315,4.808434915,91.72993153,4.320372645,90.0965982,4.385586549,530.8965982,13.10334024,0,0
557,121.2293259,4.79982582,91.94599256,4.34030591,90.24599256,4.397035292,531.7293259,13.11618973,0,0
558,121.2620536,4.805231234,92.01205359,4.334315641,90.37872026,4.395910705,532.6620536,13.12189349,0,0
559,121.211448,4.795917249,92.26144795,4.336245317,90.52811462,4.379962556,533.511448,13.16728453,0,0
560,121.1941756,4.798257688,92.21084231,4.335269254,90.51084231,4.386283918,534.4441756,13.18284412,0,0
561,121.1769033,4.801906052,92.17690334,4.321462025,90.66023667,4.382547202,535.3769033,13.21387377,0,0
562,121.1262977,4.795094961,92.35963103,4.315536923,90.60963103,4.378144113,536.359631,13.24292272,0,0
563,121.1923587,4.792956285,92.4090254,4.319485543,90.79235873,4.372971945,537.2923587,13.26264478,0,0
564,121.2084198,4.799467662,92.42508642,4.311293274,90.85841976,4.364816177,538.3250864,13.29121556,0,0
565,121.2244808,4.808058323,92.54114745,4.324311882,90.77448079,4.363513212,539.4244808,13.3410465,0,0
566,121.3738751,4.805091859,92.72387515,4.32674828,90.69054181,4.355383064,540.2905418,13.36204838,0,0
567,121.4566028,4.819695951,92.83993617,4.330327011,90.82326951,4.358235084,541.2732695,13.40361206,0,0
568,121.3726639,4.829956043,92.92266387,4.343792978,90.9059972,4.364054569,542.1726639,13.43243376,0,0
569,121.4553916,4.831054282,93.02205823,4.341061469,90.97205823,4.376775389,543.1553916,13.45246596,0,0
570,121.4214526,4.843343417,93.12145259,4.344580738,91.23811926,4.348138606,544.0381193,13.46884966,0,0
571,121.370847,4.857248937,92.98751362,4.342950433,91.30418029,4.344906355,544.9875136,13.47999546,0,0
572,121.5702413,4.86323506,92.98690798,4.352364393,91.43690798,4.349129063,545.9535746,13.51414267,0,0
573,121.6363023,4.864204677,93.00296901,4.357568262,91.51963568,4.351433396,546.9696357,13.53508131,0,0
574,121.6356967,4.875296051,93.06903004,4.340517791,91.5856967,4.355189362,548.0523634,13.54867309,0,0
575,121.7184244,4.881166666,93.13509106,4.337675119,91.70175773,4.364634536,548.9350911,13.58000111,0,0
576,121.7844854,4.884763852,93.23448543,4.347454869,91.71781876,4.367996269,549.7844854,13.59708997,0,0
577,122.0005465,4.894424046,93.20054645,4.348843224,91.86721312,4.357385584,550.5672131,13.6300958,0,0
578,122.2332741,4.871060364,93.29994082,4.357708078,91.91660748,4.37118902,551.6999408,13.67845328,0,0
579,122.3826685,4.892974714,93.41600184,4.361167362,91.99933518,4.357638228,552.7660018,13.71161912,0,0
580,122.4653962,4.89509205,93.49872954,4.35388017,92.0653962,4.35173987,553.8320629,13.73010164,0,0
581,122.4481239,4.914468728,93.51479057,4.349618689,92.0981239,4.34499713,554.7147906,13.75536354,0,0
582,122.5141849,4.901296573,93.73085159,4.348703226,92.21418493,4.361831046,555.6141849,13.76940103,0,0
583,122.530246,4.899776168,93.81357929,4.345567869,92.33024595,4.359924031,556.5969126,13.76943859,0,0
584,122.7129736,4.89425527,93.79630698,4.340238653,92.39630698,4.356057056,557.4629736,13.79834156,0,0
585,122.6457013,4.908425984,93.81236801,4.336877007,92.47903468,4.359303259,558.0957013,13.82741889,0,0
586,122.628429,4.905390058,93.94509571,4.333473155,92.52842904,4.368012929,559.2950957,13.86500754,0,0
587,122.6611567,4.903652245,93.99449007,4.334187687,92.54449007,4.362150712,560.2944901,13.88252378,0,0
588,122.7105511,4.883719746,93.96055109,4.349781189,92.51055109,4.368494335,561.3105511,13.92017286,0,0
589,122.7766121,4.861403842,93.95994546,4.335067762,92.49327879,4.361990364,562.2099455,13.97447581,0,0
590,122.9260065,4.839464262,93.92600648,4.33597193,92.50933982,4.334414307,563.1093398,13.99412785,0,0
591,123.1254008,4.840767266,93.89206751,4.337567778,92.50873418,4.331762999,564.2087342,14.00775314,0,0
592,123.0581285,4.833300412,93.92479521,4.371265555,92.49146187,4.330361429,565.2081285,14.03547061,0,0
593,122.9575229,4.827474102,93.99085623,4.371078745,92.59085623,4.341417706,566.1575229,14.06328476,0,0
594,122.9735839,4.830166346,93.85691726,4.372952247,92.62358393,4.341391072,567.0902506,14.0711798,0,0
595,122.9563116,4.836150081,93.68964496,4.372096736,92.55631162,4.348879244,568.1563116,14.09993141,0,0
596,123.1723727,4.831972882,93.68903932,4.36865206,92.57237265,4.342421422,569.2390393,14.10876827,0,0
597,123.0884337,4.836326211,93.78843368,4.361241573,92.67176701,4.344880767,570.221767,14.1605374,0,0
598,122.987828,4.826195417,93.82116137,4.366759242,92.78782804,4.35732611,571.3044947,14.18722426,0,0
599,123.0705557,4.827356712,93.95388907,4.375236839,92.7372224,4.368236515,572.3538891,14.1924336,0,0
600,123.0699501,4.822518847,93.93661676,4.380717515,92.78661676,4.377521543,573.2032834,14.23148839,0,0
601,123.0193445,4.841038098,93.98601112,4.374890675,92.83601112,4.385443971,574.2193445,14.2470151,0,0
602,122.9687388,4.824484901,93.93540549,4.361729308,92.81873882,4.379666607,575.2187388,14.24246007,0,0
603,123.0181332,4.810217299,94.01813318,4.369625968,92.96813318,4.37673141,576.3681332,14.25000491,0,0
604,123.0175275,4.800351113,94.15086088,4.376212694,93.06752754,4.374939015,577.5008609,14.27334554,0,0
605,123.0669219,4.790715725,94.15025524,4.385483045,93.13358857,4.375971928,578.3335886,14.29501005,0,0
606,123.2329829,4.792163653,94.06631626,4.391003088,93.31631626,4.381815905,579.3163163,14.31820363,0,0
607,123.349044,4.798249135,94.16571063,4.38618293,93.49904396,4.384312523,580.3823773,14.34088563,0,0
608,123.3317717,4.796905238,94.19843832,4.3920039,93.56510499,4.397879607,581.3484383,14.3512145,0,0
609,123.3644993,4.794874525,94.24783268,4.383181703,93.66449935,4.402564683,582.281166,14.37880194,0,0
610,123.2805604,4.783426582,94.19722704,4.380453268,93.69722704,4.391921285,583.397227,14.39199516,0,0
611,123.3299547,4.769169348,94.11328807,4.39457888,93.6966214,4.407731519,584.4466214,14.43065621,0,0
612,123.2960158,4.757551885,94.21268243,4.385916337,93.96268243,4.410198786,585.5126824,14.45037998,0,0
613,123.3454101,4.753403031,94.17874346,4.392265658,94.14541013,4.416447363,586.5287435,14.47830236,0,0
614,123.4614712,4.755315959,94.17813782,4.404500273,94.16147115,4.419663526,587.5281378,14.50613923,0,0
615,123.4775322,4.754234928,94.21086552,4.402835415,94.21086552,4.415040507,588.3108655,14.50483643,0,0
616,123.4769265,4.759343244,94.19359321,4.405257747,94.22692654,4.417642467,589.1102599,14.53099275,0,0
617,123.5596542,4.740798034,94.14298757,4.403899748,94.3263209,4.425976571,590.2429876,14.55496526,0,0
618,123.6257153,4.738118914,94.1090486,4.399332706,94.47571527,4.417338038,591.3090486,14.58415181,0,0
619,123.7417763,4.725944042,94.27510963,4.413498436,94.54177629,4.400621031,592.0917763,14.5836342,0,0
620,123.6911707,4.725123414,94.14117066,4.415647609,94.72450399,4.390456712,593.0078373,14.58936941,0,0
621,123.7738983,4.728118462,94.17389835,4.421933827,94.65723168,4.392542359,594.0072317,14.61178148,0,0
622,123.9899594,4.72270917,94.22329271,4.430460315,94.78995938,4.400316565,594.9732927,14.64755675,0,0
623,123.9226871,4.725406996,94.23935374,4.431066878,94.77268707,4.414472168,595.9560204,14.66548193,0,0
624,123.9387481,4.725291781,94.27208143,4.431160229,94.9387481,4.39550047,596.6554148,14.69120846,0,0
625,123.9048091,4.724185702,94.20480913,4.439565744,94.88814246,4.404060678,597.7548091,14.73972919,0,0
626,124.0375368,4.723261866,94.22087016,4.427822644,95.03753682,4.4000527,598.6875368,14.76958883,0,0
627,124.2035979,4.739845463,94.33693118,4.431111814,95.07026452,4.409772367,599.6369312,14.78723945,0,0
628,124.2196589,4.74462819,94.30299221,4.45024635,95.05299221,4.406287805,600.4863255,14.79850289,0,0
629,124.2523866,4.73226727,94.53571991,4.458962187,95.16905324,4.40581104,601.5190532,14.82088916,0,0
630,124.3851143,4.723976678,94.43511427,4.46421701,95.23511427,4.408043707,602.5851143,14.83881475,0,0
631,124.4845086,4.722487471,94.61784196,4.470876493,95.33450863,4.417990425,603.6345086,14.86595682,0,0
632,124.5505697,4.714287204,94.63390299,4.467364194,95.46723632,4.419493493,604.433903,14.87959474,0,0
633,124.5666307,4.708346413,94.59996402,4.465478334,95.33329735,4.417852441,605.349964,14.90882581,0,0
634,124.6493584,4.702258595,94.71602505,4.477327027,95.33269171,4.424399509,606.3993584,14.93596608,0,0
635,124.7987527,4.712169244,94.83208607,4.493622037,95.28208607,4.417810518,607.1820861,14.95699026,0,0
636,124.9314804,4.713475206,94.8981471,4.494729722,95.61481377,4.394627046,608.1814804,14.98476555,0,0
637,124.9475415,4.701021087,95.0308748,4.495001136,95.7808748,4.402779398,609.2475415,15.02237111,0,0
638,125.0469358,4.701071095,95.03026916,4.50056778,95.78026916,4.404184431,610.2469358,15.02480677,0,0
639,125.1129969,4.710480315,94.99633019,4.484703603,95.87966352,4.400579378,611.1463302,15.05813697,0,0
640,125.1957245,4.712271308,94.99572455,4.493480158,95.96239121,4.393279889,612.0957245,15.09393671,0,0
641,125.3451189,4.716443358,94.97845224,4.502928274,95.91178558,4.402574118,613.0284522,15.12375354,0,0
642,125.4611799,4.697839221,95.1778466,4.52184719,96.0778466,4.392255402,613.9445133,15.12429217,0,0
643,125.6105743,4.705496901,95.29390763,4.525919182,96.0605743,4.36716607,614.8939076,15.14318584,0,0
644,125.7099687,4.700115924,95.27663533,4.526130907,96.14330199,4.348866658,616.0099687,15.16875042,0,0
645,125.7426964,4.709378292,95.22602969,4.512477004,96.19269635,4.348482621,616.9760297,15.19415966,0,0
646,125.725424,4.690935683,95.34209072,4.517769256,96.24209072,4.343622145,617.9420907,15.23323926,0,0
647,125.8414851,4.686243133,95.60815174,4.504848603,96.32481841,4.350986377,618.8248184,15.26707706,0,0
648,125.9742128,4.690675722,95.72421277,4.513557345,96.29087944,4.346754139,619.6408794,15.28795763,0,0
649,126.0236071,4.694581713,95.7402738,4.488901529,96.32360713,4.349464819,620.7736071,15.30553258,0,0
650,126.0063348,4.669981714,95.72300149,4.485688234,96.38966816,4.336671304,621.7563348,15.34504925,0,0
651,126.1390625,4.665350996,95.78906252,4.490021291,96.57239585,4.319472851,622.7057292,15.37342831,0,0
652,126.1051235,4.662734352,95.93845688,4.493341132,96.68845688,4.33246992,623.7717902,15.37596372,0,0
653,126.1045179,4.66703284,96.13785124,4.49230374,96.72118458,4.358184672,624.8545179,15.41373329,0,0
654,126.1872456,4.659149365,96.15391227,4.494857546,96.68724561,4.351887875,625.6372456,15.45172163,0,0
655,126.2033066,4.658216873,96.0699733,4.500239204,96.7199733,4.339055584,626.6199733,15.47273513,0,0
656,126.252701,4.668377001,96.13603433,4.507424822,96.71936766,4.340300838,627.5360343,15.49212095,0,0
657,126.3020954,4.655425512,96.10209536,4.504268689,96.75209536,4.325847652,628.568762,15.53186491,0,0
658,126.2848231,4.66119711,96.11815638,4.504177824,96.80148972,4.310061932,629.5514897,15.56452021,0,0
659,126.2842174,4.662905291,96.30088408,4.518457164,96.83421741,4.316940147,630.4675507,15.6164645,0,0
660,126.3169451,4.675595207,96.35027844,4.528706573,96.96694511,4.322330127,631.4336118,15.63288603,0,0
661,126.5996728,4.690967145,96.18300613,4.528527535,96.96633947,4.330429599,632.6163395,15.63413714,0,0
662,126.6324005,4.680005118,96.29906716,4.541292483,97.01573383,4.343624738,633.6324005,15.65469337,0,0
663,126.6317949,4.678461136,96.24846152,4.563473323,97.08179486,4.349682956,634.6151282,15.69348877,0,0
664,126.7311892,4.683164968,96.29785588,4.545738445,97.04785588,4.349764075,635.4145226,15.724479,0,0
665,126.8639169,4.69338479,96.18058358,4.549424193,97.06391691,4.344838299,636.4139169,15.73401218,0,0
666,126.9133113,4.70567786,96.27997794,4.541827748,97.09664461,4.352676728,637.3299779,15.75696279,0,0
667,127.046039,4.689284035,96.34603897,4.534219541,97.14603897,4.352405164,638.4293723,15.78135181,0,0
668,127.1954333,4.679677538,96.27876666,4.555863332,97.14543333,4.36437528,639.3121,15.80917358,0,0
669,127.1948277,4.676249669,96.31149436,4.558234344,97.32816102,4.369010661,640.378161,15.84612685,0,0
670,127.3608887,4.672990676,96.26088872,4.564077612,97.46088872,4.370946883,641.2608887,15.88486573,0,0
671,127.4769497,4.674161635,96.31028308,4.561051294,97.66028308,4.390039404,642.1102831,15.91370586,0,0
672,127.5096774,4.680545702,96.24301077,4.582450042,97.54301077,4.375997889,643.0596774,15.94903643,0,0
673,127.6424051,4.660719896,96.32573847,4.589605231,97.57573847,4.379644068,643.9257385,15.96184074,0,0
674,127.6417995,4.637270436,96.2917995,4.586130473,97.7917995,4.380072082,644.8751328,15.9681838,0,0
675,127.6578605,4.642594369,96.37452719,4.582873987,97.87452719,4.376905204,645.8078605,16.01671926,0,0
676,127.7072549,4.650871935,96.39058822,4.573395611,97.97392155,4.365319085,646.9572549,16.03936387,0,0
677,127.7233159,4.628272713,96.42331591,4.559837319,97.98998258,4.348286006,647.8733159,16.07038944,0,0
678,127.8060436,4.636086044,96.58937694,4.568731275,98.10604361,4.349529167,648.9393769,16.1253365,0,0
679,127.9721046,4.623765102,96.70543797,4.574468718,98.00543797,4.33997231,649.8387713,16.14412197,0,0
680,128.0048323,4.633511083,96.70483233,4.579136727,98.121499,4.349071366,650.7548323,16.15472986,0,0
681,128.0042267,4.63370771,96.77089336,4.579360578,98.33756003,4.341189261,651.7208934,16.1710406,0,0
682,128.1369544,4.643871415,96.80362105,4.563827881,98.28695439,4.347944396,652.6869544,16.18439304,0,0
683,128.3030154,4.655374473,96.86968208,4.565446442,98.45301542,4.359780235,653.6696821,16.18337097,0,0
684,128.4024098,4.650388878,96.90240978,4.552799423,98.45240978,4.360027227,654.7190764,16.19352272,0,0
685,128.4518041,4.66255883,96.9184708,4.576263844,98.43513747,4.377508902,655.6851375,16.19096152,0,0
686,128.5511985,4.672212316,96.9011985,4.575002329,98.36786517,4.379321365,656.6845318,16.2305766,0,0
687,128.6672595,4.679166221,96.83392619,4.559534904,98.43392619,4.37359586,657.6339262,16.26462913,0,0
688,128.6999872,4.663539395,96.79998722,4.557702736,98.48332056,4.369270854,658.5666539,16.29115773,0,0
689,128.6493816,4.647111519,96.93271492,4.561603067,98.56604825,4.373804711,659.5327149,16.30545292,0,0
690,128.7821093,4.650195502,97.04877594,4.56848437,98.84877594,4.363050334,660.4654426,16.31082313,0,0
691,128.964837,4.645486426,97.19817031,4.56692595,98.93150364,4.377881357,661.3981703,16.36282207,0,0
692,128.8642313,4.629599381,97.230898,4.55535014,98.980898,4.375932343,662.430898,16.39007236,0,0
693,128.996959,4.633041534,97.29695903,4.545211434,99.09695903,4.380435018,663.346959,16.40357006,0,0
694,128.9130201,4.625589377,97.41302006,4.52831904,99.21302006,4.378218966,664.1630201,16.40691725,0,0
695,128.7957478,4.624116521,97.37908108,4.524303403,99.21241442,4.383080395,665.0790811,16.43823015,0,0
696,128.8284754,4.622875262,97.59514211,4.518354074,99.34514211,4.37184143,666.0784754,16.4606794,0,0
697,128.8445365,4.625410055,97.71120314,4.519675482,99.46120314,4.380682931,667.1278698,16.4672429,0,0
698,128.9272642,4.609498253,97.74393083,4.518873779,99.59393083,4.376525001,667.8105975,16.49529416,0,0
699,128.9433252,4.609070216,97.80999186,4.503177721,99.60999186,4.380242614,668.7433252,16.51043214,0,0
700,129.0760529,4.613431018,97.82605289,4.514668105,99.65938622,4.376746725,669.8593862,16.51340364,0,0
701,129.1087806,4.619608849,97.87544725,4.527061835,99.74211392,4.382323155,670.8754473,16.53301614,0,0
702,129.1415083,4.630345004,97.89150828,4.52526611,99.82484161,4.384760126,671.7415083,16.56207343,0,0
703,129.224236,4.64021975,98.10756931,4.523948451,99.82423597,4.382556484,672.7575693,16.59114305,0,0
704,129.190297,4.643796897,98.140297,4.509926564,99.990297,4.388867585,673.6569637,16.60999735,0,0
705,129.2730247,4.634485327,98.2230247,4.514623805,100.0730247,4.39894295,674.706358,16.62073873,0,0
706,129.4390857,4.635218832,98.28908572,4.513589825,100.0890857,4.397910473,675.6724191,16.63550708,0,0
707,129.4884801,4.649915054,98.45514675,4.528911525,100.1218134,4.411412792,676.7218134,16.67520562,0,0
708,129.6712078,4.645440465,98.53787445,4.535935155,100.1045411,4.395183925,677.8045411,16.69088736,0,0
709,129.8039355,4.645637836,98.57060214,4.535915536,100.1872688,4.403012142,678.7539355,16.73876023,0,0
710,129.9199965,4.666271021,98.6699965,4.546050076,100.2533298,4.408109632,679.6366632,16.76820234,0,0
711,130.0193909,4.690621937,98.7027242,4.55735521,100.2027242,4.398697245,680.5360575,16.78610177,0,0
712,130.1187852,4.680108038,98.76878523,4.574836107,100.1521186,4.392305468,681.5187852,16.82324163,0,0
713,130.2681796,4.655180795,98.86817959,4.564950492,100.3015129,4.381664247,682.4681796,16.84004754,0,0
714,130.3509073,4.66960822,98.93424061,4.563049665,100.3342406,4.387595581,683.4342406,16.859184,0,0
715,130.5003016,4.673858982,98.96696831,4.548136534,100.4503016,4.393754784,684.3669683,16.89715881,0,0
716,130.5663627,4.677067547,98.98302934,4.549272893,100.5163627,4.408652531,685.4663627,16.92951325,0,0
717,130.615757,4.698012391,99.0324237,4.548361435,100.6324237,4.407347642,686.415757,16.94867754,0,0
718,130.6984847,4.697695568,99.08181806,4.564206242,100.8484847,4.399008699,687.3984847,16.97290348,0,0
719,130.7645458,4.69016164,99.03121242,4.553250157,100.9312124,4.375530764,688.3978791,17.00649205,0,0
720,130.9972734,4.715231266,99.11394012,4.55547407,100.9972734,4.37349903,689.3139401,17.06606846,0,0
721,131.1966678,4.713880323,99.06333448,4.54527258,100.9466678,4.37750664,690.2966678,17.09653406,0,0
722,131.2460622,4.719401467,99.34606217,4.537413341,100.9960622,4.383469565,691.1627288,17.12294751,0,0
723,131.3787899,4.707490301,99.3621232,4.537204558,101.1287899,4.392925721,691.8954565,17.15618119,0,0
724,131.4281842,4.712460708,99.46151756,4.541310974,101.2615176,4.398309001,693.0115176,17.17450364,0,0
725,131.4609119,4.700891992,99.59424526,4.526945481,101.3609119,4.379434405,693.9275786,17.18457277,0,0
726,131.5103063,4.725039407,99.54363962,4.520929905,101.1603063,4.377770252,694.7103063,17.21176641,0,0
727,131.6263673,4.735902345,99.60970064,4.531700467,101.193034,4.379105373,695.8763673,17.24075792,0,0
728,131.6424283,4.726457658,99.59242834,4.538320454,101.1257617,4.396964449,696.659095,17.25321737,0,0
729,131.6918227,4.724430615,99.57515603,4.547505437,101.3418227,4.381000289,697.5418227,17.27047337,0,0
730,131.7578837,4.727256671,99.69121706,4.552828172,101.4578837,4.396078774,698.4578837,17.2846935,0,0
731,131.6572781,4.732986669,99.85727809,4.534324011,101.5072781,4.395300175,699.3739448,17.28415569,0,0
732,131.6900058,4.737301488,99.85667245,4.536597492,101.4233391,4.404431803,700.2733391,17.320477,0,0
733,131.7394001,4.735854831,99.93940015,4.534093644,101.5560668,4.420072725,701.4227335,17.34618266,0,0
734,131.7887945,4.743066916,100.0387945,4.547934151,101.8054612,4.431159197,702.5054612,17.37556195,0,0
735,131.8548555,4.732125574,100.1215222,4.514550056,101.9048555,4.435515747,703.4881889,17.39787499,0,0
736,131.8542499,4.724739252,100.0375832,4.527779838,101.9709166,4.434709798,704.6042499,17.42224986,0,0
737,131.9536443,4.723076794,100.0203109,4.545437715,102.0536443,4.443725594,705.6203109,17.4458049,0,0
738,131.936372,4.737503253,100.1030386,4.561762552,102.036372,4.43962496,706.6530386,17.44653291,0,0
739,131.902433,4.741990462,100.252433,4.576063326,102.1190996,4.434805389,707.5690996,17.46069163,0,0
740,131.9518273,4.719845885,100.3518273,4.579031491,102.2518273,4.432564931,708.5518273,17.50905832,0,0
741,131.9678884,4.702183494,100.4012217,4.593064218,102.2012217,4.416015738,709.4178884,17.52796015,0,0
742,132.0006161,4.704655292,100.4506161,4.596957679,102.2839494,4.397033032,710.6006161,17.5575392,0,0
743,132.0333438,4.705680046,100.4833438,4.601912943,102.3833438,4.394905643,711.6333438,17.56896797,0,0
744,132.1660715,4.698183297,100.4994048,4.610175534,102.3994048,4.386392805,712.3494048,17.58281976,0,0
745,132.1821325,4.70114872,100.5154658,4.607086332,102.5154658,4.389925416,713.4487991,17.60722132,0,0
746,132.1481935,4.708516479,100.5648602,4.595936104,102.4815268,4.398838044,714.6981935,17.60851375,0,0
747,132.1142545,4.690790428,100.6142545,4.602773853,102.5975879,4.389977949,715.5642545,17.62444807,0,0
748,132.1969822,4.685434875,100.5303156,4.613664958,102.7303156,4.3895224,716.5136489,17.64345386,0,0
749,132.2463766,4.69752711,100.4130433,4.61566681,102.8297099,4.387783139,717.4630433,17.65795668,0,0
750,132.3791043,4.693685164,100.495771,4.613359551,102.895771,4.381051787,718.4291043,17.69635213,0,0
751,132.411832,4.67380583,100.4784986,4.612724839,102.8951653,4.378968486,719.2951653,17.73202308,0,0
752,132.4112263,4.676394679,100.6612263,4.616839635,103.0112263,4.395799052,720.2612263,17.76517264,0,0
753,132.393954,4.678453007,100.6106207,4.612242908,103.1272874,4.397751469,721.193954,17.77197379,0,0
754,132.5433484,4.676080601,100.6600151,4.597561573,103.3600151,4.406540162,722.1600151,17.78645218,0,0
755,132.6427428,4.681651854,100.6594094,4.609847557,103.4260761,4.384704778,723.1094094,17.81127986,0,0
756,132.7088038,4.680720733,100.6588038,4.622526807,103.6088038,4.388538742,724.1754705,17.83015338,0,0
757,132.8081981,4.680244595,100.7081981,4.624670204,103.7081981,4.39820026,725.1581981,17.86492931,0,0
758,132.7075925,4.678179406,100.6742592,4.61330845,103.7409258,4.396832099,726.1409258,17.88689306,0,0
759,132.7569869,4.67717651,100.6903202,4.606882877,103.8736535,4.392256347,727.2403202,17.89504517,0,0
760,132.8730479,4.684911168,100.7563812,4.595269924,104.0230479,4.377107282,727.9897146,17.90215858,0,0
761,132.8391089,4.673526022,100.9724423,4.584072902,104.1391089,4.395838718,729.0057756,17.92425188,0,0
762,132.8885033,4.685159752,101.0718366,4.586172289,104.1718366,4.395116202,729.9718366,17.93960033,0,0
763,132.971231,4.679024377,101.171231,4.578208934,104.171231,4.390845086,730.9045643,17.98778666,0,0
764,133.0206253,4.684609193,101.237292,4.587284835,104.287292,4.373647013,731.7206253,18.0183335,0,0
765,132.9866864,4.687673111,101.3200197,4.590617208,104.2366864,4.371718364,732.5700197,18.04300618,0,0
766,133.0194141,4.692056758,101.2360807,4.579920433,104.3694141,4.370748558,733.5694141,18.04667316,0,0
767,133.0688084,4.698249968,101.2021418,4.57072875,104.4188084,4.364177502,734.5854751,18.09512883,0,0
768,133.2682028,4.697378963,101.2348695,4.572149897,104.4515361,4.356923712,735.8348695,18.11150016,0,0
769,133.4009305,4.702406206,101.2842638,4.573033783,104.3842638,4.351615689,736.8342638,18.12102948,0,0
770,133.3836582,4.706199193,101.3836582,4.566339847,104.4836582,4.352769059,737.8336582,18.14501077,0,0
771,133.2997192,4.708715598,101.3163859,4.581641658,104.5663859,4.363991782,738.6497192,18.16667661,0,0
772,133.3491136,4.71062975,101.4324469,4.59238045,104.4991136,4.368537806,739.5491136,18.19580455,0,0
773,133.2651746,4.714212847,101.4985079,4.595569332,104.4985079,4.359398789,740.5985079,18.22078734,0,0
774,133.2812356,4.724135383,101.4812356,4.587306238,104.6312356,4.374906375,741.664569,18.23301324,0,0
775,133.3472967,4.726539469,101.6972967,4.573580328,104.58063,4.36626386,742.4972967,18.25210213,0,0
776,133.446691,4.730068105,101.946691,4.573422307,104.5300243,4.371346333,743.496691,18.26426359,0,0
777,133.4460854,4.733226792,101.9460854,4.551680387,104.5794187,4.368085029,744.4460854,18.26921349,0,0
778,133.4288131,4.729877894,102.0288131,4.54895869,104.5288131,4.373195515,745.4621464,18.28364521,0,0
779,133.6282074,4.739071871,102.2282074,4.537130297,104.6448741,4.365601644,746.6282074,18.29781136,0,0
780,133.5942685,4.723633705,102.3609351,4.525019725,104.6942685,4.369268582,747.6776018,18.31023585,0,0
781,133.6603295,4.707396889,102.5436628,4.528923329,104.7936628,4.374605041,748.7936628,18.3268724,0,0
782,133.7430572,4.703938977,102.6097238,4.536605427,104.8597238,4.38003874,749.6930572,18.34349089,0,0
783,133.7257849,4.699683199,102.8424515,4.522658872,104.9257849,4.372727967,750.7091182,18.36206129,0,0
784,133.7751792,4.696003601,102.8585126,4.522088947,104.9585126,4.359769456,751.6751792,18.4104583,0,0
785,133.8079069,4.7027587,102.8912403,4.519439184,104.9912403,4.354873696,752.7579069,18.44530854,0,0
786,133.973968,4.70299122,102.8573013,4.525353186,105.1573013,4.363580204,753.7406346,18.46195034,0,0
787,134.1233623,4.694864444,102.9233623,4.530348183,105.2066957,4.377751494,754.6233623,18.48939429,0,0
788,134.1227567,4.689802141,103.00609,4.537678547,105.1227567,4.379175991,755.5727567,18.52866487,0,0
789,134.1388177,4.675834857,103.1554844,4.524405526,105.2054844,4.382025571,756.4388177,18.55464748,0,0
790,134.1382121,4.680920408,103.1048787,4.509171817,105.0548787,4.379953744,757.5215454,18.59396983,0,0
791,134.0042731,4.669637137,103.1376064,4.516236501,105.1042731,4.378870723,758.4542731,18.59010524,0,0
792,134.1203341,4.657029854,103.1370008,4.529475538,105.1370008,4.388073238,759.1870008,18.61584282,0,0
793,134.2697285,4.66597883,103.2030618,4.514557787,105.1530618,4.403195493,760.2030618,18.64314069,0,0
794,134.4191229,4.677329797,103.3024562,4.522187623,105.2857895,4.401698842,761.0857895,18.65965825,0,0
795,134.4351839,4.692476501,103.3518505,4.511548124,105.3351839,4.411560576,762.0351839,18.67056442,0,0
796,134.3512449,4.700254213,103.3679116,4.511398105,105.3179116,4.42005902,762.8345782,18.6862202,0,0
797,134.4339726,4.709236984,103.4506393,4.504205453,105.3673059,4.423669532,763.7006393,18.69496971,0,0
798,134.3500336,4.693364638,103.4667003,4.518373281,105.3667003,4.425713507,764.583367,18.72660729,0,0
799,134.2827613,4.707052737,103.5327613,4.528011661,105.4160947,4.427782823,765.6327613,18.75942467,0,0
800,134.265489,4.723645169,103.615489,4.525078032,105.515489,4.443715608,766.415489,18.77141903,0,0
801,134.28155,4.721065229,103.73155,4.537590205,105.58155,4.461250218,767.4148834,18.80072352,0,0
802,134.3809444,4.728660493,104.0142777,4.527555963,105.6142777,4.472429002,768.5142777,18.8133147,0,0
803,134.4970054,4.734788557,104.1136721,4.525982566,105.7303388,4.48022575,769.4136721,18.83900489,0,0
804,134.5130665,4.727608843,104.2297331,4.533903241,105.7963998,4.488480623,770.3463998,18.88006909,0,0
805,134.4957942,4.733511952,104.2291275,4.534977125,105.6957942,4.504979821,771.2624608,18.91360726,0,0
806,134.5451885,4.744010591,104.3285219,4.517909685,105.8451885,4.510040396,772.3118552,18.93929608,0,0
807,134.6112495,4.74527989,104.2279162,4.518667773,105.9279162,4.524957007,773.4445829,18.9707943,0,0
808,134.6773106,4.762449219,104.2439772,4.523174845,105.9939772,4.527637626,774.3606439,18.98710762,0,0
809,134.7933716,4.761913356,104.1767049,4.522750848,106.0433716,4.532249715,775.4100383,18.9904551,0,0
810,134.692766,4.772322138,104.2094326,4.522840026,106.1094326,4.531464257,776.342766,19.00551598,0,0
811,134.6921603,4.761771663,104.2754937,4.520803279,106.0254937,4.547631958,777.458827,19.03873869,0,0
812,134.624888,4.773480011,104.3082214,4.528163072,105.9915547,4.560859028,778.3915547,19.05223912,0,0
813,134.5242824,4.768769964,104.3242824,4.540879468,105.9242824,4.554431694,779.3076157,19.07928774,0,0
814,134.6070101,4.770668896,104.2070101,4.546175124,105.8736767,4.548459376,780.3070101,19.10100507,0,0
815,134.5064044,4.755116578,104.2397378,4.533132202,105.8897378,4.541531172,781.2730711,19.11969037,0,0
816,134.5557988,4.740553262,104.3891321,4.527528188,106.0057988,4.532969714,782.2391321,19.15034052,0,0
817,134.6051932,4.736639296,104.4218598,4.536127008,106.1718598,4.531594463,783.2218598,19.16775305,0,0
818,134.5879209,4.723719881,104.5212542,4.50928642,106.2212542,4.537667362,784.2879209,19.19891491,0,0
819,134.6539819,4.72605302,104.5539819,4.527940341,106.2873152,4.52496855,785.3206485,19.2101719,0,0
820,134.8867096,4.732746717,104.5367096,4.532606551,106.2867096,4.547202679,786.1033762,19.21721716,0,0
821,134.9361039,4.720464158,104.4861039,4.538543501,106.3027706,4.552427027,786.9694373,19.26618749,0,0
822,135.0354983,4.716824392,104.5188316,4.543750216,106.252165,4.545148782,788.102165,19.31317982,0,0
823,135.318226,4.711961414,104.618226,4.551736421,106.318226,4.548742248,789.068226,19.35407009,0,0
824,135.3509537,4.709964169,104.5676204,4.552103547,106.3509537,4.545903278,790.0676204,19.34208282,0,0
825,135.3836814,4.70914767,104.5170147,4.548349039,106.450348,4.561473725,791.1336814,19.38414033,0,0
826,135.5997424,4.69857504,104.6330757,4.549003749,106.5330757,4.580585112,792.0497424,19.42140983,0,0
827,135.5991368,4.697366458,104.5991368,4.551911795,106.5158034,4.59963864,793.0658034,19.46338292,0,0
828,135.6318645,4.720298513,104.5651978,4.54505503,106.6151978,4.608678249,794.0985311,19.4959284,0,0
829,135.7312588,4.715142448,104.5645922,4.545291946,106.6312588,4.583407291,795.1312588,19.51825713,0,0
830,135.7639865,4.717592704,104.6639865,4.555226009,106.8306532,4.594624776,796.1139865,19.54469034,0,0
831,135.7467142,4.699142647,104.6967142,4.561639545,106.7967142,4.612262235,796.9633809,19.56083685,0,0
832,135.7627752,4.685597848,104.7294419,4.578341541,106.8127752,4.612872856,797.7794419,19.55937916,0,0
833,135.8788363,4.692686247,104.7621696,4.578670804,106.9121696,4.609160382,798.8288363,19.58411009,0,0
834,135.9448973,4.704970186,104.911564,4.565406903,107.0282306,4.612956737,799.6948973,19.61104608,0,0
835,136.0942917,4.702952408,104.877625,4.564794303,107.0942917,4.596888547,800.7109583,19.63279678,0,0
836,136.3270194,4.703896023,104.9770194,4.569542229,107.0770194,4.587691706,801.6770194,19.6367459,0,0
837,136.5597471,4.709112972,105.1097471,4.5665219,107.0597471,4.593525835,802.7430804,19.65681781,0,0
838,136.6091414,4.709570937,105.0424747,4.567068272,107.1424747,4.610684608,803.6091414,19.67807025,0,0
839,136.6252024,4.70192175,104.9085358,4.573472911,107.1418691,4.586501028,804.4585358,19.70542957,0,0
840,136.7079301,4.688205156,104.9079301,4.570487332,107.0745968,4.587726272,805.4579301,19.74603338,0,0
841,136.6739912,4.682390066,105.1573245,4.582443029,107.0739912,4.572668085,806.4239912,19.7774129,0,0
842,136.6233855,4.706398236,105.1733855,4.588570136,107.2733855,4.557484148,807.3567189,19.78144189,0,0
843,136.6561132,4.712803669,105.2561132,4.569161927,107.2894466,4.561219733,808.2727799,19.81312616,0,0
844,136.8055076,4.719430907,105.2055076,4.578890707,107.1888409,4.571466006,809.2055076,19.83218267,0,0
845,136.9382353,4.705475693,105.3215686,4.581482775,107.2382353,4.57455714,810.3215686,19.88039761,0,0
846,137.120963,4.728130025,105.370963,4.569705038,107.2376296,4.569238532,811.2542963,19.89623459,0,0
847,137.1203573,4.745204366,105.4203573,4.565842905,107.1536907,4.567150842,812.187024,19.92488539,0,0
848,137.153085,4.753442392,105.403085,4.569133829,107.1697517,4.577632033,813.303085,19.97810804,0,0
849,137.1858127,4.76121553,105.5191461,4.572321423,107.1524794,4.576092853,814.0691461,19.99316952,0,0
850,137.2018737,4.769308947,105.4685404,4.559353403,107.1852071,4.569094063,815.1018737,19.9978025,0,0
851,137.4012681,4.776340437,105.3846014,4.550065902,107.2012681,4.565049118,816.0179348,20.01452205,0,0
852,137.5006625,4.792966313,105.4673291,4.544800084,107.2506625,4.556780629,817.1006625,20.06093524,0,0
853,137.5000568,4.806855421,105.5333902,4.546988096,107.3333902,4.563555721,818.1500568,20.08629693,0,0
854,137.5994512,4.809596706,105.4494512,4.534306205,107.4494512,4.548737003,819.0827845,20.10081952,0,0
855,137.7988456,4.799429417,105.5155122,4.531904707,107.5988456,4.553890797,819.9821789,20.14005865,0,0
856,137.8815732,4.810639688,105.5315732,4.521363352,107.4982399,4.534971284,821.0149066,20.17361518,0,0
857,137.9143009,4.806463971,105.4976343,4.544002572,107.5643009,4.533151348,822.0643009,20.1941835,0,0
858,137.9636953,4.7981798,105.6136953,4.535245675,107.630362,4.536565368,823.080362,20.19477176,0,0
859,138.246423,4.788624179,105.696423,4.521871853,107.6297563,4.5209317,824.1297563,20.20549041,0,0
860,138.4291507,4.780842335,105.6958174,4.545616117,107.6458174,4.507306061,825.1958174,20.21574975,0,0
861,138.6618784,4.778013437,105.8285451,4.542025724,107.6952117,4.503352953,826.0285451,20.23033453,0,0
862,138.7112727,4.781010868,105.8446061,4.554023994,107.7279394,4.498012284,826.9612727,20.24338548,0,0
863,138.7773338,4.795279044,105.8940004,4.552520582,107.9273338,4.504236476,827.8440004,20.26676715,0,0
864,138.8600615,4.796363565,105.9600615,4.543645731,107.9600615,4.511505552,828.7433948,20.29157033,0,0
865,138.7927892,4.807949454,105.9761225,4.53709896,108.0761225,4.511974629,829.7261225,20.29077015,0,0
866,138.7421835,4.816691702,105.9588502,4.539085565,108.1088502,4.495376165,830.5921835,20.30851648,0,0
867,138.8249112,4.828922283,105.9582446,4.538008453,108.1415779,4.489714141,831.6749112,20.32821943,0,0
868,138.7909723,4.82679308,106.1409723,4.538098185,108.1909723,4.512036749,832.7576389,20.35437887,0,0
869,138.8570333,4.820791233,106.2736999,4.535366584,108.3903666,4.502889013,833.7736999,20.35493854,0,0
870,138.739761,4.815214333,106.2064276,4.51568374,108.3230943,4.505157413,834.8064276,20.38535703,0,0
871,138.755822,4.807712773,106.255822,4.523418966,108.3724887,4.518552772,835.905822,20.417043,0,0
872,138.8052164,4.802405732,106.371883,4.512615733,108.4052164,4.50280081,837.071883,20.41978521,0,0
873,138.8379441,4.805773404,106.4379441,4.522520741,108.5212774,4.51489564,837.9546107,20.41869317,0,0
874,138.8373384,4.805239348,106.6040051,4.517250812,108.4540051,4.505292218,838.9206718,20.45322517,0,0
875,138.9200661,4.795898744,106.6867328,4.522392555,108.5700661,4.492062611,839.6867328,20.49605147,0,0
876,138.8361271,4.781638987,106.7694605,4.532491456,108.6861271,4.474728255,840.6194605,20.51526495,0,0
877,138.8521882,4.790576048,106.8021882,4.529429246,108.8355215,4.474938201,841.6355215,20.52450219,0,0
878,138.9015825,4.789858958,107.0182492,4.534087253,108.8682492,4.469402279,842.5182492,20.55329543,0,0
879,138.9343102,4.798229066,107.2676436,4.514205947,108.7176436,4.479800366,843.4843102,20.60061196,0,0
880,138.9003713,4.787793614,107.3170379,4.502208887,108.8503713,4.469123124,844.3670379,20.61485064,0,0
881,138.8330989,4.791671715,107.3330989,4.510877315,108.7664323,4.472983242,845.2330989,20.63297121,0,0
882,138.94916,4.782386689,107.3158266,4.518590268,108.9158266,4.481420593,846.34916,20.65850069,0,0
883,138.9818877,4.762118739,107.1818877,4.525669315,108.9818877,4.515075095,847.265221,20.68325034,0,0
884,138.9479487,4.761189452,107.231282,4.531155018,109.0979487,4.526287393,848.2646154,20.71370442,0,0
885,138.9640097,4.768885981,107.2806764,4.522709363,109.0806764,4.528896323,849.0806764,20.76142388,0,0
886,138.9467374,4.771266494,107.3800708,4.520494858,109.1134041,4.526490022,850.2300708,20.79343997,0,0
887,138.9794651,4.784663874,107.7461318,4.517683812,109.3127984,4.530079211,851.3294651,20.82025213,0,0
888,139.0288595,4.788363666,107.7455261,4.522012578,109.2955261,4.530784909,852.4621928,20.86276634,0,0
889,139.1115872,4.784610803,107.9115872,4.504570769,109.3782538,4.540846946,853.6282538,20.89439662,0,0
890,139.2943149,4.783530473,107.9943149,4.50272529,109.5609815,4.543972988,854.6609815,20.95602061,0,0
891,139.2603759,4.770943043,107.8770426,4.518036632,109.6103759,4.54586619,855.6770426,20.98297598,0,0
892,139.3264369,4.774650717,107.9264369,4.501209685,109.6931036,4.545664342,856.9264369,21.03135787,0,0
893,139.4591646,4.781278072,108.0424979,4.490154601,109.6591646,4.543141911,858.0591646,21.06233009,0,0
894,139.358559,4.77186002,108.0752256,4.501985233,109.658559,4.545484078,858.9752256,21.08338725,0,0
895,139.4912867,4.746528155,108.07462,4.496990646,109.5912867,4.556779195,859.97462,21.07489305,0,0
896,139.440681,4.75296365,108.0740144,4.495744691,109.640681,4.557115668,860.840681,21.10464694,0,0
897,139.6567421,4.745922961,108.1067421,4.478002639,109.6567421,4.555506088,861.9234087,21.14591251,0,0
898,139.6228031,4.743141908,108.1061364,4.474679952,109.7394698,4.56713127,862.8394698,21.15926891,0,0
899,139.6388641,4.734337281,108.2555308,4.484376915,109.6555308,4.557275836,863.8221975,21.18933664,0,0
900,139.7049251,4.73028173,108.2049251,4.466685826,109.6882585,4.571184891,864.8882585,21.21253213,0,0
901,139.8209862,4.703611589,108.1709862,4.462867932,109.7209862,4.579772332,865.7543195,21.2333754,0,0
902,139.7537139,4.696078216,108.2703805,4.446509796,109.7870472,4.574818587,866.6870472,21.25810564,0,0
903,139.8197749,4.687855474,108.2364416,4.467109977,110.0531082,4.591903818,867.6031082,21.26790621,0,0
904,139.9025026,4.684770348,108.2691693,4.478580151,110.2691693,4.59691984,868.6025026,21.29591772,0,0
905,139.951897,4.686199735,108.251897,4.495771841,110.2352303,4.61192016,869.551897,21.32526985,0,0
906,139.9512913,4.697289838,108.3512913,4.478089144,110.3012913,4.607649102,870.4346246,21.34747941,0,0
907,140.084019,4.683772122,108.384019,4.465605435,110.284019,4.632662013,871.284019,21.36207438,0,0
908,140.1167467,4.679833062,108.45008,4.469715059,110.2834134,4.630688568,872.2667467,21.39010072,0,0
909,139.9994744,4.681550958,108.5161411,4.467812074,110.2828077,4.611523423,873.2161411,21.42493219,0,0
910,140.1822021,4.669194413,108.5322021,4.486814547,110.3488688,4.595478023,874.3488688,21.4581524,0,0
911,140.2649298,4.656333713,108.5982631,4.487385928,110.4982631,4.602033759,875.1982631,21.5000002,0,0
912,140.3309908,4.648688748,108.6809908,4.483732006,110.6643241,4.595203082,876.1976575,21.54451349,0,0
913,140.3970518,4.660717379,108.7303852,4.471877569,110.7137185,4.59283096,877.1637185,21.58646848,0,0
914,140.5464462,4.666480204,108.9297795,4.477845013,110.7131129,4.574566414,878.0964462,21.61642481,0,0
915,140.6125072,4.670928918,109.0291739,4.475886732,110.6958406,4.570782675,879.2458406,21.64646824,0,0
916,140.7785683,4.674984668,109.1285683,4.483279383,110.7452349,4.582206265,880.1785683,21.66304852,0,0
917,140.8446293,4.660013591,109.1779626,4.500726266,110.6779626,4.574366589,881.0946293,21.66439645,0,0
918,140.8106903,4.675664258,109.1106903,4.502556228,110.7940236,4.584445821,881.977357,21.69683975,0,0
919,140.8600847,4.680277091,109.243418,4.517993731,110.893418,4.59737041,883.0100847,21.71691214,0,0
920,141.0928124,4.668689026,109.3261457,4.498319193,110.8428124,4.610277569,884.059479,21.74781582,0,0
921,141.1922067,4.642167651,109.3255401,4.485265176,110.8088734,4.603091985,885.1255401,21.7709303,0,0
922,141.2749344,4.640176667,109.3416011,4.47295577,110.7416011,4.595836265,886.1249344,21.80605231,0,0
923,141.3576621,4.639006096,109.2409955,4.466219148,110.9076621,4.594146367,887.0243288,21.81436718,0,0
924,141.4237231,4.617148127,109.3070565,4.451973099,110.9737231,4.591575513,888.1070565,21.84720744,0,0
925,141.4731175,4.609740344,109.3397842,4.455548118,111.1064508,4.594342128,889.2064508,21.87141217,0,0
926,141.4391785,4.59876624,109.4058452,4.452779715,111.1891785,4.602583451,890.1725119,21.90603855,0,0
927,141.5385729,4.585575468,109.3552396,4.438738872,111.2719062,4.59195912,891.2052396,21.90156861,0,0
928,141.5879673,4.583931942,109.5213006,4.430464057,111.3879673,4.595972855,892.1546339,21.89400117,0,0
929,141.6040283,4.579336122,109.5873616,4.437835131,111.2873616,4.603521124,893.2540283,21.94425228,0,0
930,141.6534226,4.571294938,109.5534226,4.432656138,111.336756,4.612057601,894.236756,21.97349115,0,0
931,141.752817,4.581372969,109.4194837,4.432629407,111.4194837,4.619154662,895.2694837,21.98677302,0,0
932,141.7355447,4.579963356,109.5855447,4.44505489,111.6355447,4.613838674,896.318878,21.99891219,0,0
933,141.8182724,4.587393736,109.6516057,4.469974714,111.7016057,4.604033563,897.3016057,22.02819242,0,0
934,142.0010001,4.582326019,109.7343334,4.472391885,111.7843334,4.6021354,898.1010001,22.03529636,0,0
935,142.0670611,4.571580029,109.8003945,4.476467751,111.9337278,4.60684308,899.1670611,22.05053337,0,0
936,142.1997888,4.583641652,109.8164555,4.486444001,111.9997888,4.585037468,900.1331222,22.07684521,0,0
937,142.1825165,4.576325635,109.7325165,4.484034064,112.2158498,4.585080026,901.2158498,22.09913938,0,0
938,142.2319109,4.575668791,109.7652442,4.484339501,112.1819109,4.589044088,902.2819109,22.12466639,0,0
939,142.1979719,4.591323719,109.8313052,4.46644478,112.2479719,4.598500514,903.2313052,22.14444671,0,0
940,142.3306996,4.564338495,109.7140329,4.462515675,112.2140329,4.601274177,904.2640329,22.14764114,0,0
941,142.2967606,4.560441708,109.8967606,4.476808845,112.2967606,4.587385422,905.2134273,22.18881194,0,0
942,142.296155,4.557058006,109.9794883,4.482178771,112.3128217,4.563398756,906.2794883,22.211859,0,0
943,142.1788827,4.556083097,109.9455493,4.486916708,112.1288827,4.561423292,907.2955493,22.21479479,0,0
944,142.1116104,4.54893817,110.028277,4.495899941,112.0449437,4.563014479,908.2116104,22.24009451,0,0
945,142.2443381,4.553505496,110.0276714,4.488075072,111.9776714,4.547888327,909.2110047,22.236477,0,0
946,142.4270658,4.539795811,110.0437324,4.47743121,111.9937324,4.554673087,910.2103991,22.28072086,0,0
947,142.4431268,4.55468957,110.2097935,4.470073392,112.0431268,4.577974325,911.0764601,22.29736576,0,0
948,142.4425212,4.554215932,110.1925212,4.481071063,112.0925212,4.578836993,912.1258545,22.33531136,0,0
949,142.4919155,4.552059178,110.3085822,4.49737315,112.2419155,4.555002636,913.0252488,22.35657216,0,0
950,142.4913099,4.558484351,110.4079765,4.510394978,112.4746432,4.567160806,914.1413099,22.37381377,0,0
951,142.5740376,4.574774292,110.3573709,4.490601549,112.4573709,4.572277542,914.9407042,22.4105277,0,0
952,142.6067653,4.584159187,110.4400986,4.47525165,112.5400986,4.583434958,915.9900986,22.41867231,0,0
953,142.789493,4.570910186,110.589493,4.47513988,112.539493,4.581119264,917.1728263,22.43486231,0,0
954,142.9222207,4.567178901,110.555554,4.469799049,112.6722207,4.587259734,918.0222207,22.47569808,0,0
955,142.8382817,4.574157643,110.721615,4.455761517,112.7382817,4.605125604,918.8382817,22.48615526,0,0
956,142.8543427,4.588049577,110.8043427,4.449010032,112.8543427,4.603556189,919.8043427,22.51608661,0,0
957,142.9704037,4.60533958,110.9704037,4.442405638,112.9204037,4.613039519,920.9037371,22.56495825,0,0
958,143.0197981,4.598381425,111.1197981,4.433311767,112.9697981,4.619587904,921.9697981,22.58959275,0,0
959,143.0191925,4.60817448,111.2358591,4.429875926,112.9191925,4.613598183,922.9525258,22.62448259,0,0
960,143.0519202,4.614688289,111.1519202,4.438942889,112.9685868,4.625177001,924.0519202,22.65165668,0,0
961,143.0679812,4.602677591,111.2179812,4.442184389,112.9679812,4.622040414,924.9179812,22.66596201,0,0
962,142.9840422,4.609893861,111.2507089,4.447734211,112.9173755,4.617393533,926.0007089,22.68269799,0,0
963,143.1334366,4.614002887,111.2167699,4.457467035,113.0334366,4.61165887,926.9667699,22.6948269,0,0
964,143.2994976,4.637238526,111.2828309,4.459281289,113.0661643,4.636381704,927.9161643,22.70451087,0,0
965,143.448892,4.638714522,111.248892,4.453736043,113.1822253,4.658400983,928.898892,22.72369561,0,0
966,143.564953,4.674114345,111.364953,4.434358418,113.2482863,4.672603836,929.8316197,22.74941966,0,0
967,143.581014,4.677337788,111.2976807,4.435589657,113.3143474,4.685713939,930.6976807,22.75325249,0,0
968,143.6637417,4.678578727,111.3804084,4.431280995,113.3137417,4.672039107,931.3637417,22.78587164,0,0
969,143.7298027,4.66043821,111.4631361,4.430879898,113.4798027,4.691430673,932.2964694,22.82325013,0,0
970,143.7125304,4.671981336,111.4791971,4.427550394,113.4458638,4.694600356,933.2458638,22.83473067,0,0
971,143.7952581,4.688136145,111.5285915,4.416384173,113.4619248,4.692934437,934.2952581,22.85872674,0,0
972,143.9446525,4.690527827,111.5946525,4.401381497,113.4779858,4.697723779,935.2946525,22.86943367,0,0
973,143.8940469,4.702500263,111.6607135,4.395923747,113.3773802,4.699620906,936.2273802,22.90927745,0,0
974,143.9101079,4.689897778,111.7434412,4.407168395,113.3934412,4.700152996,937.2101079,22.92479196,0,0
975,143.9095022,4.697186105,111.9928356,4.377458536,113.2095022,4.707526268,938.2261689,22.92547917,0,0
976,144.1422299,4.688402914,111.9922299,4.364282848,113.2588966,4.706687879,939.1922299,22.96567337,0,0
977,144.2749576,4.693506152,112.008291,4.359562738,113.2416243,4.709197127,940.108291,22.99468952,0,0
978,144.374352,4.695977501,111.874352,4.361421264,113.224352,4.714906998,941.0910187,23.03443067,0,0
979,144.3737464,4.688895061,112.0237464,4.341950346,113.290413,4.728719014,941.8570797,23.05453449,0,0
980,144.4731407,4.68715331,112.1898074,4.356050269,113.356474,4.729487648,942.8231407,23.07750224,0,0
981,144.4058684,4.696923347,112.1892017,4.356063745,113.4892017,4.71579722,943.7392017,23.10678573,0,0
982,144.4219294,4.711815464,112.2885961,4.353910868,113.5385961,4.702351048,944.7719294,23.11938091,0,0
983,144.4546571,4.704922934,112.4379905,4.362250356,113.6379905,4.723588418,945.6046571,23.15732406,0,0
984,144.5540515,4.717149479,112.3707182,4.361908824,113.6373848,4.724461373,946.7373848,23.17000444,0,0
985,144.5701125,4.708206663,112.5201125,4.359398952,113.7701125,4.719546786,947.5534459,23.21163627,0,0
986,144.7195069,4.702560285,112.6195069,4.364835654,113.7695069,4.724632046,948.5695069,23.22579252,0,0
987,144.6855679,4.7037621,112.5522346,4.370759048,113.8689012,4.738500887,949.4522346,23.23118547,0,0
988,144.9182956,4.708610493,112.6682956,4.382902292,113.9182956,4.73363632,950.4016289,23.23427225,0,0
989,144.8343566,4.704041252,112.7843566,4.38999562,113.8510233,4.735375667,951.2843566,23.27460281,0,0
990,144.833751,4.701261075,112.833751,4.399058939,113.983751,4.734391357,952.233751,23.31164279,0,0
991,144.7164787,4.698688039,112.899812,4.39717818,113.949812,4.752022598,953.2331454,23.31643053,0,0
992,144.715873,4.705108672,112.9492064,4.385019207,114.115873,4.758596286,954.0992064,23.33035218,0,0
993,144.8486007,4.69902255,112.8819341,4.384905651,114.3152674,4.744026931,955.0152674,23.3428411,0,0
994,145.0313284,4.706298787,112.8479951,4.37429144,114.4146618,4.744407988,955.8813284,23.36653478,0,0
995,144.9640561,4.694161087,112.8307228,4.387561521,114.4973895,4.751088378,956.9807228,23.39726905,0,0
996,144.9634505,4.694629274,112.8134505,4.385576358,114.5634505,4.758067188,957.9634505,23.41346255,0,0
997,144.8961782,4.685498589,112.8295115,4.393682757,114.6295115,4.745487464,958.9461782,23.4417885,0,0
998,144.9622392,4.69824326,112.8622392,4.39115949,114.6122392,4.742867049,960.0289059,23.47286683,0,0
999,144.9783002,4.688275586,112.9449669,4.390990899,114.5283002,4.738156245,960.8616336,23.50926517,0,0

==> data/k_armed_b3_avg_used_h_k10_H1000.csv <==
t,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem,optimal,optimal_sem
1,0,0,1000,0,471.1666667,13.82031925,0,0,,
2,0,0,1000,0,473.3833333,14.10385394,0,0,,
3,0,0,1000,0,476.15,14.13643817,0,0,,
4,0,0,1000,0,476.3666667,14.17643,0,0,,
5,0,0,1000,0,478.7,14.28877518,0,0,,
6,0,0,1000,0,479.4,14.50030586,0,0,,
7,0,0,1000,0,479.85,14.60749798,0,0,,
8,0,0,1000,0,481.5833333,14.69629054,0,0,,
9,0,0,1000,0,481.7166667,14.71340316,0,0,,
10,0,0,1000,0,482.2166667,14.79328546,0,0,,
11,0,0,1000,0,482.6166667,14.84918708,0,0,,
12,0,0,1000,0,485.6666667,14.70075648,0,0,,
13,0,0,1000,0,486.0166667,14.76184752,0,0,,
14,0,0,1000,0,486.3166667,14.82844441,0,0,,
15,0,0,1000,0,486.95,15.01959972,0,0,,
16,0,0,1000,0,487.4666667,15.07874747,0,0,,
17,0,0,1000,0,489.5666667,14.85535469,0,0,,
18,0,0,1000,0,490.1833333,14.93001549,0,0,,
19,0,0,1000,0,490.4833333,14.96984713,0,0,,
20,0,0,1000,0,493.05,15.13183916,0,0,,
21,0,0,1000,0,494.1666667,15.23648177,0,0,,
22,0,0,1000,0,494.5833333,15.29591895,0,0,,
23,0,0,1000,0,495.3666667,15.38970172,0,0,,
24,0,0,1000,0,495.65,15.43819142,0,0,,
25,0,0,1000,0,499.5666667,15.33680936,0,0,,
26,0,0,1000,0,499.5833333,15.33911016,0,0,,
27,0,0,1000,0,502.1,15.26851382,0,0,,
28,0,0,1000,0,503.1,15.3408671,0,0,,
29,0,0,1000,0,503.3333333,15.38975128,0,0,,
30,0,0,1000,0,506.8666667,14.9809383,0,0,,
31,0,0,1000,0,507.0666667,15.0386107,0,0,,
32,0,0,1000,0,507.3,15.09123478,0,0,,
33,0,0,1000,0,512.85,14.64758951,0,0,,
34,0,0,1000,0,513.0333333,14.69355458,0,0,,
35,0,0,1000,0,513.1166667,14.71415191,0,0,,
36,0,0,1000,0,513.3666667,14.74801465,0,0,,
37,0,0,1000,0,513.6166667,14.77433053,0,0,,
38,0,0,1000,0,513.8333333,14.82567567,0,0,,
39,0,0,1000,0,514.7166667,15.01630172,0,0,,
40,0,0,1000,0,517.6,15.14892549,0,0,,
41,0,0,1000,0,517.9,15.18156963,0,0,,
42,0,0,1000,0,518.35,15.25067054,0,0,,
43,0,0,1000,0,518.45,15.26143963,0,0,,
44,0,0,1000,0,519.1833333,15.29501768,0,0,,
45,0,0,1000,0,519.4,15.31885585,0,0,,
46,0,0,1000,0,519.6833333,15.34934975,0,0,,
47,0,0,1000,0,519.9333333,15.37464099,0,0,,
48,0,0,1000,0,524.2,15.7737141,0,0,,
49,0,0,1000,0,527.7666667,15.67816083,0,0,,
50,0,0,1000,0,527.8833333,15.6927075,0,0,,
51,0,0,1000,0,531.7,15.36733457,0,0,,
52,0,0,1000,0,534.45,15.45758595,0,0,,
53,0,0,1000,0,534.6666667,15.4837379,0,0,,
54,0,0,1000,0,537.2666667,15.7423978,0,0,,
55,0,0,1000,0,537.5333333,15.76193775,0,0,,
56,0,0,1000,0,538.8166667,15.77476515,0,0,,
57,0,0,1000,0,541.2333333,15.71372366,0,0,,
58,0,0,1000,0,544.8666667,15.58663535,0,0,,
59,0,0,1000,0,546.9833333,15.41562586,0,0,,
60,0,0,1000,0,547.3666667,15.42825507,0,0,,
61,0,0,1000,0,547.55,15.44131272,0,0,,
62,0,0,1000,0,547.65,15.45136026,0,0,,
63,0,0,1000,0,549.75,15.23274471,0,0,,
64,0,0,1000,0,555.7,15.0361955,0,0,,
65,0,0,1000,0,555.9166667,15.04705035,0,0,,
66,0,0,1000,0,556.15,15.05959583,0,0,,
67,0,0,1000,0,556.5,15.07395142,0,0,,
68,0,0,1000,0,558.9333333,15.12200601,0,0,,
69,0,0,1000,0,559.45,15.14174879,0,0,,
70,0,0,1000,0,559.7666667,15.1511661,0,0,,
71,0,0,1000,0,561.6833333,14.97062079,0,0,,
72,0,0,1000,0,562.1166667,15.01167327,0,0,,
73,0,0,1000,0,562.35,15.05113365,0,0,,
74,0,0,1000,0,563.1166667,15.1107791,0,0,,
75,0,0,1000,0,563.2666667,15.11765284,0,0,,
76,0,0,1000,0,563.6166667,15.15112369,0,0,,
77,0,0,1000,0,564.0833333,15.17884514,0,0,,
78,0,0,1000,0,568.1833333,15.27947724,0,0,,
79,0,0,1000,0,571.2833333,14.9164735,0,0,,
80,0,0,1000,0,575.0833333,14.74654593,0,0,,
81,0,0,1000,0,575.3,14.75198541,0,0,,
82,0,0,1000,0,576.4,14.79303929,0,0,,
83,0,0,1000,0,576.6666667,14.82680933,0,0,,
84,0,0,1000,0,577.35,14.98275515,0,0,,
85,0,0,1000,0,577.8833333,15.02720869,0,0,,
86,0,0,1000,0,578.1333333,15.02321117,0,0,,
87,0,0,1000,0,578.3166667,15.0441627,0,0,,
88,0,0,1000,0,578.4,15.05230429,0,0,,
89,0,0,1000,0,578.6666667,15.06902511,0,0,,
90,0,0,1000,0,578.85,15.08802468,0,0,,
91,0,0,1000,0,579.2666667,15.11995103,0,0,,
92,0,0,1000,0,580.0333333,15.17794577,0,0,,
93,0,0,1000,0,582.1333333,15.20699859,0,0,,
94,0,0,1000,0,582.2666667,15.21889004,0,0,,
95,0,0,1000,0,582.8,15.28201557,0,0,,
96,0,0,1000,0,583.25,15.30067066,0,0,,
97,0,0,1000,0,583.6333333,15.34216093,0,0,,
98,0,0,1000,0,585.5333333,15.11897201,0,0,,
99,0,0,1000,0,587.25,15.02182264,0,0,,
100,0,0,1000,0,587.7666667,15.05896821,0,0,,
101,0,0,1000,0,592.3833333,14.88589541,0,0,,
102,0,0,1000,0,592.6333333,14.89317833,0,0,,
103,0,0,1000,0,593.0166667,14.93650387,0,0,,
104,0,0,1000,0,593.8,14.96426629,0,0,,
105,0,0,1000,0,597.35,14.62031373,0,0,,
106,0,0,1000,0,597.65,14.63800149,0,0,,
107,0,0,1000,0,597.9,14.66335415,0,0,,
108,0,0,1000,0,598.1833333,14.68466073,0,0,,
109,0,0,1000,0,598.7666667,14.68486993,0,0,,
110,0,0,1000,0,599.0666667,14.68680307,0,0,,
111,0,0,1000,0,599.1666667,14.68648186,0,0,,
112,0,0,1000,0,599.5833333,14.71636338,0,0,,
113,0,0,1000,0,599.8166667,14.73250167,0,0,,
114,0,0,1000,0,600.0333333,14.72769724,0,0,,
115,0,0,1000,0,600.25,14.72314418,0,0,,
116,0,0,1000,0,600.3,14.72632256,0,0,,
117,0,0,1000,0,600.4833333,14.72241252,0,0,,
118,0,0,1000,0,600.6833333,14.73756282,0,0,,
119,0,0,1000,0,600.75,14.73771872,0,0,,
120,0,0,1000,0,600.9666667,14.7280233,0,0,,
121,0,0,1000,0,606.7666667,14.38834601,0,0,,
122,0,0,1000,0,606.9666667,14.40283962,0,0,,
123,0,0,1000,0,607.0833333,14.41061073,0,0,,
124,0,0,1000,0,607.3166667,14.42227349,0,0,,
125,0,0,1000,0,607.5,14.43394265,0,0,,
126,0,0,1000,0,607.75,14.45459724,0,0,,
127,0,0,1000,0,608.35,14.43833224,0,0,,
128,0,0,1000,0,608.5833333,14.45244084,0,0,,
129,0,0,1000,0,608.6333333,14.45278631,0,0,,
130,0,0,1000,0,609.0333333,14.45399807,0,0,,
131,0,0,1000,0,609.45,14.51627618,0,0,,
132,0,0,1000,0,609.5833333,14.51781084,0,0,,
133,0,0,1000,0,609.95,14.54687388,0,0,,
134,0,0,1000,0,610.25,14.5684363,0,0,,
135,0,0,1000,0,610.5,14.58256253,0,0,,
136,0,0,1000,0,610.6,14.59070984,0,0,,
137,0,0,1000,0,610.8666667,14.59561243,0,0,,
138,0,0,1000,0,611.5,14.64081247,0,0,,
139,0,0,1000,0,611.6,14.63501721,0,0,,
140,0,0,1000,0,614.1166667,14.22667765,0,0,,
141,0,0,1000,0,614.35,14.23310427,0,0,,
142,0,0,1000,0,614.45,14.2402395,0,0,,
143,0,0,1000,0,614.6,14.26447525,0,0,,
144,0,0,1000,0,614.75,14.28083194,0,0,,
145,0,0,1000,0,614.8666667,14.27964192,0,0,,
146,0,0,1000,0,615,14.29614147,0,0,,
147,0,0,1000,0,615.25,14.29097588,0,0,,
148,0,0,1000,0,615.2833333,14.29025371,0,0,,
149,0,0,1000,0,615.5333333,14.31169303,0,0,,
150,0,0,1000,0,615.5833333,14.31435398,0,0,,
151,0,0,1000,0,615.7833333,14.32902494,0,0,,
152,0,0,1000,0,615.9666667,14.33089521,0,0,,
153,0,0,1000,0,616.0833333,14.33965092,0,0,,
154,0,0,1000,0,616.4166667,14.32597285,0,0,,
155,0,0,1000,0,618.8166667,14.07635537,0,0,,
156,0,0,1000,0,618.95,14.07781893,0,0,,
157,0,0,1000,0,619.15,14.07138429,0,0,,
158,0,0,1000,0,620.7666667,14.15589887,0,0,,
159,0,0,1000,0,622.3166667,13.93261612,0,0,,
160,0,0,1000,0,622.6166667,13.92958668,0,0,,
161,0,0,1000,0,622.85,13.93590706,0,0,,
162,0,0,1000,0,623.1,13.96075411,0,0,,
163,0,0,1000,0,623.2166667,13.96023594,0,0,,
164,0,0,1000,0,623.4333333,13.96811071,0,0,,
165,0,0,1000,0,623.6666667,13.98485191,0,0,,
166,0,0,1000,0,623.75,13.99173737,0,0,,
167,0,0,1000,0,624.0833333,14.02188144,0,0,,
168,0,0,1000,0,624.1166667,14.02050741,0,0,,
169,0,0,1000,0,624.2333333,14.02935515,0,0,,
170,0,0,1000,0,626.6833333,14.27544792,0,0,,
171,0,0,1000,0,626.9666667,14.30275875,0,0,,
172,0,0,1000,0,627.3166667,14.28306436,0,0,,
173,0,0,1000,0,629.2666667,14.02878128,0,0,,
174,0,0,1000,0,629.5666667,14.0370045,0,0,,
175,0,0,1000,0,629.5833333,14.04267692,0,0,,
176,0,0,1000,0,629.8,14.05641981,0,0,,
177,0,0,1000,0,629.8166667,14.05663467,0,0,,
178,0,0,1000,0,632.2833333,13.72255539,0,0,,
179,0,0,1000,0,632.3666667,13.7315046,0,0,,
180,0,0,1000,0,632.3833333,13.73323511,0,0,,
181,0,0,1000,0,632.55,13.73737582,0,0,,
182,0,0,1000,0,632.6333333,13.72963241,0,0,,
183,0,0,1000,0,632.85,13.72075884,0,0,,
184,0,0,1000,0,633.7,13.66266925,0,0,,
185,0,0,1000,0,633.8833333,13.67275099,0,0,,
186,0,0,1000,0,633.9666667,13.67293435,0,0,,
187,0,0,1000,0,634.1833333,13.67658091,0,0,,
188,0,0,1000,0,634.4333333,13.67517373,0,0,,
189,0,0,1000,0,634.4666667,13.6770761,0,0,,
190,0,0,1000,0,634.55,13.69032866,0,0,,
191,0,0,1000,0,634.95,13.70375479,0,0,,
192,0,0,1000,0,635.05,13.70142524,0,0,,
193,0,0,1000,0,635.3166667,13.70651813,0,0,,
194,0,0,1000,0,635.5166667,13.69132043,0,0,,
195,0,0,1000,0,635.55,13.69404227,0,0,,
196,0,0,1000,0,635.6,13.69626532,0,0,,
197,0,0,1000,0,635.9,13.70988138,0,0,,
198,0,0,1000,0,636.2,13.69520515,0,0,,
199,0,0,1000,0,636.3166667,13.70557006,0,0,,
200,0,0,1000,0,636.5833333,13.72177723,0,0,,
201,0,0,1000,0,636.6833333,13.72453969,0,0,,
202,0,0,1000,0,636.8166667,13.73408667,0,0,,
203,0,0,1000,0,637.0666667,13.72724345,0,0,,
204,0,0,1000,0,637.1166667,13.73416071,0,0,,
205,0,0,1000,0,637.2833333,13.74680429,0,0,,
206,0,0,1000,0,637.3166667,13.75024379,0,0,,
207,0,0,1000,0,637.55,13.77319154,0,0,,
208,0,0,1000,0,638.6666667,13.64008024,0,0,,
209,0,0,1000,0,638.9666667,13.63343693,0,0,,
210,0,0,1000,0,641.15,13.56967425,0,0,,
211,0,0,1000,0,641.4333333,13.57555477,0,0,,
212,0,0,1000,0,641.5333333,13.5686467,0,0,,
213,0,0,1000,0,641.9166667,13.59098429,0,0,,
214,0,0,1000,0,642.2833333,13.60390214,0,0,,
215,0,0,1000,0,643.85,13.40505059,0,0,,
216,0,0,1000,0,644.3666667,13.4136697,0,0,,
217,0,0,1000,0,644.4333333,13.41138244,0,0,,
218,0,0,1000,0,644.5333333,13.41639664,0,0,,
219,0,0,1000,0,644.85,13.42604403,0,0,,
220,0,0,1000,0,645.1166667,13.41893619,0,0,,
221,0,0,1000,0,645.1833333,13.42879299,0,0,,
222,0,0,1000,0,645.7166667,13.41746252,0,0,,
223,0,0,1000,0,646.25,13.41298858,0,0,,
224,0,0,1000,0,646.3666667,13.4063179,0,0,,
225,0,0,1000,0,646.9666667,13.43830781,0,0,,
226,0,0,1000,0,647.1166667,13.44341755,0,0,,
227,0,0,1000,0,647.35,13.43708556,0,0,,
228,0,0,1000,0,647.5833333,13.44879999,0,0,,
229,0,0,1000,0,647.7333333,13.44570304,0,0,,
230,0,0,1000,0,647.8166667,13.443489,0,0,,
231,0,0,1000,0,647.9,13.44116075,0,0,,
232,0,0,1000,0,648.0833333,13.44760268,0,0,,
233,0,0,1000,0,648.2,13.44357953,0,0,,
234,0,0,1000,0,648.5166667,13.45686752,0,0,,
235,0,0,1000,0,648.7,13.46691489,0,0,,
236,0,0,1000,0,648.7333333,13.46835309,0,0,,
237,0,0,1000,0,648.8833333,13.46789637,0,0,,
238,0,0,1000,0,648.95,13.47033621,0,0,,
239,0,0,1000,0,649.15,13.48539333,0,0,,
240,0,0,1000,0,649.3,13.48745598,0,0,,
241,0,0,1000,0,649.4833333,13.49384651,0,0,,
242,0,0,1000,0,649.7333333,13.49272385,0,0,,
243,0,0,1000,0,651.7666667,13.36726685,0,0,,
244,0,0,1000,0,651.95,13.38217942,0,0,,
245,0,0,1000,0,652.0166667,13.38028087,0,0,,
246,0,0,1000,0,652.5833333,13.39302229,0,0,,
247,0,0,1000,0,652.7,13.39234751,0,0,,
248,0,0,1000,0,652.7666667,13.39599752,0,0,,
249,0,0,1000,0,652.9333333,13.39448969,0,0,,
250,0,0,1000,0,653.1666667,13.39854463,0,0,,
251,0,0,1000,0,653.8166667,13.46276496,0,0,,
252,0,0,1000,0,653.9333333,13.45798792,0,0,,
253,0,0,1000,0,654.2,13.44759235,0,0,,
254,0,0,1000,0,654.3166667,13.45315143,0,0,,
255,0,0,1000,0,654.4,13.44886108,0,0,,
256,0,0,1000,0,654.6833333,13.4628489,0,0,,
257,0,0,1000,0,654.9666667,13.45515604,0,0,,
258,0,0,1000,0,655.0833333,13.46252996,0,0,,
259,0,0,1000,0,655.3166667,13.45042145,0,0,,
260,0,0,1000,0,655.4333333,13.45216188,0,0,,
261,0,0,1000,0,655.5666667,13.45806138,0,0,,
262,0,0,1000,0,655.9,13.46530801,0,0,,
263,0,0,1000,0,655.9166667,13.46756496,0,0,,
264,0,0,1000,0,656.0166667,13.46880664,0,0,,
265,0,0,1000,0,656.1666667,13.46777209,0,0,,
266,0,0,1000,0,656.2833333,13.47508879,0,0,,
267,0,0,1000,0,656.4166667,13.4950146,0,0,,
268,0,0,1000,0,656.5166667,13.50217584,0,0,,
269,0,0,1000,0,656.65,13.5199126,0,0,,
270,0,0,1000,0,656.7333333,13.52536572,0,0,,
271,0,0,1000,0,656.9666667,13.51149263,0,0,,
272,0,0,1000,0,657.15,13.54406545,0,0,,
273,0,0,1000,0,657.1833333,13.5421604,0,0,,
274,0,0,1000,0,657.25,13.54506237,0,0,,
275,0,0,1000,0,657.4166667,13.56089617,0,0,,
276,0,0,1000,0,657.5166667,13.56677338,0,0,,
277,0,0,1000,0,657.6333333,13.56751202,0,0,,
278,0,0,1000,0,657.75,13.56817115,0,0,,
279,0,0,1000,0,657.9,13.57360558,0,0,,
280,0,0,1000,0,657.9666667,13.56946903,0,0,,
281,0,0,1000,0,657.9833333,13.5709163,0,0,,
282,0,0,1000,0,658.1,13.58556687,0,0,,
283,0,0,1000,0,658.3833333,13.63153314,0,0,,
284,0,0,1000,0,658.7833333,13.62116772,0,0,,
285,0,0,1000,0,658.9666667,13.61896664,0,0,,
286,0,0,1000,0,658.9833333,13.62127971,0,0,,
287,0,0,1000,0,659.3666667,13.60435637,0,0,,
288,0,0,1000,0,659.4833333,13.59695238,0,0,,
289,0,0,1000,0,659.5833333,13.60259803,0,0,,
290,0,0,1000,0,659.7666667,13.61113217,0,0,,
291,0,0,1000,0,659.8833333,13.60782617,0,0,,
292,0,0,1000,0,659.9833333,13.60056686,0,0,,
293,0,0,1000,0,660.0333333,13.60583056,0,0,,
294,0,0,1000,0,660.15,13.61836217,0,0,,
295,0,0,1000,0,660.2333333,13.61524085,0,0,,
296,0,0,1000,0,660.3666667,13.61780503,0,0,,
297,0,0,1000,0,660.5333333,13.62720913,0,0,,
298,0,0,1000,0,660.5833333,13.63048038,0,0,,
299,0,0,1000,0,664.6666667,13.75620387,0,0,,
300,0,0,1000,0,664.95,13.79690101,0,0,,
301,0,0,1000,0,664.9833333,13.80159026,0,0,,
302,0,0,1000,0,665.15,13.79875179,0,0,,
303,0,0,1000,0,665.35,13.80266135,0,0,,
304,0,0,1000,0,665.8333333,13.81841821,0,0,,
305,0,0,1000,0,666.05,13.8179533,0,0,,
306,0,0,1000,0,666.2166667,13.82544718,0,0,,
307,0,0,1000,0,666.25,13.82564196,0,0,,
308,0,0,1000,0,666.3333333,13.82126967,0,0,,
309,0,0,1000,0,666.6833333,13.81177938,0,0,,
310,0,0,1000,0,666.7,13.81310481,0,0,,
311,0,0,1000,0,666.9666667,13.82137799,0,0,,
312,0,0,1000,0,667.05,13.82717019,0,0,,
313,0,0,1000,0,667.4333333,13.87328381,0,0,,
314,0,0,1000,0,667.55,13.86444514,0,0,,
315,0,0,1000,0,667.6166667,13.86235996,0,0,,
316,0,0,1000,0,667.85,13.87899329,0,0,,
317,0,0,1000,0,667.95,13.87721428,0,0,,
318,0,0,1000,0,668.1666667,13.89592402,0,0,,
319,0,0,1000,0,668.2666667,13.89998306,0,0,,
320,0,0,1000,0,669,13.85512204,0,0,,
321,0,0,1000,0,669.0833333,13.84949961,0,0,,
322,0,0,1000,0,669.1666667,13.85322917,0,0,,
323,0,0,1000,0,669.3,13.8629959,0,0,,
324,0,0,1000,0,669.35,13.86812027,0,0,,
325,0,0,1000,0,669.4166667,13.87427998,0,0,,
326,0,0,1000,0,669.4833333,13.87143331,0,0,,
327,0,0,1000,0,669.5833333,13.87859572,0,0,,
328,0,0,1000,0,669.6166667,13.87897837,0,0,,
329,0,0,1000,0,669.7,13.88207599,0,0,,
330,0,0,1000,0,669.7833333,13.89104275,0,0,,
331,0,0,1000,0,669.95,13.88382844,0,0,,
332,0,0,1000,0,670.05,13.88980899,0,0,,
333,0,0,1000,0,670.1833333,13.89296232,0,0,,
334,0,0,1000,0,670.2,13.89516438,0,0,,
335,0,0,1000,0,670.3166667,13.89780074,0,0,,
336,0,0,1000,0,670.4833333,13.8955647,0,0,,
337,0,0,1000,0,670.5166667,13.89261666,0,0,,
338,0,0,1000,0,670.8166667,13.94121013,0,0,,
339,0,0,1000,0,671,13.94752069,0,0,,
340,0,0,1000,0,671.2,13.96130245,0,0,,
341,0,0,1000,0,671.2833333,13.96306855,0,0,,
342,0,0,1000,0,671.45,13.99086516,0,0,,
343,0,0,1000,0,671.75,14.00223196,0,0,,
344,0,0,1000,0,671.8333333,13.99513973,0,0,,
345,0,0,1000,0,671.9333333,13.99937179,0,0,,
346,0,0,1000,0,672.1333333,13.98773609,0,0,,
347,0,0,1000,0,672.2166667,13.99529969,0,0,,
348,0,0,1000,0,672.2333333,13.99443729,0,0,,
349,0,0,1000,0,672.45,14.00583867,0,0,,
350,0,0,1000,0,672.4833333,14.00594086,0,0,,
351,0,0,1000,0,672.6166667,13.99681343,0,0,,
352,0,0,1000,0,672.6833333,13.99902119,0,0,,
353,0,0,1000,0,673.1333333,14.06047203,0,0,,
354,0,0,1000,0,673.2333333,14.05723504,0,0,,
355,0,0,1000,0,673.2333333,14.05723504,0,0,,
356,0,0,1000,0,673.2666667,14.06144439,0,0,,
357,0,0,1000,0,673.35,14.06507927,0,0,,
358,0,0,1000,0,673.4833333,14.07954584,0,0,,
359,0,0,1000,0,673.6,14.08714203,0,0,,
360,0,0,1000,0,673.6833333,14.08909286,0,0,,
361,0,0,1000,0,673.7166667,14.08886429,0,0,,
362,0,0,1000,0,673.9333333,14.086253,0,0,,
363,0,0,1000,0,674,14.09042629,0,0,,
364,0,0,1000,0,674.15,14.09687678,0,0,,
365,0,0,1000,0,674.3166667,14.08632569,0,0,,
366,0,0,1000,0,674.5666667,14.07862038,0,0,,
367,0,0,1000,0,674.75,14.08658907,0,0,,
368,0,0,1000,0,674.9,14.08239876,0,0,,
369,0,0,1000,0,674.95,14.08040721,0,0,,
370,0,0,1000,0,675.1833333,14.07774001,0,0,,
371,0,0,1000,0,675.25,14.07386938,0,0,,
372,0,0,1000,0,675.3,14.07223696,0,0,,
373,0,0,1000,0,675.4666667,14.07009223,0,0,,
374,0,0,1000,0,675.5333333,14.07135702,0,0,,
375,0,0,1000,0,675.5666667,14.07555012,0,0,,
376,0,0,1000,0,675.7333333,14.07439609,0,0,,
377,0,0,1000,0,675.7833333,14.07227293,0,0,,
378,0,0,1000,0,675.8666667,14.06621682,0,0,,
379,0,0,1000,0,675.9666667,14.06168747,0,0,,
380,0,0,1000,0,676.2166667,14.1004486,0,0,,
381,0,0,1000,0,676.35,14.09837962,0,0,,
382,0,0,1000,0,676.3833333,14.09898605,0,0,,
383,0,0,1000,0,676.5333333,14.09616822,0,0,,
384,0,0,1000,0,676.6833333,14.12229658,0,0,,
385,0,0,1000,0,676.8833333,14.11652659,0,0,,
386,0,0,1000,0,677.1166667,14.11314433,0,0,,
387,0,0,1000,0,677.25,14.11417577,0,0,,
388,0,0,1000,0,677.3,14.11178736,0,0,,
389,0,0,1000,0,677.5,14.11703503,0,0,,
390,0,0,1000,0,677.6166667,14.13154686,0,0,,
391,0,0,1000,0,677.8166667,14.13721082,0,0,,
392,0,0,1000,0,677.9,14.14614399,0,0,,
393,0,0,1000,0,678,14.14922489,0,0,,
394,0,0,1000,0,678.3,14.1489913,0,0,,
395,0,0,1000,0,678.3333333,14.14965745,0,0,,
396,0,0,1000,0,678.45,14.15348523,0,0,,
397,0,0,1000,0,678.5833333,14.15438068,0,0,,
398,0,0,1000,0,678.6,14.15423915,0,0,,
399,0,0,1000,0,678.7166667,14.14976576,0,0,,
400,0,0,1000,0,678.7166667,14.14976576,0,0,,
401,0,0,1000,0,678.9,14.15201369,0,0,,
402,0,0,1000,0,679.1333333,14.1708196,0,0,,
403,0,0,1000,0,679.15,14.17010909,0,0,,
404,0,0,1000,0,679.1666667,14.17031525,0,0,,
405,0,0,1000,0,679.1666667,14.17031525,0,0,,
406,0,0,1000,0,679.1833333,14.17564338,0,0,,
407,0,0,1000,0,679.2833333,14.18215023,0,0,,
408,0,0,1000,0,679.35,14.18220467,0,0,,
409,0,0,1000,0,679.5333333,14.1848066,0,0,,
410,0,0,1000,0,679.5833333,14.18147697,0,0,,
411,0,0,1000,0,679.7333333,14.18863767,0,0,,
412,0,0,1000,0,679.7666667,14.18729372,0,0,,
413,0,0,1000,0,679.8166667,14.18799309,0,0,,
414,0,0,1000,0,679.9833333,14.19655189,0,0,,
415,0,0,1000,0,680.15,14.20095535,0,0,,
416,0,0,1000,0,680.2166667,14.20275082,0,0,,
417,0,0,1000,0,680.2666667,14.2113559,0,0,,
418,0,0,1000,0,680.3333333,14.21318054,0,0,,
419,0,0,1000,0,680.4333333,14.21361182,0,0,,
420,0,0,1000,0,680.6166667,14.23128351,0,0,,
421,0,0,1000,0,680.6666667,14.23173161,0,0,,
422,0,0,1000,0,680.8166667,14.23285948,0,0,,
423,0,0,1000,0,680.85,14.23020629,0,0,,
424,0,0,1000,0,680.9166667,14.22507319,0,0,,
425,0,0,1000,0,680.9666667,14.22564261,0,0,,
426,0,0,1000,0,681.05,14.2222954,0,0,,
427,0,0,1000,0,681.1833333,14.22283299,0,0,,
428,0,0,1000,0,681.3,14.22971944,0,0,,
429,0,0,1000,0,683.0833333,14.23944334,0,0,,
430,0,0,1000,0,683.35,14.22532207,0,0,,
431,0,0,1000,0,683.35,14.22532207,0,0,,
432,0,0,1000,0,683.4,14.22882409,0,0,,
433,0,0,1000,0,683.4,14.22882409,0,0,,
434,0,0,1000,0,683.4833333,14.23033863,0,0,,
435,0,0,1000,0,683.7166667,14.24239497,0,0,,
436,0,0,1000,0,683.7333333,14.24280702,0,0,,
437,0,0,1000,0,683.8166667,14.24765798,0,0,,
438,0,0,1000,0,683.8833333,14.25032642,0,0,,
439,0,0,1000,0,683.9,14.24936712,0,0,,
440,0,0,1000,0,683.9666667,14.24790532,0,0,,
441,0,0,1000,0,684.1166667,14.25573711,0,0,,
442,0,0,1000,0,684.1666667,14.25276595,0,0,,
443,0,0,1000,0,684.2833333,14.25561821,0,0,,
444,0,0,1000,0,684.3166667,14.25612153,0,0,,
445,0,0,1000,0,684.4333333,14.25915043,0,0,,
446,0,0,1000,0,684.5166667,14.26675824,0,0,,
447,0,0,1000,0,684.65,14.28099415,0,0,,
448,0,0,1000,0,684.6666667,14.28294915,0,0,,
449,0,0,1000,0,684.7666667,14.27688992,0,0,,
450,0,0,1000,0,684.7833333,14.27686469,0,0,,
451,0,0,1000,0,684.7833333,14.27686469,0,0,,
452,0,0,1000,0,684.8166667,14.27465637,0,0,,
453,0,0,1000,0,684.8166667,14.27465637,0,0,,
454,0,0,1000,0,684.8833333,14.28455947,0,0,,
455,0,0,1000,0,685.0666667,14.31061529,0,0,,
456,0,0,1000,0,685.0833333,14.30953796,0,0,,
457,0,0,1000,0,685.2833333,14.29594569,0,0,,
458,0,0,1000,0,685.3666667,14.30044776,0,0,,
459,0,0,1000,0,685.3666667,14.30044776,0,0,,
460,0,0,1000,0,685.4,14.29989925,0,0,,
461,0,0,1000,0,685.6666667,14.28241514,0,0,,
462,0,0,1000,0,685.8166667,14.2985419,0,0,,
463,0,0,1000,0,686.05,14.28682031,0,0,,
464,0,0,1000,0,686.35,14.28198314,0,0,,
465,0,0,1000,0,686.5833333,14.28497871,0,0,,
466,0,0,1000,0,687.2666667,14.36625178,0,0,,
467,0,0,1000,0,687.3833333,14.37191808,0,0,,
468,0,0,1000,0,687.3833333,14.37191808,0,0,,
469,0,0,1000,0,687.4333333,14.37640421,0,0,,
470,0,0,1000,0,687.4666667,14.37638653,0,0,,
471,0,0,1000,0,687.5333333,14.38585437,0,0,,
472,0,0,1000,0,687.6333333,14.38914309,0,0,,
473,0,0,1000,0,687.65,14.38825684,0,0,,
474,0,0,1000,0,687.65,14.38825684,0,0,,
475,0,0,1000,0,687.7,14.39645083,0,0,,
476,0,0,1000,0,687.7166667,14.39852652,0,0,,
477,0,0,1000,0,687.75,14.40247988,0,0,,
478,0,0,1000,0,687.8666667,14.41294668,0,0,,
479,0,0,1000,0,687.8666667,14.41294668,0,0,,
480,0,0,1000,0,687.95,14.42280102,0,0,,
481,0,0,1000,0,687.9666667,14.42469177,0,0,,
482,0,0,1000,0,688,14.42312566,0,0,,
483,0,0,1000,0,688.2166667,14.4082739,0,0,,
484,0,0,1000,0,688.25,14.4069315,0,0,,
485,0,0,1000,0,688.5333333,14.40418306,0,0,,
486,0,0,1000,0,688.5666667,14.40145486,0,0,,
487,0,0,1000,0,688.75,14.41067607,0,0,,
488,0,0,1000,0,688.7666667,14.41219992,0,0,,
489,0,0,1000,0,688.8333333,14.41535133,0,0,,
490,0,0,1000,0,688.8666667,14.4204905,0,0,,
491,0,0,1000,0,688.9833333,14.4148286,0,0,,
492,0,0,1000,0,689.3166667,14.42887273,0,0,,
493,0,0,1000,0,689.3666667,14.42792268,0,0,,
494,0,0,1000,0,689.4166667,14.43086561,0,0,,
495,0,0,1000,0,689.5166667,14.44448738,0,0,,
496,0,0,1000,0,689.5833333,14.46164402,0,0,,
497,0,0,1000,0,689.7333333,14.46642063,0,0,,
498,0,0,1000,0,689.7666667,14.4672505,0,0,,
499,0,0,1000,0,689.8833333,14.46650313,0,0,,
500,0,0,1000,0,690.2,14.47186634,0,0,,
501,0,0,1000,0,690.2833333,14.46816282,0,0,,
502,0,0,1000,0,690.4,14.47630443,0,0,,
503,0,0,1000,0,690.4666667,14.47798771,0,0,,
504,0,0,1000,0,690.4666667,14.47798771,0,0,,
505,0,0,1000,0,690.55,14.48939657,0,0,,
506,0,0,1000,0,690.6166667,14.49644592,0,0,,
507,0,0,1000,0,690.65,14.50129207,0,0,,
508,0,0,1000,0,690.65,14.50129207,0,0,,
509,0,0,1000,0,690.75,14.50298284,0,0,,
510,0,0,1000,0,690.9333333,14.51830846,0,0,,
511,0,0,1000,0,691.0166667,14.51927399,0,0,,
512,0,0,1000,0,691.0333333,14.52124815,0,0,,
513,0,0,1000,0,691.1166667,14.52187307,0,0,,
514,0,0,1000,0,691.3166667,14.54565172,0,0,,
515,0,0,1000,0,691.3166667,14.54565172,0,0,,
516,0,0,1000,0,691.4333333,14.54434805,0,0,,
517,0,0,1000,0,691.5333333,14.5365984,0,0,,
518,0,0,1000,0,691.6166667,14.55115837,0,0,,
519,0,0,1000,0,691.8666667,14.58167077,0,0,,
520,0,0,1000,0,691.9,14.57884661,0,0,,
521,0,0,1000,0,691.9833333,14.5905606,0,0,,
522,0,0,1000,0,692.1,14.59908092,0,0,,
523,0,0,1000,0,692.1833333,14.60497732,0,0,,
524,0,0,1000,0,692.1833333,14.60497732,0,0,,
525,0,0,1000,0,692.2166667,14.60446669,0,0,,
526,0,0,1000,0,692.2666667,14.60415285,0,0,,
527,0,0,1000,0,692.3,14.60528308,0,0,,
528,0,0,1000,0,692.3333333,14.60646994,0,0,,
529,0,0,1000,0,692.4666667,14.60350679,0,0,,
530,0,0,1000,0,692.5333333,14.59965689,0,0,,
531,0,0,1000,0,692.6333333,14.59918283,0,0,,
532,0,0,1000,0,692.7,14.60230421,0,0,,
533,0,0,1000,0,692.7666667,14.59938406,0,0,,
534,0,0,1000,0,692.85,14.60815547,0,0,,
535,0,0,1000,0,693.0166667,14.63232031,0,0,,
536,0,0,1000,0,693.2333333,14.62635124,0,0,,
537,0,0,1000,0,693.2833333,14.62875992,0,0,,
538,0,0,1000,0,693.45,14.64098467,0,0,,
539,0,0,1000,0,693.5666667,14.63953641,0,0,,
540,0,0,1000,0,693.7333333,14.64481294,0,0,,
541,0,0,1000,0,695.5333333,14.78559512,0,0,,
542,0,0,1000,0,695.6166667,14.79078373,0,0,,
543,0,0,1000,0,695.65,14.79381503,0,0,,
544,0,0,1000,0,695.7333333,14.79639341,0,0,,
545,0,0,1000,0,695.75,14.79547238,0,0,,
546,0,0,1000,0,695.8333333,14.80901326,0,0,,
547,0,0,1000,0,695.9,14.82135999,0,0,,
548,0,0,1000,0,695.95,14.82552816,0,0,,
549,0,0,1000,0,696.1,14.82949611,0,0,,
550,0,0,1000,0,696.1333333,14.83120597,0,0,,
551,0,0,1000,0,696.25,14.84116707,0,0,,
552,0,0,1000,0,696.2666667,14.84044837,0,0,,
553,0,0,1000,0,696.3333333,14.84234792,0,0,,
554,0,0,1000,0,696.3333333,14.84234792,0,0,,
555,0,0,1000,0,696.35,14.84488203,0,0,,
556,0,0,1000,0,696.6166667,14.84479196,0,0,,
557,0,0,1000,0,696.6333333,14.84629282,0,0,,
558,0,0,1000,0,696.6666667,14.84973067,0,0,,
559,0,0,1000,0,696.7,14.85153077,0,0,,
560,0,0,1000,0,696.7833333,14.85540651,0,0,,
561,0,0,1000,0,696.9,14.85205192,0,0,,
562,0,0,1000,0,696.9,14.85205192,0,0,,
563,0,0,1000,0,696.9,14.85205192,0,0,,
564,0,0,1000,0,696.9166667,14.85464967,0,0,,
565,0,0,1000,0,697.0833333,14.85126432,0,0,,
566,0,0,1000,0,697.0833333,14.85126432,0,0,,
567,0,0,1000,0,697.1333333,14.85606016,0,0,,
568,0,0,1000,0,697.15,14.85867178,0,0,,
569,0,0,1000,0,697.2166667,14.85812551,0,0,,
570,0,0,1000,0,697.3,14.86290077,0,0,,
571,0,0,1000,0,697.4666667,14.87823395,0,0,,
572,0,0,1000,0,697.6,14.88551793,0,0,,
573,0,0,1000,0,697.8333333,14.88346762,0,0,,
574,0,0,1000,0,698.1,14.88490116,0,0,,
575,0,0,1000,0,698.15,14.88353705,0,0,,
576,0,0,1000,0,698.15,14.88353705,0,0,,
577,0,0,1000,0,698.3,14.87904719,0,0,,
578,0,0,1000,0,698.4166667,14.88105935,0,0,,
579,0,0,1000,0,698.5833333,14.87260956,0,0,,
580,0,0,1000,0,698.6166667,14.87302361,0,0,,
581,0,0,1000,0,698.6333333,14.87638265,0,0,,
582,0,0,1000,0,698.6666667,14.87423106,0,0,,
583,0,0,1000,0,698.7,14.87667381,0,0,,
584,0,0,1000,0,698.7333333,14.87731118,0,0,,
585,0,0,1000,0,698.8166667,14.8835497,0,0,,
586,0,0,1000,0,699,14.89116828,0,0,,
587,0,0,1000,0,699.0833333,14.89781184,0,0,,
588,0,0,1000,0,699.1666667,14.8982835,0,0,,
589,0,0,1000,0,699.2666667,14.89655226,0,0,,
590,0,0,1000,0,699.3833333,14.88999383,0,0,,
591,0,0,1000,0,699.4666667,14.89447755,0,0,,
592,0,0,1000,0,699.55,14.90992588,0,0,,
593,0,0,1000,0,699.65,14.91542683,0,0,,
594,0,0,1000,0,699.6666667,14.91472307,0,0,,
595,0,0,1000,0,699.6833333,14.91475763,0,0,,
596,0,0,1000,0,699.7333333,14.92057819,0,0,,
597,0,0,1000,0,699.7833333,14.91851865,0,0,,
598,0,0,1000,0,699.8666667,14.92257734,0,0,,
599,0,0,1000,0,699.9666667,14.93155697,0,0,,
600,0,0,1000,0,699.9833333,14.93094257,0,0,,
601,0,0,1000,0,699.9833333,14.93094257,0,0,,
602,0,0,1000,0,700.0166667,14.93323166,0,0,,
603,0,0,1000,0,700.05,14.93205752,0,0,,
604,0,0,1000,0,700.1166667,14.93602349,0,0,,
605,0,0,1000,0,700.2333333,14.9600101,0,0,,
606,0,0,1000,0,700.45,14.95307963,0,0,,
607,0,0,1000,0,700.5333333,14.95376049,0,0,,
608,0,0,1000,0,700.5333333,14.95376049,0,0,,
609,0,0,1000,0,700.55,14.95725406,0,0,,
610,0,0,1000,0,700.6166667,14.95894743,0,0,,
611,0,0,1000,0,700.6166667,14.95894743,0,0,,
612,0,0,1000,0,700.6333333,14.96092777,0,0,,
613,0,0,1000,0,700.7,14.9629165,0,0,,
614,0,0,1000,0,700.8,14.96260499,0,0,,
615,0,0,1000,0,700.9333333,14.94632329,0,0,,
616,0,0,1000,0,701.0333333,14.93382704,0,0,,
617,0,0,1000,0,701.0666667,14.93677573,0,0,,
618,0,0,1000,0,701.15,14.93405135,0,0,,
619,0,0,1000,0,701.2166667,14.93396182,0,0,,
620,0,0,1000,0,701.2166667,14.93396182,0,0,,
621,0,0,1000,0,701.2333333,14.93245369,0,0,,
622,0,0,1000,0,701.2833333,14.92866449,0,0,,
623,0,0,1000,0,701.3,14.92878197,0,0,,
624,0,0,1000,0,701.6666667,14.92863753,0,0,,
625,0,0,1000,0,701.7333333,14.93660552,0,0,,
626,0,0,1000,0,701.7833333,14.93458602,0,0,,
627,0,0,1000,0,701.8833333,14.93418881,0,0,,
628,0,0,1000,0,701.95,14.93230345,0,0,,
629,0,0,1000,0,702.0333333,14.93963308,0,0,,
630,0,0,1000,0,702.2166667,14.93301601,0,0,,
631,0,0,1000,0,702.4666667,14.9359171,0,0,,
632,0,0,1000,0,702.5166667,14.93412071,0,0,,
633,0,0,1000,0,702.5666667,14.93527215,0,0,,
634,0,0,1000,0,702.5833333,14.93555443,0,0,,
635,0,0,1000,0,702.6666667,14.93427534,0,0,,
636,0,0,1000,0,702.7166667,14.93696911,0,0,,
637,0,0,1000,0,702.75,14.93873789,0,0,,
638,0,0,1000,0,702.7666667,14.938525,0,0,,
639,0,0,1000,0,702.8833333,14.936345,0,0,,
640,0,0,1000,0,703.1,14.95661711,0,0,,
641,0,0,1000,0,703.15,14.95729939,0,0,,
642,0,0,1000,0,703.3333333,14.95361315,0,0,,
643,0,0,1000,0,703.3666667,14.95076603,0,0,,
644,0,0,1000,0,703.5166667,14.94839507,0,0,,
645,0,0,1000,0,703.5166667,14.94839507,0,0,,
646,0,0,1000,0,703.7,14.96525732,0,0,,
647,0,0,1000,0,703.8,14.95945179,0,0,,
648,0,0,1000,0,703.8333333,14.95964754,0,0,,
649,0,0,1000,0,703.8666667,14.95982316,0,0,,
650,0,0,1000,0,703.8666667,14.95982316,0,0,,
651,0,0,1000,0,703.9,14.95858123,0,0,,
652,0,0,1000,0,703.9333333,14.96064265,0,0,,
653,0,0,1000,0,703.9666667,14.96355208,0,0,,
654,0,0,1000,0,703.9833333,14.96250477,0,0,,
655,0,0,1000,0,704.1166667,14.96402639,0,0,,
656,0,0,1000,0,704.15,14.96760768,0,0,,
657,0,0,1000,0,704.2,14.96745622,0,0,,
658,0,0,1000,0,704.2666667,14.96553228,0,0,,
659,0,0,1000,0,704.35,14.96792852,0,0,,
660,0,0,1000,0,704.4166667,14.97259817,0,0,,
661,0,0,1000,0,704.4666667,14.98014631,0,0,,
662,0,0,1000,0,704.5333333,14.98987354,0,0,,
663,0,0,1000,0,704.6166667,14.99721427,0,0,,
664,0,0,1000,0,704.65,14.99943172,0,0,,
665,0,0,1000,0,704.7166667,15.00709986,0,0,,
666,0,0,1000,0,704.7333333,15.00737797,0,0,,
667,0,0,1000,0,704.9,15.01144008,0,0,,
668,0,0,1000,0,707.5666667,14.89102347,0,0,,
669,0,0,1000,0,707.6166667,14.89280135,0,0,,
670,0,0,1000,0,707.6666667,14.8905549,0,0,,
671,0,0,1000,0,707.7,14.88624095,0,0,,
672,0,0,1000,0,707.7,14.88624095,0,0,,
673,0,0,1000,0,707.7833333,14.88836219,0,0,,
674,0,0,1000,0,707.8166667,14.89637448,0,0,,
675,0,0,1000,0,707.8166667,14.89637448,0,0,,
676,0,0,1000,0,708.0666667,14.92637045,0,0,,
677,0,0,1000,0,708.0666667,14.92637045,0,0,,
678,0,0,1000,0,708.1,14.92916798,0,0,,
679,0,0,1000,0,708.1,14.92916798,0,0,,
680,0,0,1000,0,708.1333333,14.92594652,0,0,,
681,0,0,1000,0,708.15,14.92739159,0,0,,
682,0,0,1000,0,708.1666667,14.92760622,0,0,,
683,0,0,1000,0,708.2333333,14.9353478,0,0,,
684,0,0,1000,0,708.2666667,14.93354141,0,0,,
685,0,0,1000,0,708.4,14.9306911,0,0,,
686,0,0,1000,0,708.5333333,14.93423373,0,0,,
687,0,0,1000,0,708.5833333,14.94187026,0,0,,
688,0,0,1000,0,708.5833333,14.94187026,0,0,,
689,0,0,1000,0,708.6,14.94449618,0,0,,
690,0,0,1000,0,708.6333333,14.94711896,0,0,,
691,0,0,1000,0,708.65,14.94734307,0,0,,
692,0,0,1000,0,708.7,14.94659608,0,0,,
693,0,0,1000,0,708.7333333,14.9492903,0,0,,
694,0,0,1000,0,708.7666667,14.94780687,0,0,,
695,0,0,1000,0,708.9833333,14.93797897,0,0,,
696,0,0,1000,0,709.0333333,14.93573742,0,0,,
697,0,0,1000,0,709.0333333,14.93573742,0,0,,
698,0,0,1000,0,709.0333333,14.93573742,0,0,,
699,0,0,1000,0,709.05,14.93544347,0,0,,
700,0,0,1000,0,709.2666667,14.93968791,0,0,,
701,0,0,1000,0,710.0333333,15.00568568,0,0,,
702,0,0,1000,0,710.1333333,15.00445257,0,0,,
703,0,0,1000,0,710.3166667,14.99207873,0,0,,
704,0,0,1000,0,710.35,14.99076599,0,0,,
705,0,0,1000,0,710.4166667,14.99996783,0,0,,
706,0,0,1000,0,710.4333333,15.00256789,0,0,,
707,0,0,1000,0,710.45,15.00174048,0,0,,
708,0,0,1000,0,710.6333333,15.01389125,0,0,,
709,0,0,1000,0,710.7666667,15.00640855,0,0,,
710,0,0,1000,0,710.85,15.01590165,0,0,,
711,0,0,1000,0,710.8833333,15.01739277,0,0,,
712,0,0,1000,0,710.95,15.02368046,0,0,,
713,0,0,1000,0,711,15.03085339,0,0,,
714,0,0,1000,0,711.0333333,15.03025135,0,0,,
715,0,0,1000,0,713.8166667,13.97959554,0,0,,
716,0,0,1000,0,713.85,13.97822813,0,0,,
717,0,0,1000,0,713.8833333,13.97346338,0,0,,
718,0,0,1000,0,713.9333333,13.97950208,0,0,,
719,0,0,1000,0,713.9333333,13.97950208,0,0,,
720,0,0,1000,0,714.1333333,13.97051913,0,0,,
721,0,0,1000,0,714.1833333,13.97029722,0,0,,
722,0,0,1000,0,714.2833333,13.9675591,0,0,,
723,0,0,1000,0,714.2833333,13.9675591,0,0,,
724,0,0,1000,0,714.4166667,13.97364937,0,0,,
725,0,0,1000,0,714.4833333,13.97203607,0,0,,
726,0,0,1000,0,714.4833333,13.97203607,0,0,,
727,0,0,1000,0,714.5,13.9728045,0,0,,
728,0,0,1000,0,714.6166667,13.98627438,0,0,,
729,0,0,1000,0,714.6666667,13.98123574,0,0,,
730,0,0,1000,0,714.8166667,13.98379796,0,0,,
731,0,0,1000,0,714.8166667,13.98379796,0,0,,
732,0,0,1000,0,714.8333333,13.98615471,0,0,,
733,0,0,1000,0,714.8666667,13.9859184,0,0,,
734,0,0,1000,0,714.8666667,13.9859184,0,0,,
735,0,0,1000,0,714.9333333,13.99107598,0,0,,
736,0,0,1000,0,714.9833333,13.9914924,0,0,,
737,0,0,1000,0,715.05,13.98599835,0,0,,
738,0,0,1000,0,715.0833333,13.98522812,0,0,,
739,0,0,1000,0,715.2166667,13.99957811,0,0,,
740,0,0,1000,0,715.4,14.01815207,0,0,,
741,0,0,1000,0,715.7666667,14.01150388,0,0,,
742,0,0,1000,0,715.9,14.00997828,0,0,,
743,0,0,1000,0,715.9,14.00997828,0,0,,
744,0,0,1000,0,716,14.0100045,0,0,,
745,0,0,1000,0,716.1166667,14.01528809,0,0,,
746,0,0,1000,0,716.2166667,14.02872541,0,0,,
747,0,0,1000,0,716.55,14.10033507,0,0,,
748,0,0,1000,0,716.5833333,14.09995175,0,0,,
749,0,0,1000,0,716.6833333,14.09693022,0,0,,
750,0,0,1000,0,716.85,14.08859829,0,0,,
751,0,0,1000,0,716.9833333,14.10292055,0,0,,
752,0,0,1000,0,717.1333333,14.09482549,0,0,,
753,0,0,1000,0,717.1333333,14.09482549,0,0,,
754,0,0,1000,0,717.2666667,14.10441023,0,0,,
755,0,0,1000,0,717.2666667,14.10441023,0,0,,
756,0,0,1000,0,717.4833333,14.09845309,0,0,,
757,0,0,1000,0,717.5333333,14.09839248,0,0,,
758,0,0,1000,0,717.5833333,14.10574054,0,0,,
759,0,0,1000,0,717.7,14.11869178,0,0,,
760,0,0,1000,0,717.7333333,14.12026365,0,0,,
761,0,0,1000,0,717.7666667,14.11903325,0,0,,
762,0,0,1000,0,717.8,14.11556019,0,0,,
763,0,0,1000,0,717.8333333,14.12357021,0,0,,
764,0,0,1000,0,717.9,14.12898012,0,0,,
765,0,0,1000,0,718.1666667,14.11884918,0,0,,
766,0,0,1000,0,718.7666667,14.15990932,0,0,,
767,0,0,1000,0,718.8333333,14.15717196,0,0,,
768,0,0,1000,0,718.9166667,14.15901006,0,0,,
769,0,0,1000,0,718.9666667,14.16241478,0,0,,
770,0,0,1000,0,718.9833333,14.16346242,0,0,,
771,0,0,1000,0,718.9833333,14.16346242,0,0,,
772,0,0,1000,0,719.0333333,14.16249457,0,0,,
773,0,0,1000,0,719.0833333,14.16965987,0,0,,
774,0,0,1000,0,719.0833333,14.16965987,0,0,,
775,0,0,1000,0,719.1166667,14.17041343,0,0,,
776,0,0,1000,0,719.1166667,14.17041343,0,0,,
777,0,0,1000,0,719.3,14.19033848,0,0,,
778,0,0,1000,0,719.3166667,14.19139732,0,0,,
779,0,0,1000,0,719.3833333,14.18937877,0,0,,
780,0,0,1000,0,719.4333333,14.19768356,0,0,,
781,0,0,1000,0,719.4666667,14.19677028,0,0,,
782,0,0,1000,0,719.5,14.19691022,0,0,,
783,0,0,1000,0,719.5166667,14.1984222,0,0,,
784,0,0,1000,0,719.5666667,14.2002301,0,0,,
785,0,0,1000,0,719.7,14.19798068,0,0,,
786,0,0,1000,0,719.75,14.20486956,0,0,,
787,0,0,1000,0,719.75,14.20486956,0,0,,
788,0,0,1000,0,719.7666667,14.20593826,0,0,,
789,0,0,1000,0,719.8166667,14.21075211,0,0,,
790,0,0,1000,0,719.85,14.21107679,0,0,,
791,0,0,1000,0,719.9333333,14.21676155,0,0,,
792,0,0,1000,0,719.9666667,14.21793581,0,0,,
793,0,0,1000,0,720,14.2211349,0,0,,
794,0,0,1000,0,720,14.2211349,0,0,,
795,0,0,1000,0,720.0166667,14.22130358,0,0,,
796,0,0,1000,0,720.1333333,14.23504204,0,0,,
797,0,0,1000,0,720.15,14.2346721,0,0,,
798,0,0,1000,0,720.1666667,14.23330952,0,0,,
799,0,0,1000,0,720.2166667,14.2323752,0,0,,
800,0,0,1000,0,720.2333333,14.23521865,0,0,,
801,0,0,1000,0,720.2666667,14.23699459,0,0,,
802,0,0,1000,0,720.3333333,14.2401451,0,0,,
803,0,0,1000,0,720.4833333,14.26519394,0,0,,
804,0,0,1000,0,720.5,14.26661981,0,0,,
805,0,0,1000,0,720.5666667,14.27572248,0,0,,
806,0,0,1000,0,720.6166667,14.27126408,0,0,,
807,0,0,1000,0,722.4333333,13.93526938,0,0,,
808,0,0,1000,0,722.5,13.94722701,0,0,,
809,0,0,1000,0,722.55,13.94746853,0,0,,
810,0,0,1000,0,722.6,13.95214177,0,0,,
811,0,0,1000,0,722.6666667,13.95138182,0,0,,
812,0,0,1000,0,722.7833333,13.95315188,0,0,,
813,0,0,1000,0,722.8333333,13.95495511,0,0,,
814,0,0,1000,0,722.8333333,13.95495511,0,0,,
815,0,0,1000,0,723.0166667,13.95008235,0,0,,
816,0,0,1000,0,723.1166667,13.95224081,0,0,,
817,0,0,1000,0,723.2,13.95725517,0,0,,
818,0,0,1000,0,723.2666667,13.96652306,0,0,,
819,0,0,1000,0,723.2833333,13.96943984,0,0,,
820,0,0,1000,0,723.3166667,13.97149017,0,0,,
821,0,0,1000,0,723.4833333,13.9689626,0,0,,
822,0,0,1000,0,723.5,13.97189471,0,0,,
823,0,0,1000,0,725.0833333,13.8629346,0,0,,
824,0,0,1000,0,725.1333333,13.86962023,0,0,,
825,0,0,1000,0,725.2333333,13.86556452,0,0,,
826,0,0,1000,0,725.2333333,13.86556452,0,0,,
827,0,0,1000,0,725.45,13.86947681,0,0,,
828,0,0,1000,0,725.4833333,13.86872455,0,0,,
829,0,0,1000,0,725.5833333,13.88746725,0,0,,
830,0,0,1000,0,725.6,13.89039419,0,0,,
831,0,0,1000,0,725.7333333,13.89299028,0,0,,
832,0,0,1000,0,725.75,13.89097225,0,0,,
833,0,0,1000,0,725.8333333,13.89594435,0,0,,
834,0,0,1000,0,725.9,13.89483707,0,0,,
835,0,0,1000,0,726.1333333,13.94471462,0,0,,
836,0,0,1000,0,726.1333333,13.94471462,0,0,,
837,0,0,1000,0,726.1666667,13.94527575,0,0,,
838,0,0,1000,0,726.25,13.94542683,0,0,,
839,0,0,1000,0,726.3166667,13.9384744,0,0,,
840,0,0,1000,0,726.3166667,13.9384744,0,0,,
841,0,0,1000,0,726.35,13.94312144,0,0,,
842,0,0,1000,0,726.45,13.94222188,0,0,,
843,0,0,1000,0,726.5333333,13.93960878,0,0,,
844,0,0,1000,0,726.5333333,13.93960878,0,0,,
845,0,0,1000,0,726.5333333,13.93960878,0,0,,
846,0,0,1000,0,726.5333333,13.93960878,0,0,,
847,0,0,1000,0,726.65,13.96114109,0,0,,
848,0,0,1000,0,726.7,13.96369991,0,0,,
849,0,0,1000,0,726.7,13.96369991,0,0,,
850,0,0,1000,0,726.7,13.96369991,0,0,,
851,0,0,1000,0,726.7166667,13.96377662,0,0,,
852,0,0,1000,0,726.7166667,13.96377662,0,0,,
853,0,0,1000,0,726.8333333,13.97057373,0,0,,
854,0,0,1000,0,726.85,13.97175975,0,0,,
855,0,0,1000,0,726.85,13.97175975,0,0,,
856,0,0,1000,0,726.9333333,13.97315559,0,0,,
857,0,0,1000,0,726.9833333,13.97250107,0,0,,
858,0,0,1000,0,726.9833333,13.97250107,0,0,,
859,0,0,1000,0,727.0333333,13.97792785,0,0,,
860,0,0,1000,0,727.1666667,13.97580974,0,0,,
861,0,0,1000,0,727.1666667,13.97580974,0,0,,
862,0,0,1000,0,727.1666667,13.97580974,0,0,,
863,0,0,1000,0,727.2166667,13.97558589,0,0,,
864,0,0,1000,0,727.2166667,13.97558589,0,0,,
865,0,0,1000,0,727.2333333,13.97759237,0,0,,
866,0,0,1000,0,727.35,13.97216412,0,0,,
867,0,0,1000,0,727.3833333,13.97186624,0,0,,
868,0,0,1000,0,727.7,13.96493389,0,0,,
869,0,0,1000,0,727.85,13.96534907,0,0,,
870,0,0,1000,0,727.8666667,13.96572614,0,0,,
871,0,0,1000,0,727.8833333,13.96381708,0,0,,
872,0,0,1000,0,727.9,13.96354616,0,0,,
873,0,0,1000,0,727.9,13.96354616,0,0,,
874,0,0,1000,0,727.9333333,13.96870729,0,0,,
875,0,0,1000,0,727.95,13.97090247,0,0,,
876,0,0,1000,0,728.0333333,13.9726522,0,0,,
877,0,0,1000,0,728.1166667,13.97057221,0,0,,
878,0,0,1000,0,728.3,13.95584846,0,0,,
879,0,0,1000,0,728.3833333,13.9589206,0,0,,
880,0,0,1000,0,728.3833333,13.9589206,0,0,,
881,0,0,1000,0,728.4,13.95700015,0,0,,
882,0,0,1000,0,728.5166667,13.96603005,0,0,,
883,0,0,1000,0,728.55,13.9657253,0,0,,
884,0,0,1000,0,728.6,13.96521506,0,0,,
885,0,0,1000,0,728.6166667,13.96464648,0,0,,
886,0,0,1000,0,728.6166667,13.96464648,0,0,,
887,0,0,1000,0,728.6833333,13.96370379,0,0,,
888,0,0,1000,0,728.9333333,13.9673523,0,0,,
889,0,0,1000,0,728.95,13.96558371,0,0,,
890,0,0,1000,0,728.9833333,13.96503891,0,0,,
891,0,0,1000,0,729.0166667,13.95985956,0,0,,
892,0,0,1000,0,729.05,13.95698446,0,0,,
893,0,0,1000,0,729.0833333,13.95293322,0,0,,
894,0,0,1000,0,729.2833333,13.95507505,0,0,,
895,0,0,1000,0,729.3,13.95740696,0,0,,
896,0,0,1000,0,729.3333333,13.95719175,0,0,,
897,0,0,1000,0,729.4333333,13.95690232,0,0,,
898,0,0,1000,0,730.2,13.95968368,0,0,,
899,0,0,1000,0,730.2,13.95968368,0,0,,
900,0,0,1000,0,730.25,13.95891115,0,0,,
901,0,0,1000,0,730.25,13.95891115,0,0,,
902,0,0,1000,0,730.25,13.95891115,0,0,,
903,0,0,1000,0,730.25,13.95891115,0,0,,
904,0,0,1000,0,730.7,13.98866167,0,0,,
905,0,0,1000,0,730.7333333,13.98851156,0,0,,
906,0,0,1000,0,730.7666667,13.98464385,0,0,,
907,0,0,1000,0,730.8833333,13.99364447,0,0,,
908,0,0,1000,0,730.9,13.99369713,0,0,,
909,0,0,1000,0,730.9333333,13.99765652,0,0,,
910,0,0,1000,0,731,13.99539876,0,0,,
911,0,0,1000,0,731.0666667,14.00592826,0,0,,
912,0,0,1000,0,731.3833333,14.03263129,0,0,,
913,0,0,1000,0,731.55,14.0631631,0,0,,
914,0,0,1000,0,731.55,14.0631631,0,0,,
915,0,0,1000,0,731.6333333,14.0680141,0,0,,
916,0,0,1000,0,731.6333333,14.0680141,0,0,,
917,0,0,1000,0,731.6333333,14.0680141,0,0,,
918,0,0,1000,0,731.6333333,14.0680141,0,0,,
919,0,0,1000,0,731.6833333,14.06882782,0,0,,
920,0,0,1000,0,731.8,14.0569825,0,0,,
921,0,0,1000,0,731.85,14.05360651,0,0,,
922,0,0,1000,0,731.9,14.05762354,0,0,,
923,0,0,1000,0,731.9166667,14.05667085,0,0,,
924,0,0,1000,0,736.05,13.3120188,0,0,,
925,0,0,1000,0,736.0666667,13.30941782,0,0,,
926,0,0,1000,0,736.0833333,13.3138408,0,0,,
927,0,0,1000,0,736.15,13.30657254,0,0,,
928,0,0,1000,0,736.1666667,13.30441426,0,0,,
929,0,0,1000,0,736.5,13.31700625,0,0,,
930,0,0,1000,0,736.5333333,13.31736615,0,0,,
931,0,0,1000,0,736.5666667,13.31551847,0,0,,
932,0,0,1000,0,736.6,13.31048607,0,0,,
933,0,0,1000,0,736.6,13.31048607,0,0,,
934,0,0,1000,0,736.6833333,13.31634847,0,0,,
935,0,0,1000,0,736.7,13.31655654,0,0,,
936,0,0,1000,0,736.7666667,13.31780947,0,0,,
937,0,0,1000,0,736.7666667,13.31780947,0,0,,
938,0,0,1000,0,736.7666667,13.31780947,0,0,,
939,0,0,1000,0,736.8333333,13.32079566,0,0,,
940,0,0,1000,0,736.9166667,13.32069228,0,0,,
941,0,0,1000,0,736.9166667,13.32069228,0,0,,
942,0,0,1000,0,737.1833333,13.31528775,0,0,,
943,0,0,1000,0,737.5333333,13.30403844,0,0,,
944,0,0,1000,0,737.5333333,13.30403844,0,0,,
945,0,0,1000,0,737.65,13.3154009,0,0,,
946,0,0,1000,0,737.7166667,13.31723092,0,0,,
947,0,0,1000,0,737.7666667,13.31390604,0,0,,
948,0,0,1000,0,737.8666667,13.31108596,0,0,,
949,0,0,1000,0,737.8833333,13.31139633,0,0,,
950,0,0,1000,0,737.9,13.31149412,0,0,,
951,0,0,1000,0,737.9333333,13.31145521,0,0,,
952,0,0,1000,0,737.9833333,13.31127749,0,0,,
953,0,0,1000,0,738,13.31167025,0,0,,
954,0,0,1000,0,738.05,13.30535394,0,0,,
955,0,0,1000,0,738.0666667,13.30283659,0,0,,
956,0,0,1000,0,738.1166667,13.30657821,0,0,,
957,0,0,1000,0,738.1666667,13.30432933,0,0,,
958,0,0,1000,0,738.1666667,13.30432933,0,0,,
959,0,0,1000,0,738.1666667,13.30432933,0,0,,
960,0,0,1000,0,738.1833333,13.30420883,0,0,,
961,0,0,1000,0,738.3333333,13.29941307,0,0,,
962,0,0,1000,0,738.4,13.30326836,0,0,,
963,0,0,1000,0,738.4,13.30326836,0,0,,
964,0,0,1000,0,738.4333333,13.30004389,0,0,,
965,0,0,1000,0,738.4333333,13.30004389,0,0,,
966,0,0,1000,0,738.4666667,13.29566997,0,0,,
967,0,0,1000,0,738.4666667,13.29566997,0,0,,
968,0,0,1000,0,738.4666667,13.29566997,0,0,,
969,0,0,1000,0,738.6666667,13.29858466,0,0,,
970,0,0,1000,0,738.8833333,13.3316685,0,0,,
971,0,0,1000,0,739.0166667,13.33311776,0,0,,
972,0,0,1000,0,739.0333333,13.33600891,0,0,,
973,0,0,1000,0,739.0666667,13.33676933,0,0,,
974,0,0,1000,0,739.1833333,13.33693084,0,0,,
975,0,0,1000,0,739.2666667,13.33071019,0,0,,
976,0,0,1000,0,739.4,13.34831503,0,0,,
977,0,0,1000,0,739.45,13.34395957,0,0,,
978,0,0,1000,0,739.45,13.34395957,0,0,,
979,0,0,1000,0,739.45,13.34395957,0,0,,
980,0,0,1000,0,739.4833333,13.3489349,0,0,,
981,0,0,1000,0,739.5666667,13.33961787,0,0,,
982,0,0,1000,0,739.6,13.33866136,0,0,,
983,0,0,1000,0,739.6,13.33866136,0,0,,
984,0,0,1000,0,739.6166667,13.33647756,0,0,,
985,0,0,1000,0,739.65,13.33551871,0,0,,
986,0,0,1000,0,739.6666667,13.33862889,0,0,,
987,0,0,1000,0,739.8,13.33729743,0,0,,
988,0,0,1000,0,739.85,13.33573054,0,0,,
989,0,0,1000,0,739.8666667,13.33532047,0,0,,
990,0,0,1000,0,739.9333333,13.33414263,0,0,,
991,0,0,1000,0,740,13.33346751,0,0,,
992,0,0,1000,0,740.1833333,13.34362227,0,0,,
993,0,0,1000,0,740.1833333,13.34362227,0,0,,
994,0,0,1000,0,740.4166667,13.35739266,0,0,,
995,0,0,1000,0,740.4833333,13.36200642,0,0,,
996,0,0,1000,0,740.5166667,13.36166816,0,0,,
997,0,0,1000,0,740.5166667,13.36166816,0,0,,
998,0,0,1000,0,740.5333333,13.36388731,0,0,,
999,0,0,1000,0,740.5833333,13.36181192,0,0,,

==> data/k_armed_b3_regret.csv <==
H,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem
10,142.1276946,4.885261263,141.9610279,4.878503122,142.2610279,4.362833763,962.2443613,23.44945722
100,145.0443613,4.680194054,112.8110279,4.391182032,114.6110279,4.729788838,961.8443613,23.52371545
1000,145.7776946,5.083023805,26.84436127,3.765558449,27.34436127,3.113621195,965.3610279,23.54221012
10000,137.3943613,4.641606735,0.227694605,2.568381687,1.261027939,2.760704961,968.5110279,24.59556939

==> data/k_armed_b3_runtime.csv <==
H,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem
10,0.108152771,0.002986417,0.114427857,0.003783523,0.149348434,0.005068711,0.089499394,0.002426266
100,0.092714373,0.00103589,0.095854632,0.00119373,0.128918755,0.001405329,0.076800517,0.000870284
1000,0.120327365,0.00348504,0.126780117,0.003388347,0.202371256,0.004653596,0.099990459,0.002871256
10000,0.109884298,0.002799925,0.115379337,0.003073862,0.321804055,0.011136339,0.092357393,0.002463568

==> data/k_armed_b3_unused_h.csv <==
H,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem
10,10,0,0,0,0.216666667,0.130387659,10,0
100,100,0,0,0,2.25,1.240472163,100,0
1000,1000,0,0,0,259.4166667,13.36181192,1000,0
10000,10000,0,0,0,5810.8,92.37984653,10000,0

==> data/k_armed_b3_unused_h_percentage.csv <==
H,ignorant,ignorant_sem,historical,historical_sem,artificial_replay,artificial_replay_sem,random,random_sem
10,100,0,0,0,2.166666667,1.30387659,100,0
100,100,0,0,0,2.25,1.240472163,100,0
1000,100,0,0,0,25.94166667,1.336181192,100,0
10000,100,0,0,0,58.108,0.923798465,100,0

==> data/regret_ts_ids_k_armed_k10_H100.csv <==
t,ids_ignorant,ids_ignorant_sem,ids_historical,ids_historical_sem,ids_artificial_replay,ids_artificial_replay_sem,ts_ignorant,ts_ignorant_sem,ts_historical,ts_historical_sem,ts_artificial_replay,ts_artificial_replay_sem,optimal,optimal_sem
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0.362401954,0.273797384,0.084470646,0.14614216,0.173534647,0.218495593,0.449870736,0.304033241,0.151664632,0.227151006,0.286454001,0.285302399,0,0
2,0.615918652,0.401292289,0.157631297,0.233893961,0.277169189,0.337350822,0.87231176,0.465741724,0.266918156,0.288517953,0.475197815,0.467823849,0,0
3,0.875522597,0.554994686,0.223800767,0.312513259,0.365410227,0.450646961,1.305505765,0.550432575,0.387899057,0.374915809,0.672162186,0.62048315,0,0
4,1.156646177,0.741310937,0.271384122,0.377359507,0.449944546,0.511075804,1.667438451,0.605292566,0.470693838,0.422618633,0.826317127,0.719747274,0,0
5,1.427733129,0.945544002,0.312799538,0.417599652,0.523326338,0.599270442,2.074657402,0.712999037,0.578588764,0.509719581,0.97282565,0.84762229,0,0
6,1.663923524,1.104903113,0.353662927,0.477712473,0.585661264,0.677983149,2.470059509,0.853997968,0.669665388,0.528513903,1.075066777,0.955032507,0,0
7,1.893992849,1.252119898,0.39534947,0.526088371,0.645361716,0.755720678,2.849309652,0.892854947,0.762937088,0.569137829,1.184282685,1.05085898,0,0
8,2.096398949,1.35266639,0.434397864,0.575252079,0.696976838,0.820756855,3.208297517,0.985258962,0.872109245,0.655858424,1.290168528,1.158630744,0,0
9,2.232343376,1.420740606,0.468111443,0.621700439,0.753763085,0.870101577,3.579660733,1.053962673,0.95415318,0.720657009,1.365186622,1.209959394,0,0
10,2.377904642,1.498419357,0.504567556,0.675532632,0.794529126,0.908530309,3.849172334,1.044141159,1.031714544,0.745239607,1.483429411,1.303144706,0,0
11,2.529465746,1.570726421,0.537516348,0.723684501,0.836253444,0.949769648,4.101213133,1.109776916,1.102439157,0.754595892,1.550758515,1.327538875,0,0
12,2.641700327,1.633256085,0.569210592,0.768314988,0.880822533,0.990667229,4.399035407,1.194268867,1.201609632,0.770584447,1.599974626,1.355792951,0,0
13,2.759897765,1.69503796,0.628924997,0.829088634,0.938097737,1.042758061,4.65779086,1.272468339,1.28966191,0.801729271,1.652833729,1.37294931,0,0
14,2.915590658,1.795048686,0.654595444,0.873733253,0.981223559,1.087058592,4.901907396,1.322825579,1.354543901,0.806525491,1.722534946,1.425802951,0,0
15,3.041986171,1.868093463,0.678679735,0.920582935,1.025065473,1.132862889,5.179524585,1.33768067,1.443897469,0.81755529,1.774780474,1.432798664,0,0
16,3.182404372,1.975906473,0.724338919,0.984303796,1.065083635,1.169316741,5.396759668,1.423006908,1.505933338,0.857614793,1.833332261,1.468828524,0,0
17,3.319931844,2.063318158,0.749205942,1.032017229,1.105101797,1.207409964,5.666579247,1.527810978,1.585904708,0.882978546,1.89249115,1.500526966,0,0
18,3.449843409,2.172770406,0.784020847,1.093594064,1.144403869,1.247179649,5.869998835,1.519658921,1.653240619,0.888165151,1.948821498,1.535366073,0,0
19,3.61572748,2.294644981,0.819214018,1.127198523,1.184010946,1.288246228,6.096721729,1.558449446,1.735027208,0.921331023,1.998091628,1.55315495,0,0
20,3.726772802,2.354385935,0.855341096,1.182586053,1.231926754,1.341790288,6.288419148,1.573654765,1.79331523,0.942034296,2.056406726,1.596411831,0,0
21,3.846731729,2.44691956,0.905258712,1.241719506,1.278530112,1.389997058,6.499407019,1.626416107,1.839587137,0.973054639,2.099591389,1.625863595,0,0
22,3.979964134,2.548702006,0.9404473,1.308345555,1.319994202,1.437364382,6.653329467,1.706655125,1.898020327,1.006933608,2.145699808,1.63625171,0,0
23,4.083060237,2.652296733,0.987208971,1.387588487,1.362602225,1.486450484,6.855905558,1.787341418,1.921493918,1.01445647,2.187449654,1.667355164,0,0
24,4.188951074,2.770923675,1.038276131,1.447973688,1.405210247,1.536539543,7.040709921,1.796253235,1.980967521,1.059282572,2.255782013,1.706994901,0,0
25,4.334818964,2.886534228,1.082051262,1.505564934,1.446142044,1.587049329,7.222553061,1.895231269,2.014255514,1.08160626,2.297364723,1.741752864,0,0
26,4.466801713,2.980030531,1.119263859,1.554473509,1.493705635,1.636639994,7.369146232,1.960573597,2.081945897,1.149870465,2.357442221,1.753213313,0,0
27,4.581591437,3.069609742,1.150869256,1.60916767,1.530056301,1.683991656,7.550438999,2.011299493,2.152507246,1.189801549,2.40021251,1.770097434,0,0
28,4.683104402,3.143166204,1.187012609,1.673851141,1.56822959,1.732055267,7.74039691,2.09080947,2.184933705,1.225429502,2.451743332,1.805212773,0,0
29,4.777944737,3.213374153,1.221580284,1.731347923,1.606402878,1.780659865,7.916816258,2.184715725,2.222800412,1.259479276,2.502373816,1.819499767,0,0
30,4.842561929,3.26486283,1.270921779,1.777117733,1.644576166,1.829762338,8.08195934,2.295723475,2.270752857,1.315115757,2.530706411,1.838086155,0,0
31,4.931186678,3.340958562,1.316962616,1.850983182,1.687534299,1.876952137,8.223514429,2.346986779,2.316767753,1.360517419,2.581576236,1.893352373,0,0
32,4.995180741,3.402679057,1.348442949,1.901478262,1.732791734,1.926054062,8.370127657,2.434088087,2.37730897,1.403882832,2.624640175,1.915021842,0,0
33,5.051056554,3.428371825,1.40670367,1.913884054,1.778049168,1.976333203,8.504934444,2.528688875,2.424290518,1.432674082,2.682005116,1.959551626,0,0
34,5.105323948,3.488672634,1.442691524,1.939645958,1.821198466,2.023680189,8.631205674,2.638793643,2.476049271,1.460927357,2.706705683,1.977975875,0,0
35,5.160596878,3.514954277,1.474323606,1.974010572,1.862830147,2.071918627,8.785587474,2.671533188,2.531495552,1.501185394,2.731868516,1.990262823,0,0
36,5.224888472,3.552647844,1.49946313,2.008561481,1.898980304,2.119962152,8.926310996,2.692474211,2.5693224,1.528097324,2.76556273,2.00808822,0,0
37,5.274659996,3.582954181,1.543915114,2.037719514,1.935824805,2.168878132,9.032345701,2.754282373,2.615607531,1.539645966,2.803167899,2.04285108,0,0
38,5.357211648,3.632639042,1.6012858,2.109999347,1.969810545,2.216501091,9.194203333,2.814965504,2.668324818,1.582513488,2.850421334,2.085819083,0,0
39,5.430275607,3.66745794,1.613748418,2.123881875,2.003354059,2.264301866,9.313517119,2.919494479,2.734234398,1.636260256,2.888399812,2.123550678,0,0
40,5.489163457,3.705376417,1.630096495,2.13906101,2.037220448,2.312810298,9.463904522,2.993301178,2.771031331,1.70237164,2.928178303,2.16152103,0,0
41,5.541099975,3.744161848,1.646765297,2.155644323,2.066790258,2.352782937,9.569707018,3.041532802,2.826958078,1.739210557,2.978313859,2.219040773,0,0
42,5.599117687,3.784879239,1.687550167,2.215764203,2.099727699,2.401822414,9.676221839,3.112256927,2.87643783,1.789668526,3.021937342,2.27035207,0,0
43,5.659728139,3.827461872,1.721082054,2.233696385,2.130940824,2.447427453,9.764343893,3.14674925,2.908789273,1.826307926,3.05916248,2.299073453,0,0
44,5.707351697,3.859077676,1.758905817,2.27082423,2.1739043,2.502562993,9.87107374,3.182338178,2.95007167,1.831316569,3.100285467,2.342185852,0,0
45,5.74950337,3.895035263,1.800794246,2.310278332,2.206733181,2.550664376,9.973763986,3.281044978,3.001784064,1.867884736,3.140179187,2.373681998,0,0
46,5.791471031,3.92494379,1.827956277,2.322532211,2.239564398,2.599159685,10.10915227,3.361517825,3.029669378,1.89415446,3.1629682,2.387124136,0,0
47,5.841046379,3.949098413,1.860579931,2.374579781,2.272393279,2.648031264,10.2193567,3.400146423,3.072819555,1.939996868,3.193334704,2.399967796,0,0
48,5.876166953,3.980304278,1.893816075,2.418129603,2.30522216,2.697256717,10.34397528,3.419660353,3.114815681,1.963283194,3.220171657,2.426930971,0,0
49,5.917210434,4.013229599,1.936609877,2.494160942,2.339954647,2.751625985,10.48602595,3.499678893,3.147685564,1.991620307,3.25512467,2.468045514,0,0
50,5.955948491,4.046584269,1.981006492,2.566578632,2.372783528,2.801554837,10.57508983,3.546148524,3.180191876,2.032084549,3.29407647,2.505862916,0,0
51,6.009588762,4.079384427,2.009991648,2.589848998,2.405476922,2.848184627,10.6911237,3.585895706,3.216090453,2.067646001,3.335267105,2.552549691,0,0
52,6.060245164,4.112508436,2.034337573,2.61619681,2.444624955,2.910015539,10.79198598,3.630774472,3.255924406,2.107243543,3.369411169,2.5693671,0,0
53,6.11725411,4.13447548,2.096326803,2.694785868,2.479688913,2.963477807,10.86933712,3.689603538,3.292372191,2.134913467,3.399925837,2.59349665,0,0
54,6.181580327,4.174284019,2.115214123,2.713905308,2.516229552,3.022274337,10.96816713,3.676307384,3.331010314,2.177611063,3.42634592,2.614186705,0,0
55,6.238083178,4.200725502,2.137799461,2.753264139,2.561317717,3.077246976,11.05636,3.712142598,3.360238316,2.207966687,3.461055133,2.627475242,0,0
56,6.288317212,4.243237232,2.155141623,2.770321945,2.594433638,3.123841898,11.1502155,3.724398247,3.395882883,2.250015177,3.489769053,2.655402085,0,0
57,6.32917671,4.284756163,2.193186377,2.851351834,2.627549559,3.171051879,11.23784035,3.744034143,3.454649161,2.268365582,3.52982191,2.689326474,0,0
58,6.38661655,4.320819263,2.218511735,2.891068345,2.66136216,3.218947502,11.30159671,3.755555612,3.480357156,2.302626852,3.56699827,2.724163674,0,0
59,6.437429534,4.35069251,2.244566302,2.948804434,2.696010609,3.262547139,11.3787304,3.781994416,3.512303477,2.338779437,3.593944116,2.754146819,0,0
60,6.49238276,4.385128705,2.302486455,3.052032599,2.722248352,3.297677366,11.46481034,3.842614133,3.543802548,2.373759629,3.656849054,2.841337111,0,0
61,6.529297329,4.426544332,2.353475365,3.11768403,2.748486094,3.333211924,11.54689863,3.840223348,3.567863472,2.39542097,3.710045239,2.887279502,0,0
62,6.573862898,4.471092765,2.384464127,3.144358992,2.774723837,3.369138017,11.66122556,3.892288411,3.626557792,2.396241073,3.737203678,2.917967726,0,0
63,6.617469721,4.501140246,2.414970004,3.192983813,2.800135025,3.405369443,11.75922013,3.93097668,3.647745105,2.420370446,3.764523563,2.949123777,0,0
64,6.665957463,4.555650949,2.449682474,3.237597231,2.825546214,3.441970091,11.80600542,3.941627889,3.665660334,2.43100191,3.808809151,2.990600587,0,0
65,6.698468347,4.594755301,2.500954523,3.342554669,2.850957402,3.478928305,11.88823546,3.956242284,3.693015534,2.439513522,3.830120171,3.008231597,0,0
66,6.736340961,4.625071243,2.535466559,3.405278308,2.87636859,3.516232812,11.96528941,3.981116309,3.730300582,2.462795963,3.85639262,3.0301427,0,0
67,6.779279689,4.669842399,2.557524726,3.453891074,2.900635846,3.553159717,12.03255904,3.995798928,3.765989034,2.499569595,3.880211954,3.057494721,0,0
68,6.841366868,4.719906624,2.577439375,3.472424979,2.925729656,3.590461057,12.13054288,4.033305193,3.802686926,2.555638439,3.91638298,3.067791975,0,0
69,6.887629279,4.75801827,2.604482022,3.52022138,2.951967399,3.628767142,12.2193351,4.078165263,3.822362249,2.577230108,3.951548945,3.078778473,0,0
70,6.933222594,4.804350616,2.626430536,3.540567247,2.97968022,3.66230955,12.28428775,4.078551119,3.849911591,2.601851106,3.974790778,3.089951937,0,0
71,6.973460612,4.844476627,2.675071201,3.624739065,3.003676954,3.699135784,12.37499288,4.095509558,3.870052324,2.634761488,3.996709199,3.110023416,0,0
72,7.010209686,4.88618122,2.726807316,3.7010211,3.027588027,3.734665124,12.45552339,4.144491107,3.892976301,2.650488731,4.043796208,3.135706574,0,0
73,7.066316918,4.911638277,2.778160488,3.790007901,3.052619734,3.769840169,12.53695581,4.174491221,3.919224605,2.671081485,4.068958028,3.167155484,0,0
74,7.108593706,4.956257594,2.8001834,3.803353552,3.078477995,3.805285313,12.5803769,4.200553634,3.955271927,2.69299104,4.107890727,3.181104388,0,0
75,7.146140233,4.997801408,2.828073161,3.848933077,3.101162258,3.837163377,12.65921673,4.242394992,3.993315092,2.719342005,4.146813564,3.201686942,0,0
76,7.200636124,5.058431107,2.841374706,3.862548036,3.123846522,3.86926487,12.74123467,4.259232447,4.023746877,2.741338139,4.178254159,3.226207495,0,0
77,7.231314927,5.097306087,2.873636647,3.902553992,3.145410152,3.9020912,12.79368216,4.262189859,4.056801361,2.760996957,4.200252221,3.245694813,0,0
78,7.270070963,5.143406846,2.922123678,3.930813471,3.16685443,3.935197332,12.86543173,4.270068274,4.080788378,2.805580827,4.246852121,3.270779685,0,0
79,7.319582365,5.181526676,2.939432629,3.945456699,3.191219156,3.966498076,12.93195033,4.267374482,4.112844436,2.859301845,4.270280196,3.295027374,0,0
80,7.390313543,5.20646318,2.963809334,3.974148865,3.214642214,3.993881159,12.97750304,4.27560671,4.137551931,2.897857316,4.297557405,3.320762236,0,0
81,7.428943966,5.245858989,2.997189837,3.980239615,3.236944638,4.022093763,13.05367497,4.294413149,4.168550347,2.915223039,4.319734832,3.340322222,0,0
82,7.474988567,5.28631949,3.023686054,4.015589375,3.256326616,4.052238141,13.15574785,4.383770611,4.182705443,2.919071546,4.356438315,3.386816715,0,0
83,7.512610424,5.336344473,3.047457155,4.022289449,3.275708594,4.082569506,13.22869566,4.399046804,4.229221959,2.966958967,4.394794794,3.431869107,0,0
84,7.554116992,5.379863251,3.072975067,4.032482537,3.296927295,4.112153089,13.30907252,4.439852579,4.249018881,2.980063767,4.432748651,3.464110912,0,0
85,7.599039797,5.429569979,3.103244219,4.063778095,3.317025364,4.142415195,13.35338613,4.460947519,4.257536849,2.988065747,4.457544771,3.495453084,0,0
86,7.631224665,5.475258595,3.114342682,4.078091929,3.336426753,4.172699836,13.41584513,4.448940941,4.274459634,3.002312945,4.497029036,3.51872584,0,0
87,7.662747238,5.516718342,3.130754531,4.091170712,3.360803129,4.20966014,13.45854788,4.479798584,4.297378821,3.026535774,4.534758858,3.577614241,0,0
88,7.713917033,5.593312101,3.173886525,4.148246688,3.384463414,4.247284717,13.49882118,4.499175848,4.310825949,3.050809111,4.554991471,3.603435452,0,0
89,7.766178257,5.630063518,3.205876279,4.195069829,3.408123699,4.285150964,13.55434171,4.496041233,4.336316462,3.070651652,4.590005987,3.652739566,0,0
90,7.822735071,5.729289198,3.225133398,4.238908803,3.425982443,4.316212892,13.61099208,4.530224193,4.358734921,3.115781258,4.613136822,3.6850357,0,0
91,7.870541969,5.769990288,3.253294218,4.299775975,3.445383833,4.347130052,13.66390773,4.585776901,4.39468767,3.158988087,4.658401764,3.723447889,0,0
92,7.906338594,5.816095986,3.291801306,4.335757539,3.464785222,4.378211002,13.71002221,4.598896263,4.410134781,3.165038657,4.67654236,3.753208735,0,0
93,7.949774692,5.846172388,3.312449892,4.380965743,3.48347052,4.409848964,13.77649967,4.626718088,4.424847134,3.184893831,4.693282923,3.76112844,0,0
94,7.983525194,5.884429223,3.33600483,4.42257408,3.50287191,4.441240514,13.85153401,4.643796465,4.438483135,3.188977816,4.720019756,3.776526908,0,0
95,8.019855347,5.919890598,3.360343081,4.478267647,3.527315168,4.483723087,13.90482741,4.677826397,4.473284028,3.196654358,4.737590094,3.788179449,0,0
96,8.052606069,5.960917357,3.398895435,4.548378787,3.553874152,4.531393662,13.97147561,4.742661838,4.510258925,3.245443314,4.763662735,3.799333581,0,0
97,8.082168867,5.993050021,3.423982905,4.591598637,3.574675177,4.568318838,14.02777539,4.795591454,4.555904062,3.276994588,4.790331486,3.844974724,0,0
98,8.118620337,6.032580401,3.466462704,4.694279886,3.595476201,4.605458211,14.07434991,4.822297051,4.578799424,3.298234884,4.818117942,3.878968431,0,0
99,8.162838492,6.073932853,3.516616276,4.731094242,3.622616975,4.638595022,14.11062968,4.84165049,4.601970556,3.324294395,4.843678673,3.919062112,0,0
100,8.18766707,6.105670139,3.542189728,4.774188943,3.64413409,4.675767025,14.15510795,4.846217426,4.631060254,3.352772583,4.871689264,3.929694099,0,0
101,8.221648089,6.13977133,3.585374182,4.774015955,3.670556438,4.710113633,14.2001513,4.875777999,4.648069875,3.383252787,4.895746034,3.943979868,0,0
102,8.250586603,6.168865011,3.609678658,4.784855695,3.702739081,4.755633431,14.24772177,4.878436338,4.67487084,3.401964086,4.909200605,3.956823052,0,0
103,8.302479504,6.224469671,3.626420056,4.812782275,3.734921723,4.801906252,14.31012405,4.923065327,4.689983873,3.41357705,4.940173559,3.975590971,0,0
104,8.325881203,6.258086684,3.647393352,4.853719369,3.765227001,4.84827834,14.36632732,4.926849357,4.718259651,3.449404078,4.97180542,3.985401406,0,0
105,8.365386966,6.290284037,3.663458897,4.867031005,3.790815207,4.886658015,14.3914517,4.929480933,4.730999724,3.487467466,4.996719008,4.026117991,0,0
106,8.397678083,6.320481431,3.672885457,4.879694025,3.811616231,4.925020428,14.44336513,4.949805141,4.7469508,3.510765202,5.013743028,4.025895374,0,0
107,8.440940978,6.345111565,3.683829634,4.894012383,3.833563524,4.96394662,14.49866044,4.949517243,4.758807489,3.519561704,5.05794036,4.065486495,0,0
108,8.464736541,6.379976113,3.713134966,4.9518215,3.858110842,4.999970092,14.54704603,5.000774488,4.77790707,3.547966729,5.071624678,4.076633161,0,0
109,8.488532104,6.415043535,3.728484419,4.96587663,3.88265816,5.036338022,14.57339843,5.022905771,4.802192378,3.577807441,5.092878694,4.107051912,0,0
110,8.525998686,6.436615311,3.753131394,4.991075465,3.907203142,5.073044727,14.64488331,5.023955478,4.827569016,3.584588934,5.115025204,4.133646558,0,0
111,8.55042341,6.472448273,3.774953414,5.002231124,3.93750842,5.120820923,14.6849871,5.036006352,4.84020017,3.610986285,5.155822471,4.156644776,0,0
112,8.577440432,6.508067713,3.819886248,5.067214543,3.965697971,5.16340415,14.74644869,5.122584885,4.861226444,3.635178158,5.179842283,4.171838533,0,0
113,8.606061195,6.543380175,3.849567078,5.08323028,3.988237623,5.204509729,14.7914173,5.127696935,4.879840284,3.653724489,5.199403784,4.177125899,0,0
114,8.633904356,6.589151045,3.879954994,5.143008479,4.0193248,5.241616903,14.83267077,5.152960069,4.90492873,3.680427402,5.24992472,4.187397468,0,0
115,8.659096703,6.62626926,3.926124527,5.181655848,4.05121283,5.283974381,14.88368321,5.159062962,4.923321957,3.68094016,5.273096303,4.219818326,0,0
116,8.717347743,6.685433616,3.957746677,5.205910508,4.073752481,5.325456368,14.9328672,5.191076425,4.945364009,3.707179709,5.299288122,4.234262221,0,0
117,8.741143305,6.722115877,3.999494073,5.288842242,4.09243778,5.359186786,14.99793703,5.222697334,4.977939999,3.732794384,5.319538728,4.249867723,0,0
118,8.771540305,6.760281012,4.025135727,5.335828389,4.115907924,5.393397826,15.03904588,5.231952686,4.995179642,3.744349282,5.337410785,4.263992531,0,0
119,8.799579845,6.801674968,4.047918325,5.387494552,4.134593222,5.427322543,15.07788317,5.259156605,5.017440881,3.775081728,5.348638148,4.275685708,0,0
120,8.840890372,6.831401531,4.082921098,5.467264451,4.161180827,5.46123038,15.10911295,5.25509672,5.036537626,3.788706601,5.362755384,4.297663556,0,0
121,8.874498282,6.872191722,4.107718887,5.538713437,4.178420053,5.493370167,15.14034783,5.249500913,5.054109454,3.802189068,5.388252302,4.307626498,0,0
122,8.907083254,6.896990024,4.136317019,5.587244444,4.214631148,5.518500227,15.18052491,5.250754115,5.077511398,3.839011714,5.409726124,4.327960644,0,0
123,8.935647821,6.928069193,4.162210889,5.641945998,4.241415629,5.555892611,15.20974937,5.256523814,5.098347282,3.861827444,5.432127014,4.34381594,0,0
124,8.958700516,6.963442596,4.185949667,5.685664693,4.260711992,5.592300124,15.27356945,5.286941431,5.124118448,3.901575043,5.454696577,4.349695428,0,0
125,8.982496079,7.001464945,4.203805052,5.699912437,4.281456762,5.630659176,15.30660088,5.291925341,5.149094444,3.925564583,5.499730784,4.373265703,0,0
126,9.006291641,7.039639471,4.237021304,5.704273185,4.306984043,5.669670385,15.33212574,5.305028208,5.168543259,3.93944279,5.511142957,4.387839133,0,0
127,9.034562108,7.089425781,4.273739097,5.786134103,4.327728813,5.708155511,15.38865823,5.319480578,5.179526728,3.948881155,5.540422871,4.402017453,0,0
128,9.075123392,7.124274153,4.312867158,5.880181026,4.347644694,5.746489313,15.44477814,5.344766535,5.194536439,3.960472705,5.557829828,4.4135214,0,0
129,9.111003475,7.151011527,4.354315877,5.947943479,4.368389464,5.785097083,15.48305663,5.373247996,5.215857079,3.97309262,5.591426954,4.454051928,0,0
130,9.155504984,7.193817912,4.375432345,6.006927357,4.39391908,5.824569465,15.51604715,5.385801779,5.267464581,4.009591195,5.60883392,4.477922394,0,0
131,9.185399858,7.247197695,4.393412687,6.048129239,4.414661515,5.863293703,15.59121413,5.437122183,5.281109072,4.015869623,5.625230163,4.491630506,0,0
132,9.21140074,7.273711678,4.428159329,6.103666123,4.433957878,5.900176514,15.62941357,5.502663262,5.297390567,4.018577386,5.647211587,4.510681811,0,0
133,9.232349382,7.305845521,4.480306,6.149350708,4.457889945,5.950341843,15.67523521,5.532318856,5.311024966,4.037503759,5.667696711,4.527502533,0,0
134,9.2530962,7.337091643,4.49382444,6.164093391,4.477186308,5.987367755,15.70369345,5.535842659,5.319178436,4.052420078,5.685151837,4.534836802,0,0
135,9.291682009,7.376706985,4.545952989,6.257469803,4.495656117,6.024233729,15.75845432,5.57185856,5.330715346,4.063989117,5.702553694,4.535770168,0,0
136,9.314602176,7.413658575,4.570786027,6.314083467,4.524603538,6.054904492,15.80222776,5.594533947,5.356791143,4.083623703,5.718727333,4.553324485,0,0
137,9.353490486,7.458553968,4.621890246,6.415051213,4.556908881,6.08324801,15.82947575,5.607313209,5.390588784,4.134921431,5.731365703,4.566138269,0,0
138,9.383210626,7.479913599,4.630350814,6.427387347,4.585498138,6.114769676,15.85957248,5.625955283,5.401238365,4.144935099,5.744585505,4.579597971,0,0
139,9.4106332,7.503619588,4.647049456,6.434981883,4.614087395,6.147202323,15.88842464,5.637493697,5.417095774,4.177213317,5.767328647,4.605701366,0,0
140,9.44276747,7.522394963,4.66988667,6.490966794,4.655183424,6.17538969,15.92860545,5.669073014,5.436855536,4.208587139,5.781800542,4.621156406,0,0
141,9.470717869,7.546351907,4.693786029,6.536716955,4.674479787,6.212872694,15.96436677,5.675819783,5.446162395,4.214896012,5.794528769,4.632337458,0,0
142,9.496528676,7.563811588,4.729403691,6.644137693,4.69377615,6.250415127,16.00182607,5.686117008,5.479125295,4.256972656,5.807505736,4.64681023,0,0
143,9.519753733,7.583773004,4.751971072,6.692034945,4.716262146,6.299644001,16.02826276,5.695754975,5.491945856,4.268281535,5.854660627,4.674889522,0,0
144,9.545082844,7.608582649,4.766532255,6.726462706,4.735558509,6.337318691,16.06837656,5.721694648,5.505798775,4.279547734,5.87887697,4.705828085,0,0
145,9.563410714,7.630187326,4.819007213,6.878531372,4.757213508,6.36870931,16.13054856,5.700717768,5.53057707,4.302451073,5.901349931,4.73613548,0,0
146,9.586800032,7.652318447,4.837580809,6.921376775,4.777273294,6.411055535,16.15755524,5.717170587,5.542554436,4.315427718,5.923864077,4.752301493,0,0
147,9.61545811,7.672327295,4.8691547,7.016833377,4.794143448,6.441744594,16.21954702,5.746046753,5.55767509,4.312808281,5.939223092,4.76781159,0,0
148,9.636091742,7.694436535,4.893884872,7.076912666,4.810461717,6.472514527,16.24374211,5.753562718,5.579360454,4.345998913,5.956771008,4.782653968,0,0
149,9.649417421,7.705554163,4.949290081,7.154918118,4.830521504,6.515310456,16.26846421,5.761597585,5.610766328,4.367181599,5.974686509,4.79444976,0,0
150,9.678892784,7.729872847,4.974218043,7.170055935,4.847391658,6.546283899,16.30710227,5.760313745,5.633577074,4.392941233,6.0021953,4.792539746,0,0
151,9.702443266,7.74212122,4.998546592,7.197622619,4.864261811,6.577340528,16.34240496,5.772334321,5.646139565,4.413596341,6.017909367,4.812914491,0,0
152,9.716817849,7.75631535,5.022753646,7.270888632,4.881131965,6.608479169,16.38990284,5.79923105,5.672640263,4.448631846,6.038325319,4.837381079,0,0
153,9.755741493,7.783699722,5.042440393,7.302445267,4.902890481,6.636484164,16.41979954,5.814332847,5.700662129,4.462593918,6.052261624,4.855583315,0,0
154,9.784970419,7.797356036,5.053796572,7.313752145,4.919161135,6.667730861,16.45822365,5.829580269,5.733685308,4.470840311,6.081403124,4.874442663,0,0
155,9.801968763,7.81838582,5.091997743,7.394668318,4.938621422,6.711225015,16.50011606,5.847808026,5.74602476,4.502687023,6.095545652,4.881605906,0,0
156,9.838882226,7.839828263,5.127516311,7.505540498,4.963703032,6.752298597,16.54616517,5.832029024,5.760226011,4.514502406,6.118215008,4.899768162,0,0
157,9.855766626,7.848085698,5.160643431,7.571247653,4.983163319,6.796182946,16.5912109,5.849099836,5.783139632,4.519486239,6.134006614,4.917590202,0,0
158,9.884791883,7.880341314,5.17930426,7.614545818,4.999433973,6.827809585,16.62442197,5.861821194,5.793394255,4.525129089,6.150795547,4.931066725,0,0
159,9.913568757,7.900694106,5.203447692,7.681905638,5.026201681,6.872719603,16.64143774,5.866177406,5.804269642,4.545408316,6.164781735,4.949154101,0,0
160,9.950383971,7.910211041,5.222827058,7.725754688,5.05296939,6.918154004,16.67578063,5.881200014,5.836629629,4.568793803,6.173858702,4.956154564,0,0
161,9.977376676,7.91585636,5.309826623,7.83367389,5.076547465,6.951473355,16.6900305,5.890775448,5.848581523,4.578348302,6.189506919,4.976202089,0,0
162,10.01053557,7.920108852,5.34496934,7.931647408,5.103315173,6.997846894,16.73049175,5.912181465,5.871950948,4.585746159,6.203567652,4.992574374,0,0
163,10.03151666,7.930748902,5.387507351,7.990541148,5.130082881,7.04471643,16.76677713,5.932426322,5.892463706,4.609909701,6.220035753,5.008039017,0,0
164,10.06294595,7.939461508,5.407514969,8.041745019,5.150142668,7.089584906,16.82780735,5.969803797,5.896313592,4.611312439,6.240446687,5.007508687,0,0
165,10.0902041,7.947257729,5.415856424,8.049097943,5.177464701,7.122449241,16.85347714,5.971766962,5.923011629,4.63581025,6.250939585,5.006246959,0,0
166,10.11569495,7.955058698,5.45896211,8.156063282,5.200444934,7.165818541,16.87876121,5.97067965,5.946162342,4.635731765,6.260803346,5.010802956,0,0
167,10.13439283,7.966353484,5.510496058,8.263437449,5.227361473,7.206347485,16.90482021,5.981033761,5.954928614,4.63884612,6.273904728,5.017260413,0,0
168,10.14622784,7.978295266,5.546874778,8.370284507,5.24712097,7.23682001,16.9456464,5.995366973,5.967094612,4.648807742,6.291803847,5.02966352,0,0
169,10.19778918,7.979089859,5.576362755,8.44956008,5.26208424,7.264251221,16.98986721,6.001268032,5.99769203,4.690273463,6.329547228,5.08378637,0,0
170,10.21259281,7.990828628,5.601475371,8.464301425,5.276495627,7.291743121,17.03227715,6.020435359,6.012748308,4.694411457,6.344701678,5.0955635,0,0
171,10.22456035,8.002820423,5.650824797,8.560666844,5.291979678,7.31911793,17.07001177,6.062787882,6.022826579,4.706437686,6.362093657,5.11181006,0,0
172,10.23989322,8.014732531,5.673035469,8.602277447,5.307463728,7.346574872,17.12735955,6.070901484,6.032702225,4.719334534,6.379995785,5.119479542,0,0
173,10.26526974,8.03761112,5.704007997,8.65351779,5.330493431,7.369275109,17.17487815,6.072035335,6.042001101,4.724095481,6.402053993,5.13124551,0,0
174,10.28553002,8.044522137,5.716274795,8.678238857,5.345977482,7.396895574,17.22324245,6.078194351,6.058912462,4.735827835,6.408806148,5.137777483,0,0
175,10.30423557,8.059211904,5.737849024,8.728587873,5.364651165,7.437770619,17.2602176,6.100130328,6.061945318,4.737954678,6.427965172,5.153815403,0,0
176,10.32827285,8.083531972,5.74608535,8.740019089,5.379583332,7.465549481,17.29205748,6.112889326,6.079511602,4.761511778,6.445203755,5.16614075,0,0
177,10.34724682,8.097144519,5.765022108,8.778548333,5.399706425,7.507855682,17.31736801,6.122011874,6.101819009,4.763840129,6.453977246,5.174769532,0,0
178,10.35871172,8.10940352,5.784882495,8.824045528,5.414117812,7.536027639,17.333774,6.130925249,6.112258649,4.773066814,6.462507384,5.181580969,0,0
179,10.37247592,8.121707866,5.807049156,8.830774393,5.429049978,7.564071242,17.37176938,6.139091642,6.124224952,4.786744167,6.473709238,5.196948848,0,0
180,10.3958874,8.132740241,5.833966498,8.843147204,5.443982145,7.592189239,17.3899284,6.144406927,6.136423208,4.803626886,6.482782764,5.206821197,0,0
181,10.41639567,8.145519025,5.845014739,8.854489698,5.458393531,7.620577408,17.41318848,6.15867676,6.149577721,4.819818225,6.502511632,5.2256722,0,0
182,10.44933432,8.164288403,5.870284229,8.917270557,5.472804918,7.649035961,17.46371673,6.197411358,6.165511722,4.825839337,6.510527595,5.235526506,0,0
183,10.46079922,8.176832835,5.891549243,8.921803467,5.487216304,7.677564114,17.48848153,6.209520524,6.182382149,4.830911006,6.532336218,5.261185449,0,0
184,10.47226412,8.18943895,5.926796849,9.026724659,5.501627691,7.706161094,17.54140652,6.246342362,6.202972628,4.846808248,6.56849016,5.27321327,0,0
185,10.49018853,8.201657926,5.956669646,9.109908614,5.516039077,7.734826139,17.56354483,6.258286854,6.224763079,4.864738566,6.586991833,5.306070052,0,0
186,10.51259707,8.205336835,5.969616696,9.126890232,5.533370911,7.761978307,17.59860288,6.281062575,6.238679774,4.867276814,6.596024521,5.313413456,0,0
187,10.52406197,8.218125062,5.988788416,9.14518463,5.558915624,7.794730551,17.61827541,6.291095545,6.25546061,4.908744128,6.604751802,5.323789364,0,0
188,10.55539558,8.225316021,6.021170336,9.246501295,5.573327011,7.82356022,17.64743469,6.312109598,6.264464074,4.910878621,6.626213982,5.340291286,0,0
189,10.56946563,8.236860205,6.065502498,9.335696484,5.587738397,7.852455231,17.67636012,6.322554318,6.280505837,4.922920144,6.638192936,5.345648196,0,0
190,10.59209489,8.243975217,6.10837866,9.416930172,5.602789915,7.88113826,17.70144251,6.336005666,6.290233223,4.925475577,6.65907722,5.371726976,0,0
191,10.6180853,8.253099178,6.12073167,9.434093003,5.615800204,7.9088423,17.7166621,6.3479205,6.30153827,4.934782693,6.669570944,5.379725591,0,0
192,10.62958194,8.262475103,6.133392618,9.451363571,5.628810492,7.936606981,17.74281332,6.348901624,6.311517536,4.94597763,6.686544512,5.394600776,0,0
193,10.65314155,8.275662145,6.165377458,9.503374215,5.642647335,7.964770463,17.77366904,6.378011266,6.338353592,4.973438733,6.692651577,5.397860702,0,0
194,10.66666021,8.286374496,6.175906409,9.522660142,5.656484178,7.992993339,17.79117942,6.38630778,6.34767309,4.977313437,6.712484387,5.41039692,0,0
195,10.68511866,8.299615338,6.207816088,9.610890238,5.669494466,8.020931082,17.84409586,6.437732745,6.374117845,5.000608091,6.735160956,5.418840988,0,0
196,10.69863733,8.310473003,6.22020394,9.623184669,5.682504755,8.048927006,17.8782257,6.452287861,6.383336937,5.012172604,6.746117957,5.427883371,0,0
197,10.712156,8.321428959,6.25129771,9.713595072,5.705634492,8.073583941,17.91181947,6.477855549,6.39290439,5.012180645,6.760198384,5.439738305,0,0
198,10.73448403,8.342807812,6.307016437,9.820415653,5.719471334,8.102030194,17.94148512,6.489270504,6.407091499,5.025854484,6.779176863,5.468104804,0,0
199,10.76188608,8.363526752,6.328939058,9.8823209,5.733308177,8.130532867,17.99020704,6.515411742,6.417770963,5.027853322,6.79727648,5.490019972,0,0
200,10.78520737,8.361264588,6.347048167,9.922791698,5.747147356,8.159089998,18.01638245,6.538345749,6.451296247,5.033578212,6.805647492,5.490574184,0,0
201,10.80844058,8.363672536,6.383305125,10.00816228,5.763167049,8.189423191,18.04264078,6.548332637,6.467903174,5.043158996,6.815323552,5.501355473,0,0
202,10.83023915,8.378923296,6.396052768,10.02564541,5.779186742,8.219840029,18.08585665,6.548072724,6.477453009,5.051548251,6.829686259,5.512173807,0,0
203,10.84398479,8.390353121,6.415792852,10.07254125,5.795206435,8.250339586,18.10924051,6.564556024,6.493474282,5.060341886,6.835342984,5.521034239,0,0
204,10.85514468,8.404032916,6.443674458,10.08708381,5.83223311,8.279747907,18.15046434,6.578344233,6.503102097,5.06339148,6.840345072,5.521946765,0,0
205,10.86475016,8.414994551,6.471471261,10.14801721,5.846069953,8.308598214,18.17580854,6.580789375,6.513951984,5.080426117,6.854707483,5.536996288,0,0
206,10.8925157,8.416634247,6.517629274,10.24158555,5.862208997,8.339257461,18.21480914,6.582946092,6.525394082,5.089550494,6.86756274,5.542290152,0,0
207,10.90751257,8.429822014,6.534669202,10.28228852,5.876165191,8.368129292,18.23912488,6.584554286,6.535559804,5.093582542,6.874220772,5.542888942,0,0
208,10.92757597,8.434278937,6.57140854,10.39537319,5.890002034,8.397131734,18.28423159,6.600420973,6.544149502,5.102296056,6.881772073,5.551443481,0,0
209,10.93960218,8.451522659,6.590428175,10.40965385,5.903838877,8.426184826,18.30809252,6.61226288,6.551703512,5.113614942,6.897116421,5.575872511,0,0
210,10.95162839,8.468880896,6.625690792,10.47765511,5.917678056,8.455286672,18.33812406,6.636022581,6.563792091,5.121529655,6.922056158,5.601065006,0,0
211,10.96676049,8.479497391,6.663217565,10.56995854,5.931514898,8.484439503,18.3580626,6.65492636,6.570628429,5.129791092,6.929460367,5.600008197,0,0
212,10.98904061,8.49201686,6.682668876,10.62869835,5.947229773,8.51261213,18.37633295,6.661986413,6.582823984,5.133869241,6.939566579,5.613310457,0,0
213,11.00815913,8.510279024,6.695566661,10.6387055,5.9666591,8.53894531,18.42461875,6.680401043,6.593667674,5.140240042,6.947375962,5.613524095,0,0
214,11.03031463,8.508739837,6.718587786,10.68905113,5.982678793,8.570088448,18.45848752,6.702767894,6.616455521,5.156331871,6.954356495,5.621414594,0,0
215,11.04297172,8.519279648,6.726391422,10.70070433,5.996515635,8.599432769,18.47938952,6.711924285,6.629552287,5.155257487,6.968646831,5.634792446,0,0
216,11.06837631,8.526603756,6.748640523,10.74859791,6.011070905,8.628465098,18.49536969,6.726167419,6.642561112,5.160956346,6.976153273,5.642018591,0,0
217,11.10015945,8.532603516,6.755852821,10.76036594,6.025623838,8.657549111,18.52236705,6.726990379,6.65844623,5.175350885,6.989951319,5.656797174,0,0
218,11.11165609,8.543345863,6.793081209,10.80663648,6.040581315,8.686620083,18.53086104,6.730730412,6.664979541,5.179674753,6.9996335,5.671468621,0,0
219,11.12384941,8.55379346,6.818794007,10.81034614,6.054418157,8.716150571,18.544196,6.737771735,6.688035957,5.195685101,7.012966372,5.688292598,0,0
220,11.13375989,8.565545247,6.835167306,10.81858265,6.068255,8.745726323,18.57599655,6.759712473,6.716062727,5.205629417,7.022084376,5.692361013,0,0
221,11.14452582,8.577313662,6.858856711,10.88700132,6.082399185,8.775373352,18.59677844,6.772046047,6.72478736,5.212608607,7.040033404,5.714546867,0,0
222,11.17102776,8.581906834,6.888718698,10.9742838,6.098723884,8.806916349,18.62606065,6.80028579,6.732830411,5.216662133,7.053045134,5.720645913,0,0
223,11.1882368,8.59413374,6.911653492,11.03183481,6.123693439,8.836853329,18.64480556,6.807656739,6.74919467,5.226585905,7.06484963,5.72830705,0,0
224,11.19973344,8.605166501,6.940238783,11.06114411,6.140755735,8.865084866,18.6631017,6.825089485,6.754260582,5.23008242,7.07264061,5.738033251,0,0
225,11.21694248,8.617829848,6.956324332,11.0975945,6.154897583,8.894888719,18.68970627,6.842225932,6.771777058,5.241469245,7.096997501,5.725975577,0,0
226,11.22654796,8.629798611,6.98319319,11.13692032,6.170160066,8.92433109,18.71861896,6.853689161,6.781804273,5.249895249,7.10789565,5.742312116,0,0
227,11.25299198,8.663403909,7.011998185,11.189871,6.184301915,8.95422106,18.74536261,6.874768331,6.789646132,5.252240086,7.116202083,5.749339795,0,0
228,11.26259746,8.675515073,7.027367643,11.22659045,6.199259391,8.98372678,18.76326218,6.889552484,6.799223301,5.257278029,7.125216815,5.754394729,0,0
229,11.27220293,8.687671615,7.046757816,11.28313968,6.217996071,9.010680299,18.77311018,6.892670696,6.803453307,5.264084913,7.132822715,5.766223787,0,0
230,11.2896393,8.700011134,7.093522678,11.33069843,6.232953547,9.04028844,18.79831721,6.904322778,6.812750143,5.283983341,7.147934673,5.793288008,0,0
231,11.31291859,8.713214499,7.115664917,11.3967915,6.251123963,9.068235322,18.84717183,6.925540799,6.818713607,5.285658086,7.159738252,5.801339521,0,0
232,11.32411023,8.724633447,7.133971097,11.40465417,6.264960806,9.098303822,18.86067328,6.930911292,6.827966373,5.296813297,7.169098507,5.807613307,0,0
233,11.34216591,8.737423244,7.149012446,11.41372418,6.282838729,9.126567623,18.8924811,6.962968492,6.838071614,5.309904702,7.188609808,5.819050791,0,0
234,11.37728051,8.739809963,7.164131413,11.42528203,6.297250116,9.157686129,18.91860744,6.98731454,6.848147008,5.315584865,7.204041383,5.844959729,0,0
235,11.39894355,8.750602601,7.191952032,11.46943398,6.311661502,9.188845543,18.95077306,7.008218893,6.868330573,5.342267722,7.211233331,5.851743793,0,0
236,11.41013519,8.762245276,7.210101247,11.51318931,6.326072888,9.220045449,18.98053041,7.012004544,6.869293789,5.342729962,7.221655237,5.858933952,0,0
237,11.42893302,8.773233124,7.233360296,11.58373269,6.340484275,9.251285437,19.02069057,7.035771328,6.895848384,5.359331777,7.236386352,5.877695842,0,0
238,11.44460146,8.78734565,7.250730448,11.61143264,6.354895661,9.282565103,19.06114204,7.035546956,6.905010536,5.362455862,7.247774373,5.897359915,0,0
239,11.46657286,8.803846131,7.258534084,11.62333604,6.372227495,9.312467052,19.11923462,7.071095625,6.915721978,5.371198065,7.255291575,5.895981518,0,0
240,11.48051191,8.818562663,7.266337719,11.63528296,6.386638881,9.343825054,19.13927567,7.086965072,6.927497143,5.384016283,7.287938018,5.918773054,0,0
241,11.4975355,8.829614519,7.274141355,11.64727326,6.403970714,9.373859291,19.15184868,7.091821636,6.937298295,5.39043153,7.303446501,5.939259044,0,0
242,11.52296746,8.83764308,7.306003884,11.72091562,6.429209807,9.405887281,19.16591299,7.097044387,6.948421735,5.398382387,7.318079663,5.938969643,0,0
243,11.53342982,8.849877112,7.35182558,11.78339946,6.443623529,9.437339477,19.17681793,7.102347597,6.965266787,5.406612545,7.32397839,5.941486545,0,0
244,11.54709353,8.861372399,7.363373173,11.79347737,6.458034916,9.468830519,19.20980984,7.118474299,6.982474373,5.430443559,7.338085405,5.96243534,0,0
245,11.56853895,8.879409583,7.396657501,11.84450388,6.471871758,9.49936891,19.23984067,7.124128793,6.990357857,5.433185207,7.355266439,5.977837261,0,0
246,11.59108601,8.884906089,7.404461137,11.85651483,6.486283145,9.53093204,19.2614538,7.143671657,6.997121673,5.442293545,7.35963496,5.979039107,0,0
247,11.6024922,8.894428515,7.435633918,11.92692273,6.500694531,9.562531564,19.29293086,7.155876861,7.005844509,5.451331309,7.37846305,5.994445328,0,0
248,11.62058705,8.90742502,7.443437554,11.93894379,6.516692075,9.594526874,19.31151376,7.170256529,7.01939394,5.461306716,7.383806765,5.995926331,0,0
249,11.63136624,8.924812051,7.479602993,11.97628983,6.531103462,9.626194513,19.33893106,7.195317789,7.030681204,5.470677047,7.404871281,6.033011051,0,0
250,11.65470834,8.940138432,7.501745232,12.04577962,6.555638656,9.653708916,19.35988549,7.202871045,7.046555366,5.49392558,7.417894399,6.042750208,0,0
251,11.71407228,8.961096474,7.55567397,12.14633741,6.570050042,9.685445315,19.37379868,7.216304902,7.050861397,5.496092775,7.432450192,6.067197632,0,0
252,11.72203906,8.972101381,7.577705008,12.15570124,6.593642241,9.719651739,19.38438013,7.225013699,7.056958921,5.496251704,7.435581698,6.068423189,0,0
253,11.73433941,8.985626836,7.609080921,12.25390703,6.608053627,9.751469869,19.39405603,7.234931243,7.087736202,5.515255057,7.442194542,6.080139267,0,0
254,11.75573968,8.994569863,7.634283642,12.27154642,6.62189047,9.782319836,19.43026487,7.218734945,7.096636846,5.521557769,7.447963367,6.082560733,0,0
255,11.76582219,9.012789485,7.656425882,12.34246542,6.639222303,9.812884346,19.44319679,7.233677566,7.103202271,5.524789293,7.456904912,6.090889298,0,0
256,11.77768736,9.030967194,7.674447567,12.39681536,6.66217134,9.840689127,19.47195805,7.258551096,7.114070317,5.528191107,7.461868648,6.092723267,0,0
257,11.80404126,9.045934864,7.682251203,12.40878009,6.681089331,9.871722741,19.49380867,7.276539898,7.12342168,5.539950422,7.477027538,6.109886198,0,0
258,11.81412377,9.064418638,7.72682331,12.4304227,6.699279921,9.901235163,19.52493946,7.287278322,7.132677976,5.557376394,7.486035874,6.117299077,0,0
259,11.82209055,9.075710521,7.757497447,12.4733654,6.713691308,9.933249648,19.56257735,7.305135137,7.141222631,5.569060079,7.491649846,6.119910779,0,0
260,11.83280166,9.091895887,7.765811354,12.48521899,6.734620381,9.971591054,19.5717666,7.314929081,7.1483958,5.573564329,7.502716646,6.141207075,0,0
261,11.8447188,9.104795808,7.800597556,12.49411925,6.760034231,10.01257169,19.60979654,7.339185314,7.162263583,5.588888748,7.510486164,6.149981406,0,0
262,11.86052881,9.110959621,7.823493317,12.50780144,6.788197003,10.05392288,19.62998173,7.358137928,7.191634081,5.606681164,7.529427251,6.167327896,0,0
263,11.87008175,9.121657753,7.846100802,12.56728283,6.809126076,10.09254346,19.66517737,7.385843357,7.20390444,5.610594154,7.53717994,6.179229296,0,0
264,11.88910531,9.133075825,7.861450089,12.57695569,6.83005515,10.13134511,19.6790755,7.390969825,7.209578087,5.612172566,7.544836624,6.189299912,0,0
265,11.89881441,9.1423862,7.870116186,12.58870167,6.846288188,10.16951888,19.7050902,7.402586768,7.221854062,5.618407813,7.548774539,6.192085038,0,0
266,11.91117892,9.150607742,7.885465473,12.59871679,6.873547597,10.21381105,19.72853635,7.423246124,7.23636629,5.638933848,7.555543354,6.204153624,0,0
267,11.91967495,9.162235207,7.89621998,12.61209095,6.889780635,10.25207849,19.74791181,7.439443331,7.248249617,5.648511696,7.569880763,6.229828186,0,0
268,11.92573485,9.167156132,7.903307525,12.62416509,6.906013673,10.29040083,19.76892251,7.457784908,7.255832498,5.660325745,7.574231338,6.239490928,0,0
269,11.94807122,9.173016745,7.91039507,12.63627736,6.926942747,10.32969195,19.81169542,7.484262473,7.275841605,5.676274705,7.580987081,6.248970273,0,0
270,11.96730636,9.182393455,7.92113304,12.64973114,6.940754634,10.36185692,19.85508673,7.495717834,7.283118867,5.682249196,7.590328885,6.249494489,0,0
271,11.98241624,9.200733643,7.927912647,12.66198927,6.95516602,10.39426385,19.87770965,7.516097811,7.291980112,5.690628616,7.600531454,6.252773716,0,0
272,12.00352533,9.214263234,7.965596985,12.72082835,6.969577407,10.42669898,19.88990795,7.524056228,7.299638617,5.692809148,7.612123764,6.255501553,0,0
273,12.0127755,9.224900512,7.983870896,12.7797301,6.989331976,10.47433491,19.905992,7.529259259,7.30934069,5.701793437,7.623924004,6.263107353,0,0
274,12.02658785,9.240316161,7.994479973,12.80043293,7.007151172,10.51321014,19.93017638,7.543139148,7.324104144,5.728998158,7.644600538,6.270557526,0,0
275,12.03477887,9.252098578,8.014633423,12.8107908,7.022551552,10.5458355,19.95773302,7.535932415,7.343428699,5.748541835,7.649224216,6.279133073,0,0
276,12.05103426,9.266627848,8.032599396,12.87005911,7.04171851,10.57600624,19.9810145,7.537532023,7.351990969,5.757183203,7.663373761,6.29849086,0,0
277,12.05953029,9.278507411,8.043208473,12.89092943,7.057377004,10.61366833,20.00195555,7.57185575,7.370917121,5.767650774,7.66827336,6.301112359,0,0
278,12.06802632,9.290420575,8.054607025,12.90166212,7.072435999,10.65116773,20.02289973,7.580909439,7.385824781,5.788346614,7.679475691,6.316151675,0,0
279,12.08331377,9.306373302,8.065683282,12.91172287,7.086272842,10.68278671,20.03730053,7.590054287,7.398094453,5.803194425,7.68304752,6.31731263,0,0
280,12.09527399,9.318819213,8.085748458,12.94884627,7.100109684,10.71443073,20.065969,7.599726831,7.409877953,5.810868249,7.688831256,6.319671552,0,0
281,12.10844338,9.325868282,8.108689933,12.95589265,7.123294905,10.74819311,20.08123442,7.610527651,7.419549503,5.824086647,7.694807143,6.330480913,0,0
282,12.11980293,9.337471381,8.115777478,12.96834739,7.145357378,10.77793003,20.1020546,7.615217006,7.445773349,5.854573222,7.701521328,6.339635779,0,0
283,12.13441726,9.35083689,8.132902664,13.01100311,7.161798527,10.81034197,20.13558345,7.603409483,7.467460287,5.869070167,7.705571971,6.341764479,0,0
284,12.14384296,9.36009084,8.139990209,13.02349553,7.181983635,10.84119704,20.16851728,7.606441219,7.47698829,5.88046014,7.713203008,6.349818315,0,0
285,12.15736669,9.379436443,8.147077754,13.03602412,7.203280522,10.86930627,20.19019394,7.611313442,7.495423671,5.908635042,7.722404727,6.361110365,0,0
286,12.16785996,9.391322104,8.154165299,13.04858878,7.219721672,10.90185246,20.21167336,7.631549322,7.503589861,5.917735645,7.727956791,6.370978806,0,0
287,12.17605098,9.403417605,8.161252844,13.06118939,7.233051724,10.92020361,20.23074041,7.657700177,7.513535886,5.923270543,7.732081298,6.370542585,0,0
288,12.18424201,9.41554477,8.173828261,13.07337522,7.24377747,10.93779029,20.26372422,7.686391179,7.522583085,5.929317162,7.741760051,6.369260482,0,0
289,12.19364801,9.42728543,8.216253155,13.15897486,7.255725367,10.96140863,20.27262452,7.696248044,7.530725601,5.938074843,7.751976898,6.387861099,0,0
290,12.20183903,9.439475025,8.248489786,13.22878286,7.270167199,10.9770558,20.29524383,7.709716563,7.555726348,5.938288612,7.758334266,6.399108688,0,0
291,12.21703605,9.448507917,8.270337133,13.24915846,7.284757541,10.99990635,20.30873269,7.721642887,7.567079645,5.947431933,7.767922385,6.419728679,0,0
292,12.2294706,9.466119521,8.291967147,13.26960687,7.296705438,11.02373687,20.32568927,7.734407951,7.579273921,5.961711671,7.773929062,6.420222749,0,0
293,12.25321746,9.487847081,8.311121413,13.28873581,7.311175141,11.04008517,20.34955806,7.76009121,7.584697665,5.968107325,7.77682856,6.421346421,0,0
294,12.26876004,9.506994726,8.31784323,13.30148088,7.323943831,11.05685047,20.36729062,7.780551732,7.590902528,5.973131567,7.779555768,6.422068235,0,0
295,12.2850849,9.526104849,8.339158178,13.31355669,7.339365612,11.07627704,20.39495669,7.79412112,7.601965691,5.980225727,7.79317385,6.434305898,0,0
296,12.32553649,9.518693827,8.359784988,13.35689861,7.352695664,11.09511235,20.41292759,7.813497662,7.613556572,5.984789163,7.801735526,6.446551935,0,0
297,12.33906021,9.539182963,8.379331582,13.3696468,7.367165368,11.11168137,20.43647741,7.816846837,7.631703949,5.990028419,7.819052805,6.44113625,0,0
298,12.35258394,9.559843867,8.386939907,13.38235806,7.38049542,11.13062638,20.46099849,7.825131303,7.655126163,6.013074888,7.823611538,6.442167981,0,0
299,12.37092978,9.577043307,8.394548232,13.39510522,7.395585057,11.14610958,20.49174635,7.83592011,7.663024627,6.021529794,7.8396048,6.468307733,0,0
300,12.39446657,9.591740223,8.402154222,13.40788942,7.410054761,11.16285858,20.51178402,7.856627023,7.669666741,6.029655448,7.844090597,6.47744815,0,0
301,12.41761836,9.602014201,8.426787408,13.48554138,7.42482947,11.17982879,20.54098781,7.880066644,7.675424535,6.036450758,7.862515106,6.489046945,0,0
302,12.43647044,9.604225756,8.43728984,13.50005258,7.439341092,11.20296272,20.56918817,7.898960606,7.678316189,6.038554288,7.880865072,6.4954612,0,0
303,12.46349638,9.636655837,8.448157999,13.51464948,7.451593995,11.22749985,20.58703298,7.917773275,7.685981141,6.045256977,7.889322483,6.496673718,0,0
304,12.47210437,9.641453941,8.479256991,13.58241234,7.463145527,11.24571219,20.60132707,7.931552019,7.690646204,6.051691251,7.89462124,6.507239408,0,0
305,12.49838957,9.645838224,8.497485129,13.62705035,7.479936178,11.26135609,20.63080522,7.943823382,7.700998402,6.052514702,7.898407812,6.507731858,0,0
306,12.51865637,9.664062216,8.513753123,13.63510328,7.490583204,11.27930997,20.65517668,7.962999098,7.705509238,6.058484809,7.904998003,6.506375696,0,0
307,12.54041112,9.667351205,8.544836144,13.6387381,7.505151206,11.2953593,20.67658941,7.978320824,7.708149617,6.059081226,7.923765096,6.513199876,0,0
308,12.55257375,9.669786285,8.552078741,13.65168308,7.515277452,11.31354248,20.6865819,7.988156487,7.722264391,6.061383812,7.938517551,6.529264581,0,0
309,12.5711687,9.677548878,8.577532577,13.70961508,7.525924478,11.33160922,20.69862022,8.001344721,7.742190993,6.095410663,7.945151708,6.536439228,0,0
310,12.58367757,9.685367907,8.587877222,13.72108133,7.536571504,11.34971392,20.71096792,8.017215583,7.749118615,6.096545004,7.957781896,6.551556662,0,0
311,12.59185288,9.690604009,8.612842065,13.73173548,7.54721853,11.36785641,20.73341818,8.037523152,7.753413048,6.098298559,7.962777861,6.55317864,0,0
312,12.61428159,9.6957005,8.622165809,13.74568368,7.557865557,11.38603652,20.75239412,8.05883524,7.756038483,6.099907196,7.975148933,6.567868784,0,0
313,12.63661326,9.707733902,8.659765392,13.81135467,7.568512583,11.40425405,20.77778595,8.092245589,7.760539573,6.106755271,7.982139621,6.575721779,0,0
314,12.65842333,9.706479859,8.68391406,13.82899507,7.579759108,11.42272081,20.8076829,8.119778528,7.783232355,6.120004796,7.9853851,6.584260361,0,0
315,12.68179801,9.722417863,8.699391044,13.8396417,7.591005634,11.44122471,20.81424955,8.12734006,7.790091434,6.1230058,7.993127724,6.592344967,0,0
316,12.689879,9.726952794,8.717664955,13.90022562,7.60225216,11.45976557,20.85703043,8.168505924,7.794186354,6.127022637,8.012574345,6.593084984,0,0
317,12.69699518,9.73255519,8.735630929,13.96117702,7.612378406,11.47826986,20.87817747,8.187829723,7.798922809,6.135449857,8.031794377,6.615458798,0,0
318,12.70750608,9.737797378,8.760205408,14.02230212,7.623104151,11.49702327,20.90521964,8.209926356,7.804864146,6.143498646,8.038944811,6.624762943,0,0
319,12.71953976,9.743773953,8.787031537,14.02742687,7.633829897,11.51581171,20.91992006,8.224555412,7.807816185,6.144820484,8.044056598,6.63436666,0,0
320,12.73510247,9.750000348,8.817540088,14.03933916,7.644555642,11.53463499,20.94790527,8.250322369,7.816127384,6.143894528,8.049992617,6.635495591,0,0
321,12.75173202,9.761472826,8.842807427,14.06204279,7.655281387,11.55349297,20.95806974,8.257567551,7.839326689,6.143745022,8.059046294,6.642096938,0,0
322,12.76408656,9.776709858,8.861868502,14.13186051,7.673235835,11.57325218,20.98091758,8.255107102,7.841739783,6.145420232,8.068407742,6.662530012,0,0
323,12.80103653,9.782577124,8.882620986,14.20765926,7.68396158,11.59217106,21.00627791,8.271376598,7.849377704,6.14584217,8.076268342,6.680877631,0,0
324,12.8290645,9.807239927,8.90071873,14.21403396,7.695276514,11.61087692,21.0268782,8.280310974,7.862408723,6.161290006,8.083781518,6.692038161,0,0
325,12.83608401,9.813049516,8.907498337,14.22726171,7.707190947,11.62984506,21.04632564,8.298192427,7.876842995,6.167230241,8.09174864,6.703813726,0,0
326,12.85636947,9.811367972,8.91531067,14.24022104,7.718437473,11.64872697,21.0749871,8.328001309,7.887351656,6.171677878,8.096843695,6.712713711,0,0
327,12.87388824,9.823534973,8.938986176,14.24806963,7.729752406,11.66755314,21.10187882,8.339763883,7.899958114,6.183126417,8.109413539,6.723494283,0,0
328,12.88547133,9.838680844,8.950558096,14.25857833,7.74218762,11.68650268,21.14799417,8.333510949,7.909406834,6.187718862,8.117626579,6.720387758,0,0
329,12.89782587,9.854803655,8.956971976,14.27195215,7.754102053,11.70563431,21.1571274,8.344417902,7.916457101,6.196617691,8.122547344,6.72934294,0,0
330,12.91579362,9.860369962,8.973437737,14.31024016,7.766016486,11.72480866,21.18563391,8.350942649,7.918123945,6.197855127,8.131321109,6.745917897,0,0
331,12.93837129,9.879086649,8.980361888,14.32350854,7.779517076,11.74427968,21.21528719,8.378679013,7.935362842,6.226738976,8.143433465,6.763080651,0,0
332,12.9724223,9.888145642,8.988891172,14.33643951,7.791431509,11.76353681,21.24220648,8.405196864,7.941849843,6.228753063,8.172001946,6.773030511,0,0
333,12.98583598,9.903703367,9.013929926,14.39813407,7.803866722,11.78269787,21.27491604,8.449208024,7.961969699,6.251339253,8.188522344,6.808343262,0,0
334,12.99828487,9.920451551,9.036792313,14.41919012,7.816301936,11.80190209,21.30361876,8.473196795,7.969155524,6.257938198,8.1937235,6.817938841,0,0
335,13.01653965,9.940639354,9.059175702,14.4950282,7.828737149,11.82114927,21.35317756,8.492564471,7.976777867,6.262972453,8.215584682,6.845229337,0,0
336,13.02736958,9.946432008,9.066710215,14.50826069,7.840651582,11.84057341,21.38423715,8.510565498,7.991433363,6.277802621,8.221117683,6.855731257,0,0
337,13.0478171,9.975285469,9.08883624,14.51805534,7.854073453,11.85993197,21.39622701,8.524129376,8.00110962,6.279375211,8.226252724,6.856915421,0,0
338,13.05829923,9.979064714,9.119544958,14.57837575,7.865987886,11.87943552,21.40763394,8.527423375,8.003374497,6.280346712,8.23635237,6.854457026,0,0
339,13.06587295,9.984678645,9.141561234,14.59457923,7.882741401,11.8959859,21.41671503,8.536234566,8.013733441,6.280946745,8.242097876,6.865540307,0,0
340,13.07822749,10.00183634,9.148793323,14.60785998,7.895176614,11.9154393,21.44626962,8.545900281,8.021561844,6.286724052,8.245505367,6.866846973,0,0
341,13.08524933,10.00797435,9.195008507,14.7121877,7.907611827,11.93493445,21.47538851,8.549468073,8.026863975,6.292497906,8.251338313,6.866305254,0,0
342,13.11393672,10.00778007,9.212269927,14.75337501,7.919447541,11.95424192,21.49854025,8.565967316,8.044322483,6.312850649,8.276417378,6.871110437,0,0
343,13.13588974,10.03114943,9.246933274,14.84119559,7.931283255,11.97359086,21.52909684,8.585185637,8.046668809,6.312645848,8.284584958,6.868323177,0,0
344,13.15709475,10.02440934,9.262580826,14.8799677,7.94252978,11.99307943,21.54216958,8.59107385,8.055130647,6.318018001,8.304185427,6.917830078,0,0
345,13.17681653,10.03376764,9.299720192,14.96975898,7.954365494,12.01250179,21.55216928,8.60408937,8.062225301,6.325855206,8.310900384,6.92945177,0,0
346,13.1940615,10.0427256,9.327092544,15.00528478,7.969330821,12.02906081,21.57154132,8.621210874,8.072168555,6.33847615,8.322850222,6.940622541,0,0
347,13.2117582,10.04135223,9.344661902,15.04728639,7.981766035,12.04878313,21.59193459,8.64022777,8.079845372,6.34150733,8.330848918,6.949990914,0,0
348,13.22865508,10.05030808,9.385452377,15.14997095,7.993601749,12.06831892,21.61041606,8.647026105,8.092407471,6.354921308,8.33707943,6.958525771,0,0
349,13.24125912,10.05769684,9.401516288,15.16030278,8.005556814,12.08781881,21.61969572,8.657814898,8.096686871,6.358175757,8.348337283,6.987383984,0,0
350,13.25850146,10.07652911,9.418774294,15.22222365,8.017392527,12.10743512,21.6340867,8.675357723,8.105960724,6.367831816,8.356454733,6.996831771,0,0
351,13.26473439,10.08276403,9.436044024,15.26458346,8.029228241,12.1270914,21.65002577,8.688639187,8.11482734,6.380320188,8.362822753,6.996057641,0,0
352,13.27185057,10.0890477,9.457803345,15.29802951,8.041063955,12.14678745,21.67221595,8.699291984,8.126477808,6.399137293,8.374040552,7.005106338,0,0
353,13.28522613,10.09141807,9.497611687,15.40542749,8.052899669,12.16652307,21.68783311,8.718716719,8.129911688,6.40179633,8.379597517,7.008721444,0,0
354,13.29181528,10.09795991,9.525899416,15.41848456,8.064854734,12.18622193,21.71941933,8.747947448,8.143402171,6.410943518,8.382776786,7.010733531,0,0
355,13.31665881,10.1068394,9.564775955,15.45552926,8.076690447,12.20603615,21.76711176,8.801753347,8.144121135,6.411696315,8.393061859,7.033429233,0,0
356,13.32353798,10.11262513,9.593275655,15.5243938,8.092394645,12.22515602,21.7805056,8.819009398,8.157781253,6.407839531,8.39729474,7.042267716,0,0
357,13.3472911,10.11092376,9.600720585,15.53745281,8.104230358,12.24504544,21.79316257,8.833137952,8.173446237,6.419940278,8.411997422,7.039668323,0,0
358,13.3539746,10.11750103,9.6284959,15.62731461,8.11585323,12.26493623,21.80150313,8.843487446,8.185370958,6.437781639,8.418878665,7.05893431,0,0
359,13.36933376,10.11965754,9.650311578,15.67990953,8.127168163,12.28501057,21.81964546,8.846131588,8.187276084,6.438154614,8.431339789,7.057368535,0,0
360,13.38465652,10.13568096,9.668693632,15.72368943,8.142801398,12.30244761,21.83372987,8.859632717,8.190670916,6.444800419,8.436155114,7.06070425,0,0
361,13.39324823,10.14027807,9.676650509,15.73651997,8.154421338,12.32270015,21.84932098,8.878339598,8.193904673,6.451592715,8.444237405,7.071906527,0,0
362,13.40532852,10.149565,9.705106605,15.83055005,8.165736272,12.34288541,21.85838558,8.891672398,8.203768454,6.46175392,8.450055664,7.076726652,0,0
363,13.41191766,10.15626678,9.726120293,15.87316338,8.17996345,12.36386434,21.87033302,8.904739336,8.216673332,6.476960938,8.461084938,7.078453166,0,0
364,13.42188429,10.16155527,9.755228154,15.94337051,8.192399017,12.38388675,21.88328278,8.919711992,8.21937835,6.479127164,8.478349434,7.099692747,0,0
365,13.42845,10.16865871,9.785192871,16.00598114,8.208311459,12.40034914,21.90825353,8.938425559,8.242094431,6.480213637,8.487810145,7.099859334,0,0
366,13.44664282,10.16995427,9.793357006,16.01884519,8.222230699,12.42160334,21.92621837,8.957975253,8.260678334,6.487953402,8.511535303,7.094057754,0,0
367,13.45627666,10.17482978,9.824613999,16.11934719,8.234666266,12.44173047,21.93413916,8.967332406,8.270169498,6.493499202,8.515136829,7.095687689,0,0
368,13.4737861,10.18124156,9.862185686,16.21766899,8.2459812,12.46212289,21.94824326,8.974978851,8.272521591,6.493738542,8.524124147,7.11121737,0,0
369,13.48001904,10.18780245,9.87502641,16.25673144,8.257296134,12.48255083,21.96295537,8.995426726,8.284251993,6.505442035,8.53979072,7.136784883,0,0
370,13.48625197,10.19438229,9.882069912,16.26968512,8.269731701,12.50278997,21.9823332,8.999202079,8.284697987,6.505424863,8.546474296,7.137623026,0,0
371,13.49721043,10.20253913,9.921929645,16.33300969,8.283650941,12.52424704,22.01120506,9.032459627,8.298016409,6.502667146,8.550146777,7.139545575,0,0
372,13.51307097,10.20346201,9.928973147,16.34597951,8.296086508,12.54456057,22.01905444,9.041100916,8.320956396,6.556705548,8.553119395,7.141400569,0,0
373,13.51963668,10.21072322,9.962022024,16.35420784,8.308522075,12.56491461,22.02576872,9.048708486,8.329789187,6.568334044,8.560417179,7.146793904,0,0
374,13.52586962,10.21737408,9.980086768,16.40154369,8.320957642,12.58530897,22.04890223,9.057237464,8.33237478,6.568509933,8.569664493,7.156336244,0,0
375,13.53243533,10.22467872,9.999941784,16.43722073,8.334808828,12.60638731,22.06079194,9.070526912,8.334121348,6.567679268,8.574467096,7.157158793,0,0
376,13.53909539,10.23196545,10.01514785,16.47592064,8.352031552,12.62962292,22.07734319,9.080441601,8.337895192,6.570888453,8.588210823,7.191902445,0,0
377,13.54875175,10.23623986,10.03643956,16.51335672,8.369819276,12.65064092,22.10962895,9.113971589,8.339232643,6.571696421,8.608659833,7.208915605,0,0
378,13.55707491,10.24738404,10.06747768,16.57318243,8.396148759,12.66658199,22.12626646,9.128932512,8.352112377,6.58704132,8.613873605,7.226810259,0,0
379,13.56364062,10.25476832,10.09874252,16.61994923,8.411188633,12.68825642,22.14854663,9.144293487,8.353147438,6.587810136,8.619283155,7.228863856,0,0
380,13.56967709,10.2620243,10.11596688,16.63255462,8.425107873,12.71018007,22.17183719,9.144467405,8.364113404,6.594414701,8.620766649,7.229267547,0,0
381,13.57833303,10.27387991,10.13470255,16.68121883,8.439029449,12.73216499,22.19735715,9.18333697,8.368354239,6.595984824,8.633540043,7.224058953,0,0
382,13.58403671,10.28052518,10.1686293,16.74805287,8.457215763,12.75291032,22.20418369,9.193061688,8.375093166,6.606832839,8.636595978,7.225558492,0,0
383,13.5897404,10.28718808,10.18746674,16.7580401,8.471135004,12.77501851,22.22019218,9.210441333,8.386342111,6.618377865,8.652258677,7.225127167,0,0
384,13.59597333,10.2940194,10.20888703,16.82290865,8.487609514,12.7956385,22.22693713,9.218207876,8.396242835,6.623261165,8.65513082,7.226515236,0,0
385,13.61403268,10.31768768,10.21936905,16.85186063,8.501528755,12.8178607,22.24352698,9.231746638,8.399036424,6.626192286,8.674868324,7.245566469,0,0
386,13.62004371,10.32318,10.23526636,16.89095653,8.514259307,12.83974211,22.27561974,9.259569463,8.410374881,6.643152245,8.681783168,7.251304793,0,0
387,13.6358099,10.32493671,10.25369818,16.9374583,8.527109211,12.86160084,22.28595319,9.273824673,8.426685238,6.665193517,8.689782679,7.279108919,0,0
388,13.64204284,10.33187149,10.27155115,16.98218788,8.539839764,12.88358953,22.30909605,9.302866175,8.436104357,6.67286534,8.698209987,7.286795263,0,0
389,13.66304689,10.34355589,10.31632467,17.0877436,8.558048575,12.90234647,22.31606772,9.310362727,8.454627825,6.697225591,8.718132505,7.315871024,0,0
390,13.67400535,10.35209642,10.3501798,17.19785003,8.572961978,12.92620133,22.3353233,9.322963347,8.466592574,6.710314725,8.721263103,7.316051681,0,0
391,13.68396859,10.3566374,10.36775747,17.24531408,8.59117079,12.94520136,22.37026678,9.363626262,8.47034513,6.7107418,8.723070018,7.316233132,0,0
392,13.69006128,10.36256372,10.39011975,17.32571349,8.603901343,12.96740065,22.37711271,9.372948386,8.478376031,6.713334689,8.727146546,7.31867475,0,0
393,13.69629188,10.36956103,10.42439623,17.39512757,8.616939833,12.98950317,22.3931917,9.378952344,8.48882288,6.732225143,8.742477689,7.361278732,0,0
394,13.70252481,10.3765764,10.44951124,17.44013834,8.629670386,13.01180647,22.40888263,9.395945896,8.505880096,6.73675721,8.748250017,7.360847715,0,0
395,13.70875774,10.38360979,10.46209842,17.47368858,8.646144896,13.03304708,22.42274359,9.410341729,8.510512409,6.737522232,8.75713796,7.380381243,0,0
396,13.71497706,10.38912004,10.49073871,17.57690123,8.658875449,13.05545158,22.44709329,9.427264783,8.525854468,6.746740232,8.769967847,7.393575869,0,0
397,13.7203677,10.39294697,10.50907356,17.59009182,8.671606002,13.0779072,22.47151964,9.453833399,8.533224023,6.758475208,8.794514982,7.415923422,0,0
398,13.72693108,10.40070162,10.5396712,17.63865117,8.684336555,13.10041366,22.49580832,9.451281541,8.537497045,6.765175693,8.801231778,7.416415337,0,0
399,13.73207483,10.40515084,10.55530456,17.67938542,8.703705382,13.12802442,22.51961218,9.484115247,8.55323512,6.783763967,8.810011964,7.429003557,0,0
400,13.74714725,10.41527724,10.57026667,17.72010741,8.716435934,13.15062929,22.5348706,9.500980194,8.553624106,6.784218557,8.826554165,7.454276474,0,0
401,13.75151956,10.41881962,10.60721081,17.80496619,8.729168823,13.1732829,22.54222377,9.513277312,8.56517614,6.791994351,8.830850174,7.457147048,0,0
402,13.75722325,10.42578074,10.61726744,17.83719869,8.748452634,13.19166965,22.55416846,9.529431872,8.573916396,6.801613018,8.848737275,7.479621509,0,0
403,13.76345618,10.43292263,10.64844786,17.84390512,8.760750496,13.21406438,22.56549041,9.53630926,8.576012874,6.802004249,8.86613558,7.494458397,0,0
404,13.77588041,10.4306531,10.67638538,17.9421275,8.773481049,13.23686915,22.58610367,9.542492564,8.581274398,6.809444931,8.879985192,7.497684798,0,0
405,13.78211113,10.43742917,10.69944465,17.96429061,8.786211602,13.25972296,22.6074081,9.555671308,8.587582318,6.817908377,8.886181718,7.499827545,0,0
406,13.78638689,10.44066875,10.72006161,18.02821009,8.799658245,13.28226541,22.64699321,9.583412925,8.596979703,6.829913532,8.889645391,7.500949188,0,0
407,13.79099906,10.44504463,10.7426559,18.09601267,8.812388798,13.30521648,22.65658173,9.597392445,8.605378158,6.835389075,8.893749816,7.503355575,0,0
408,13.80558735,10.44166415,10.77108811,18.18134479,8.825119351,13.32821585,22.68871053,9.619145785,8.607813925,6.836060979,8.899974089,7.506387171,0,0
409,13.81402856,10.44305491,10.79189398,18.22194201,8.837417213,13.35090465,22.69809073,9.628095675,8.621925824,6.849038473,8.902813637,7.506088481,0,0
410,13.82715538,10.45173991,10.81853116,18.2804869,8.850147766,13.37400003,22.70354885,9.636153382,8.626770844,6.857489371,8.913866391,7.531310266,0,0
411,13.84161157,10.44818476,10.83952334,18.36225908,8.863186256,13.39699368,22.71933047,9.649506968,8.630431223,6.85863311,8.922405844,7.53911197,0,0
412,13.84837274,10.45220366,10.86922473,18.47212727,8.879632896,13.41813084,22.7308254,9.662982657,8.635104917,6.862917582,8.933195765,7.550096275,0,0
413,13.85221581,10.45570782,10.87755761,18.48929529,8.892363449,13.44136807,22.74548642,9.680104319,8.644232245,6.87542787,8.943582988,7.58788721,0,0
414,13.85615322,10.45918107,10.89573759,18.55695117,8.905094001,13.46465212,22.76063061,9.696966723,8.648258946,6.877407123,8.949306815,7.598769186,0,0
415,13.86052098,10.46247302,10.90159959,18.56956649,8.91985462,13.48966682,22.77049784,9.705989396,8.649549665,6.877218432,8.952596292,7.601039396,0,0
416,13.86436171,10.46601226,10.9312484,18.61694881,8.934615238,13.51474417,22.77728838,9.714731506,8.658217258,6.887439902,8.957807604,7.612789257,0,0
417,13.87352187,10.47256855,10.95585088,18.6453634,8.949683794,13.53973451,22.78451175,9.723532118,8.662611523,6.891376702,8.969306714,7.623309645,0,0
418,13.87779763,10.47593569,10.98478122,18.71347532,8.962414347,13.56320062,22.79717001,9.731684122,8.673461695,6.907321063,8.97751394,7.643474019,0,0
419,13.88372858,10.48380901,10.9911951,18.72635626,8.983340004,13.5854178,22.8057612,9.74266958,8.677087588,6.908381772,8.991304924,7.651314703,0,0
420,13.888002,10.48719806,11.00962797,18.73405912,8.998100622,13.61070516,22.81308913,9.750205822,8.683173585,6.921593842,8.998798877,7.654447922,0,0
421,13.89760069,10.49274683,11.03766505,18.78112734,9.010831175,13.63430433,22.8283074,9.767588516,8.68712859,6.924313453,9.002270827,7.656101919,0,0
422,13.90144375,10.4963478,11.04875526,18.79360246,9.023561728,13.65794842,22.8467081,9.785869743,8.694844564,6.928533776,9.009855031,7.664487668,0,0
423,13.90605229,10.5004908,11.0769591,18.8925963,9.041623518,13.68187853,22.86283814,9.807366241,8.70014048,6.932259465,9.019065904,7.668480499,0,0
424,13.91790343,10.49944174,11.11348254,18.93506008,9.053779829,13.70500472,22.87409668,9.822886344,8.703805252,6.939111748,9.022784713,7.670755013,0,0
425,13.92207927,10.5038039,11.13646944,19.02205265,9.065026709,13.72623657,22.90775535,9.842749767,8.707549193,6.942611486,9.032838818,7.671759089,0,0
426,13.92647189,10.50695016,11.14412866,19.0394381,9.07718302,13.74942123,22.91648979,9.855365231,8.721406576,6.953173,9.037704355,7.674663864,0,0
427,13.93031495,10.51061149,11.18541971,19.11870912,9.089647269,13.77249418,22.92653428,9.864242787,8.733109695,6.973642346,9.041784654,7.676336677,0,0
428,13.93812001,10.51665388,11.20457323,19.18801669,9.101803581,13.79575427,22.94376491,9.863074505,8.735718829,6.975844815,9.066846719,7.679365198,0,0
429,13.94196307,10.52033603,11.21097764,19.20419964,9.124312198,13.81088815,22.98378651,9.870834056,8.749547796,6.992494065,9.073755809,7.684781681,0,0
430,13.94580614,10.52402973,11.22605656,19.21482117,9.136244268,13.83400732,23.000511,9.876139983,8.758965727,7.008045392,9.076058347,7.685676333,0,0
431,13.96505025,10.53040584,11.25332278,19.31378151,9.153185425,13.85846669,23.01561855,9.891797073,8.762980835,7.01150726,9.079398173,7.69554204,0,0
432,13.96965879,10.53466283,11.27113704,19.38229279,9.165425609,13.87974322,23.03124328,9.908680737,8.770694239,7.021961286,9.081637389,7.69774621,0,0
433,13.97349952,10.5383863,11.30203714,19.49780644,9.176320919,13.90100528,23.04853958,9.923378613,8.777235075,7.031886089,9.096449094,7.703537714,0,0
434,13.97786962,10.5418869,11.32478848,19.51977956,9.185410404,13.92060499,23.0587387,9.931486509,8.781006555,7.033637503,9.098865908,7.704116104,0,0
435,13.98180469,10.54559004,11.34541637,19.5997731,9.195620523,13.94008947,23.07898874,9.922888696,8.788007186,7.045749389,9.106655365,7.7089122,0,0
436,13.99206768,10.54543218,11.37156331,19.6284935,9.206740073,13.96163389,23.11009919,9.946856329,8.795021515,7.056867999,9.112633595,7.710784079,0,0
437,13.99869987,10.54716224,11.37773324,19.6410507,9.216134565,13.98156844,23.13065548,9.975337795,8.798210061,7.059204589,9.120846523,7.713468542,0,0
438,14.00747738,10.5493583,11.40863101,19.75691436,9.22522405,14.0012578,23.13755282,9.984566167,8.811573566,7.064234,9.126428785,7.717530284,0,0
439,14.0113181,10.55314712,11.42308285,19.79708198,9.234313535,14.02096948,23.16124341,10.00163908,8.81362343,7.06515147,9.132146899,7.720200622,0,0
440,14.01516117,10.55694731,11.44720608,19.8302457,9.243710958,14.04055369,23.17326102,10.01827873,8.815836383,7.065611494,9.137262897,7.725439066,0,0
441,14.0190019,10.56075899,11.47382547,19.92062268,9.252800444,14.06030972,23.19972301,10.03411898,8.817378168,7.066809078,9.146959524,7.7479218,0,0
442,14.03776924,10.55593783,11.50532157,19.95648987,9.262197867,14.0799385,23.21505833,10.05105309,8.824779277,7.072630731,9.152940826,7.756376111,0,0
443,14.04216419,10.55926442,11.51328872,19.97377451,9.272431284,14.09978261,23.22129527,10.06079718,8.83060137,7.080590262,9.161925959,7.762822402,0,0
444,14.05808057,10.55675724,11.54492612,20.09266002,9.286873397,14.11707284,23.23774181,10.06874522,8.833462542,7.082713497,9.169671343,7.764641269,0,0
445,14.06235076,10.56133036,11.56949518,20.15855898,9.298569524,14.13919283,23.25472684,10.08834607,8.837866713,7.087135464,9.183430918,7.775710024,0,0
446,14.06797649,10.56516514,11.57806254,20.18683364,9.310263316,14.16135934,23.28452252,10.13037307,8.842483524,7.089530583,9.203750155,7.809888378,0,0
447,14.08010146,10.57269561,11.6084132,20.24414616,9.319472153,14.1811646,23.29552052,10.14234486,8.849940314,7.101562195,9.206824689,7.812877478,0,0
448,14.08449641,10.57607404,11.61458313,20.25663851,9.328561638,14.20106744,23.30160521,10.15057531,8.863864632,7.127750305,9.239495194,7.819721405,0,0
449,14.09012214,10.57995247,11.64631622,20.29957335,9.346318,14.21690599,23.30956615,10.16144372,8.864347847,7.128125932,9.25172771,7.819100427,0,0
450,14.09396521,10.58385807,11.66678112,20.38492616,9.356551418,14.23689404,23.31641902,10.17154959,8.868067823,7.129147139,9.255610001,7.821900728,0,0
451,14.09959094,10.58777527,11.68209507,20.4278538,9.365640903,14.25686012,23.33542234,10.20474023,8.871977051,7.132256835,9.261032255,7.825597433,0,0
452,14.11635368,10.58196941,11.72692732,20.51984097,9.374730388,14.27684735,23.36734538,10.21450161,8.877031478,7.139693564,9.264877909,7.82862136,0,0
453,14.12703304,10.58409572,11.74021872,20.55868556,9.383819873,14.29685563,23.37519273,10.22499938,8.885149235,7.139722879,9.272216818,7.834847878,0,0
454,14.1395193,10.58502393,11.75370635,20.58686885,9.392909359,14.31688488,23.38834759,10.241761,8.896461123,7.152973814,9.279182125,7.834371419,0,0
455,14.1520999,10.58607404,11.76682653,20.62525389,9.401998844,14.336935,23.42999543,10.23597675,8.898905824,7.153886791,9.287464393,7.834207244,0,0
456,14.15839374,10.58821548,11.78559067,20.70498474,9.411609109,14.35694191,23.4445256,10.2420211,8.903727062,7.154916914,9.295885457,7.844581152,0,0
457,14.17290379,10.615855,11.80294099,20.74665524,9.42272866,14.37894262,23.45053942,10.24925689,8.904720327,7.155178243,9.299921678,7.847873471,0,0
458,14.17814363,10.62328482,11.82159347,20.78693207,9.433848211,14.40098038,23.46033421,10.26178855,8.911480964,7.158769331,9.306926892,7.849544418,0,0
459,14.19062857,10.6413511,11.83473866,20.82560544,9.447633732,14.4252773,23.46661707,10.27134581,8.922070501,7.172469459,9.309889492,7.85180929,0,0
460,14.19586842,10.64882208,11.86007853,20.92158876,9.457439308,14.44506343,23.48058449,10.2851309,8.939895676,7.185860817,9.318584063,7.853353482,0,0
461,14.19980583,10.65286181,11.88597188,20.99561611,9.467244884,14.46487213,23.49250856,10.29920203,8.944751824,7.191186472,9.328403446,7.853678878,0,0
462,14.20691075,10.655416,11.89739092,21.01144714,9.476512032,14.48457372,23.50075012,10.30964716,8.947552978,7.191309272,9.345759736,7.87053448,0,0
463,14.21876189,10.65504408,11.92776854,21.09813652,9.499351193,14.50035726,23.52192519,10.3368287,8.956020779,7.203135467,9.351844827,7.875620674,0,0
464,14.22542959,10.65644519,11.95330173,21.18317289,9.508074951,14.52046113,23.53041281,10.34507322,8.968435036,7.222711602,9.367683353,7.88403477,0,0
465,14.23114966,10.6605784,11.97239244,21.22743162,9.519289497,14.54252715,23.55727948,10.3542594,8.972087053,7.229945626,9.373515192,7.887049167,0,0
466,14.2460519,10.66904468,11.98301056,21.26676813,9.528729345,14.56231488,23.57569902,10.37651009,8.97717279,7.23391134,9.383945524,7.888521206,0,0
467,14.25376862,10.67047944,12.01005769,21.33306394,9.537228861,14.5822801,23.5827678,10.38658742,8.9786989,7.23383425,9.386225379,7.890752593,0,0
468,14.26824013,10.67049455,12.02274242,21.37245292,9.548873066,14.60112853,23.5912818,10.39534007,8.986156909,7.24262814,9.394790077,7.894779005,0,0
469,14.28612474,10.67141655,12.03293183,21.38425303,9.566655254,14.61709606,23.60040439,10.40773288,8.995625708,7.262625597,9.408872103,7.898823794,0,0
470,14.29946444,10.67370339,12.05333851,21.45570245,9.575922402,14.63696132,23.61155712,10.42460612,8.997359877,7.264698681,9.416779709,7.897828854,0,0
471,14.30340185,10.67785665,12.09263525,21.54125486,9.58464616,14.65720618,23.63427782,10.43594729,8.999848461,7.267667787,9.428948008,7.907905893,0,0
472,14.31793557,10.68395725,12.11253867,21.55186183,9.593145676,14.67727303,23.64382023,10.44293904,9.005176291,7.271602031,9.432405214,7.909943882,0,0
473,14.32187298,10.68812778,12.12983841,21.56307853,9.601645193,14.69736009,23.65993873,10.45623613,9.007263566,7.27208691,9.437435541,7.914305273,0,0
474,14.32581039,10.6923093,12.14446341,21.6080746,9.622407644,14.7102876,23.67260553,10.46374048,9.019219069,7.294020737,9.445487777,7.933099337,0,0
475,14.33576158,10.69952944,12.16334172,21.68221021,9.631131401,14.73061389,23.6905166,10.48726173,9.023460633,7.29556822,9.447202091,7.934025734,0,0
476,14.35677024,10.70252075,12.17280912,21.69134177,9.64049529,14.75083657,23.71119418,10.50157179,9.031459275,7.308616087,9.45065865,7.93445143,0,0
477,14.37255382,10.70276485,12.20084944,21.78511588,9.662002763,14.76458961,23.71984738,10.5155074,9.039649822,7.321116256,9.462245395,7.933736991,0,0
478,14.38843637,10.69862997,12.24059596,21.88793772,9.673422726,14.78347032,23.72932896,10.52629212,9.048721219,7.325436876,9.472470783,7.944480065,0,0
479,14.39977142,10.69498505,12.27065908,22.00723872,9.691804768,14.79986733,23.74199754,10.54345217,9.064088645,7.34556816,9.489353309,7.946720564,0,0
480,14.42096903,10.68534451,12.28612518,22.05354372,9.700528525,14.82029178,23.75159759,10.55337827,9.068517962,7.346403019,9.495433865,7.951310847,0,0
481,14.42726521,10.68791006,12.30371519,22.07049161,9.709252283,14.84073522,23.75874638,10.56259844,9.074596912,7.352854183,9.510291492,7.964599785,0,0
482,14.43120262,10.69218265,12.33332117,22.18158946,9.717976041,14.86119757,23.77044444,10.5825899,9.076085153,7.353600983,9.514496744,7.96794722,0,0
483,14.44127812,10.69222693,12.35398374,22.26103939,9.726699799,14.88167875,23.7768786,10.59123028,9.080251097,7.356690764,9.518778717,7.969581672,0,0
484,14.44521319,10.69652068,12.37999232,22.30115701,9.735423556,14.90217869,23.7852614,10.60428792,9.083832994,7.360009021,9.536483979,7.968446112,0,0
485,14.44967985,10.7009521,12.39585766,22.34762398,9.745267948,14.92260366,23.78998697,10.61176132,9.095911636,7.36370529,9.555584066,7.981475343,0,0
486,14.45414651,10.70539545,12.41121272,22.39427351,9.754512486,14.94309892,23.80405473,10.62973794,9.099189786,7.367230303,9.577305277,7.976877613,0,0
487,14.46752465,10.70980727,12.43775415,22.49594145,9.763236243,14.9636545,23.82250035,10.63990161,9.10581403,7.369255727,9.586326644,7.987622601,0,0
488,14.48873775,10.70720502,12.46909975,22.55620991,9.785714447,14.98374061,23.843992,10.65594997,9.109502154,7.37322358,9.591814513,7.990315219,0,0
489,14.49320441,10.71168572,12.49098655,22.63155954,9.799762219,15.00908356,23.85918591,10.67081387,9.112316669,7.375251034,9.600776268,7.993940183,0,0
490,14.49942662,10.71818243,12.51213052,22.70699597,9.808485976,15.02968383,23.87204217,10.68908963,9.118858642,7.387737859,9.612470518,8.000743122,0,0
491,14.50389094,10.72268511,12.52293723,22.74656385,9.817209734,15.05030234,23.88578027,10.70696053,9.124338223,7.394153555,9.629860099,8.000278073,0,0
492,14.51889918,10.73215962,12.53622863,22.78640481,9.830395044,15.07488732,23.8907842,10.71621808,9.129334633,7.400113776,9.64266453,8.008979962,0,0
493,14.52563027,10.73514003,12.56319821,22.87169095,9.844442815,15.10049569,23.90198722,10.73261368,9.1384316,7.412571526,9.654417562,8.019596579,0,0
494,14.53000258,10.73971632,12.57438369,22.88303935,9.858490586,15.12622274,23.9196739,10.73817487,9.144878953,7.416976212,9.656908172,8.021390835,0,0
495,14.55046797,10.74925899,12.59188618,22.93251449,9.871675896,15.15116404,23.92873496,10.74727328,9.14611046,7.416937812,9.670826391,8.032842638,0,0
496,14.57222045,10.76150075,12.60517758,22.97247618,9.879537193,15.1709474,23.95235575,10.77700177,9.150202643,7.424842841,9.673687708,8.033744985,0,0
497,14.57615786,10.76591786,12.63597975,23.09578674,9.893584964,15.19692107,23.96775265,10.79147917,9.155133918,7.428904531,9.677920432,8.038362159,0,0
498,14.58431591,10.77123091,12.6682825,23.17081273,9.907632735,15.22301142,23.98442207,10.8270676,9.159489402,7.431518875,9.686245269,8.040553933,0,0
499,14.59051775,10.77418339,12.69313561,23.25642912,9.916356493,15.24373792,24.01297301,10.83609876,9.163054601,7.433021896,9.692691556,8.043848757,0,0
500,14.60017504,10.7828561,12.70394231,23.29596689,9.929541803,15.2690538,24.02931982,10.84300969,9.169683149,7.442275622,9.695629833,8.046359889,0,0
501,14.60832667,10.78495973,12.7089518,23.30695964,9.939433165,15.29083803,24.03529304,10.85152103,9.172297166,7.443827312,9.701913802,8.04869407,0,0
502,14.61269898,10.78960459,12.72961437,23.38654564,9.956587355,15.30680355,24.05404779,10.85623095,9.179753794,7.455262495,9.709333142,8.051933508,0,0
503,14.62609594,10.79655955,12.75749744,23.44886088,9.97180273,15.33420233,24.0617811,10.86801115,9.194889332,7.461882644,9.71361944,8.056957214,0,0
504,14.63046826,10.80122307,12.78039229,23.4770424,9.979664027,15.35410455,24.07543024,10.88506484,9.200056816,7.465476769,9.717670748,8.06114528,0,0
505,14.63484057,10.80589824,12.79220013,23.49206217,9.987525323,15.37402447,24.09012499,10.89117004,9.209368632,7.463396315,9.720113267,8.063764273,0,0
506,14.65352222,10.8085418,12.80300683,23.53183832,10.00071063,15.39961842,24.11036501,10.90650729,9.212011305,7.462917958,9.729589286,8.073530958,0,0
507,14.67170962,10.81597494,12.80801632,23.54285787,10.01060199,15.42152606,24.11661583,10.91607278,9.214010408,7.463826139,9.745716376,8.092759118,0,0
508,14.67736308,10.82025807,12.82575516,23.60916562,10.01846329,15.44149319,24.12963713,10.92783721,9.215867601,7.464792029,9.752990542,8.098383254,0,0
509,14.68712413,10.82216822,12.84589484,23.69562723,10.02610035,15.46123806,24.14934881,10.94100693,9.220119123,7.46988835,9.7708609,8.106063559,0,0
510,14.6930826,10.82656431,12.85141459,23.70666122,10.03396164,15.4812402,24.15784519,10.95189726,9.22232616,7.471293341,9.772907862,8.107229648,0,0
511,14.71892763,10.827132,12.8622213,23.74664884,10.04182294,15.50125963,24.17287644,10.97395751,9.228061145,7.47539409,9.782006884,8.105054518,0,0
512,14.72329994,10.83187429,12.87918304,23.81751673,10.04968424,15.52129628,24.1831682,10.99030785,9.23641978,7.476154544,9.787849514,8.108867973,0,0
513,14.72822414,10.83611206,12.90308296,23.86465957,10.05754553,15.5413501,24.20581727,10.99235039,9.240811127,7.478139398,9.796061717,8.119332209,0,0
514,14.73229144,10.84079392,12.92993056,23.94925495,10.06540683,15.56142101,24.22952058,11.00991331,9.24314606,7.479892793,9.801575997,8.122660783,0,0
515,14.73635875,10.84548633,12.96283296,24.07137727,10.07304388,15.5812708,24.2385689,11.02497846,9.247077221,7.482054573,9.817308057,8.133572101,0,0
516,14.74359088,10.85243782,12.96835272,24.08236263,10.08090518,15.60137592,24.25615224,11.03268021,9.254380457,7.491546237,9.827216411,8.139933071,0,0
517,14.75449807,10.85642148,12.97387247,24.093366,10.08876648,15.62149794,24.26167007,11.04205755,9.25997477,7.495432042,9.836140661,8.150723013,0,0
518,14.76157988,10.86728191,12.99687036,24.18144665,10.09662777,15.64163678,24.28138432,11.07188975,9.267982173,7.496230574,9.843907995,8.15164794,0,0
519,14.76577915,10.87231496,13.01357648,24.24900244,10.10366251,15.66096306,24.29694695,11.08504723,9.274221914,7.50926274,9.848902701,8.157143102,0,0
520,14.77315788,10.88131238,13.03469261,24.31653063,10.11152381,15.6811342,24.30648497,11.09330275,9.286143707,7.521838333,9.853664908,8.155754192,0,0
521,14.77875394,10.89028387,13.04021237,24.32750842,10.11938511,15.70132198,24.31635129,11.10791048,9.291774773,7.533516462,9.859900051,8.15843288,0,0
522,14.78435,10.89929093,13.07950342,24.43019538,10.12844991,15.72266812,24.3317455,11.13205412,9.302135905,7.540234373,9.863726512,8.161606821,0,0
523,14.78994606,10.90833347,13.10732101,24.5373797,10.13631121,15.74288766,24.34081459,11.14107918,9.307512323,7.551047926,9.876003958,8.178127115,0,0
524,14.79518591,10.91705595,13.13462834,24.64468127,10.14417251,15.76312365,24.35819742,11.13917617,9.31536621,7.556937359,9.878956987,8.180122589,0,0
525,14.80227799,10.92783422,13.13963782,24.65555757,10.15120725,15.78254506,24.38451565,11.14735548,9.319136856,7.559953369,9.89024421,8.183789454,0,0
526,14.80751784,10.93662129,13.16668953,24.75909644,10.15906855,15.80281261,24.40216409,11.15843393,9.327121775,7.566609243,9.9064046,8.193411495,0,0
527,14.81275769,10.94544179,13.19368819,24.80229027,10.17255116,15.8205304,24.40893274,11.16706479,9.338217341,7.573358849,9.910341284,8.197494057,0,0
528,14.83181111,10.9558066,13.21039431,24.87011929,10.17958591,15.83999915,24.41770278,11.18318067,9.340366363,7.574942248,9.915045386,8.196984739,0,0
529,14.84123342,10.96557636,13.23126849,24.95824071,10.1874472,15.86031462,24.42564198,11.19138615,9.359942331,7.590333942,9.918152409,8.198542327,0,0
530,14.85216701,10.97189055,13.25385418,24.97299727,10.19735144,15.8795712,24.44503002,11.21543336,9.362803318,7.593677221,9.930374385,8.205953647,0,0
531,14.85740686,10.9808326,13.27027427,25.04109361,10.20642913,15.89802767,24.46815663,11.23377414,9.376955788,7.606187635,9.934387961,8.210431074,0,0
532,14.86264671,10.9898077,13.29135428,25.12954329,10.21346387,15.91755963,24.49039158,11.23820041,9.379290047,7.608249309,9.943083626,8.213235992,0,0
533,14.86684599,10.99507772,13.296588,25.14036942,10.22132517,15.93793746,24.5178358,11.26359309,9.383054323,7.61056334,9.948241833,8.216772443,0,0
534,14.87244205,11.00446367,13.30296566,25.15086818,10.22918646,15.95833114,24.53198119,11.27014459,9.386110113,7.614152357,9.952213534,8.217413346,0,0
535,14.88041959,11.01605129,13.32332957,25.23957585,10.23622121,15.97790861,24.555791,11.3041421,9.389023687,7.615173878,9.958686652,8.217520401,0,0
536,14.88514812,11.02150658,13.3285633,25.25041613,10.2440825,15.99833267,24.56689044,11.31045245,9.389709828,7.615556998,9.962511244,8.221419174,0,0
537,14.88987664,11.02697489,13.34498339,25.31897015,10.2519438,16.0187724,24.57616955,11.31432096,9.395808668,7.616732779,9.964873465,8.222209124,0,0
538,14.89460517,11.03245622,13.35072739,25.32984222,10.26289014,16.05302309,24.5906763,11.33327932,9.402394895,7.628216929,9.968325746,8.226354853,0,0
539,14.89988557,11.03743681,13.37529773,25.41269805,10.27075144,16.07350329,24.60817176,11.33001715,9.413806067,7.634002295,9.972715214,8.229813231,0,0
540,14.91140552,11.04741298,13.38053146,25.42354375,10.28169778,16.1078365,24.62587316,11.35417582,9.416882792,7.636708177,9.983252737,8.235298449,0,0
541,14.91942066,11.05653262,13.4012206,25.51453556,10.28955907,16.12835674,24.64349396,11.38086711,9.422213518,7.644558919,9.994808286,8.237407302,0,0
542,14.92414919,11.06206824,13.4312388,25.63485809,10.30050541,16.16277165,24.65250961,11.38889016,9.429420326,7.64487144,10.00507901,8.240318765,0,0
543,14.9294296,11.0671046,13.45071801,25.64212698,10.31145176,16.19724331,24.66093865,11.39691446,9.432503689,7.647204762,10.01546094,8.252593429,0,0
544,14.93744475,11.07635081,13.47679239,25.74203127,10.32157154,16.2309362,24.67739198,11.42312846,9.437056551,7.64999129,10.01694687,8.254225277,0,0
545,14.94272516,11.08142216,13.48214546,25.75279947,10.32943284,16.25154308,24.69932282,11.42384168,9.444793799,7.650632601,10.02014463,8.255107045,0,0
546,14.96244737,11.08610602,13.48737919,25.76361333,10.34092257,16.28580262,24.70743255,11.43553539,9.446537411,7.652506117,10.02504235,8.261013955,0,0
547,14.96687089,11.09162025,13.49319358,25.77443632,10.34878386,16.30644835,24.72625006,11.46147754,9.450142086,7.6561217,10.03583016,8.258772916,0,0
548,14.97184629,11.09663844,13.50073427,25.79118041,10.35664516,16.32710889,24.74133829,11.47361862,9.450531072,7.656697826,10.04379243,8.264424338,0,0
549,14.98137518,11.09935212,13.52193368,25.88251732,10.36450646,16.34778419,24.75774712,11.48372854,9.454577823,7.662285546,10.04754137,8.26862896,0,0
550,14.9861037,11.10498916,13.52779703,25.89336495,10.37236775,16.3684742,24.78219533,11.48771156,9.464062408,7.673444548,10.05372178,8.269124919,0,0
551,15.00513418,11.09241894,13.53437646,25.90417706,10.38022905,16.38917885,24.80603582,11.4787196,9.471365199,7.688244571,10.06453102,8.280881298,0,0
552,15.01041458,11.09757735,13.54002611,25.91510314,10.39117539,16.42395915,24.8158577,11.4851478,9.478315341,7.701116024,10.06886933,8.285448475,0,0
553,15.01833863,11.1066958,13.56351195,26.00973263,10.40212173,16.45879376,24.82694843,11.4996559,9.479745894,7.702068432,10.09314324,8.297695974,0,0
554,15.02705591,11.10912688,13.58275075,26.01595226,10.41306807,16.49368233,24.83774782,11.51223953,9.482732559,7.704355408,10.09834253,8.30320399,0,0
555,15.03125519,11.11467894,13.60383276,26.0235098,10.42401441,16.52862452,24.84686346,11.52051941,9.483867017,7.705518126,10.10545537,8.320746471,0,0
556,15.04683855,11.15455911,13.62463145,26.10932436,10.43187571,16.54943513,24.85954163,11.53014345,9.501249236,7.719028829,10.10742876,8.320805085,0,0
557,15.06126096,11.16307335,13.6422779,26.17880228,10.44282205,16.58445304,24.89612445,11.55133113,9.50490339,7.719471358,10.11664139,8.319718268,0,0
558,15.07510896,11.16926452,13.66386818,26.26914073,10.45068335,16.60530018,24.92166474,11.57550437,9.506010535,7.718555574,10.12478434,8.322908093,0,0
559,15.07930823,11.17490379,13.69685678,26.33463197,10.45854464,16.62616136,24.92904562,11.58799024,9.514455084,7.733036014,10.12819205,8.325361013,0,0
560,15.08953663,11.18260572,13.70331687,26.34546869,10.46640594,16.64703654,24.94844757,11.60315241,9.516817447,7.734572628,10.1329147,8.324794285,0,0
561,15.0937359,11.18827478,13.70977696,26.35632286,10.47426724,16.66792565,24.95514982,11.61489841,9.517575904,7.735889663,10.14194937,8.337030926,0,0
562,15.09793518,11.19395536,13.73065114,26.447056,10.48212853,16.68882866,24.9698082,11.6368582,9.519789786,7.739038275,10.14704526,8.342335171,0,0
563,15.113552,11.20068764,13.75260714,26.53788748,10.48998983,16.7097455,24.98210982,11.65323111,9.52761402,7.748160808,10.14970506,8.34415453,0,0
564,15.11739507,11.20600093,13.77377156,26.6247311,10.49839452,16.73033315,24.99573235,11.67065773,9.533224335,7.761399203,10.15763824,8.346474445,0,0
565,15.12123813,11.21132375,13.79572757,26.71598782,10.51482872,16.76283328,25.00763551,11.68499577,9.533829248,7.761785809,10.16432639,8.349620757,0,0
566,15.1310798,11.21825347,13.81586796,26.80332774,10.52269001,16.78380019,25.02121886,11.70862785,9.538036865,7.764478342,10.17446074,8.362040018,0,0
567,15.14131786,11.22134583,13.82397506,26.81393516,10.53055131,16.8047807,25.03484211,11.72655959,9.541680783,7.767074824,10.17742305,8.365022561,0,0
568,15.15409741,11.22696511,13.84502639,26.90566155,10.54149765,16.84010152,25.04024624,11.73660128,9.546008998,7.770915656,10.19440253,8.371333685,0,0
569,15.15852093,11.23278474,13.85072328,26.91643953,10.54990234,16.86077591,25.0482845,11.75208556,9.551703842,7.778504456,10.21333997,8.380197499,0,0
570,15.16271787,11.23855053,13.88181725,26.99672254,10.56084868,16.89616893,25.08561628,11.8070506,9.554863021,7.782035763,10.22551466,8.393042883,0,0
571,15.17739164,11.24526921,13.9002666,27.00423283,10.57179502,16.9316122,25.09166901,11.81709669,9.562471783,7.784577686,10.23190789,8.392601737,0,0
572,15.18610891,11.24802742,13.90627143,27.014969,10.57965632,16.95268306,25.09456036,11.82056113,9.582484252,7.811084035,10.23725804,8.39661507,0,0
573,15.19787203,11.25093403,13.92706686,27.01950984,10.58751761,16.97376713,25.10777066,11.84445614,9.584126691,7.81080849,10.24061166,8.398408112,0,0
574,15.20206897,11.25673767,13.93276375,27.03033378,10.59537891,16.99486435,25.12017922,11.84781173,9.591997442,7.813982085,10.24761122,8.398647535,0,0
575,15.20626825,11.2625528,13.93876859,27.041118,10.60241365,17.0151184,25.12686874,11.85765712,9.596225734,7.820624373,10.25953668,8.41361619,0,0
576,15.21010103,11.26831383,13.95528612,27.11197601,10.61879677,17.0447724,25.13242227,11.86522217,9.597997672,7.820486749,10.26077878,8.414232914,0,0
577,15.21448336,11.27358015,13.97360087,27.18752874,10.62665807,17.0658983,25.14287523,11.87624635,9.603347291,7.822419899,10.26388464,8.415013894,0,0
578,15.21831381,11.27936283,14.00331416,27.20003692,10.63451936,17.08703719,25.14956565,11.88652831,9.60653712,7.826206811,10.26662223,8.418222657,0,0
579,15.22214426,11.28515637,14.01444255,27.24210604,10.6454657,17.12265563,25.16702559,11.91633535,9.611112417,7.826570692,10.26965918,8.421882936,0,0
580,15.23733974,11.28446851,14.02826799,27.25333997,10.65641204,17.15832274,25.18336395,11.92268617,9.613221689,7.828968565,10.2711769,8.422418473,0,0
581,15.24081631,11.28986943,14.04478553,27.32442553,10.66427334,17.17951488,25.19847599,11.93183569,9.62739434,7.834401134,10.27434196,8.424847511,0,0
582,15.24482212,11.29542859,14.06528625,27.40005757,10.67213464,17.20071976,25.21715012,11.96012942,9.630638432,7.835779796,10.28274347,8.425143895,0,0
583,15.25280891,11.30487113,14.08573035,27.47149363,10.67999593,17.22193732,25.22632618,11.97458675,9.634204556,7.839767714,10.28478645,8.425860477,0,0
584,15.25726529,11.31083009,14.09125011,27.48239427,10.68785723,17.24316753,25.2420635,11.99605789,9.646572921,7.844178038,10.28555886,8.426008204,0,0
585,15.26162498,11.31684326,14.11078477,27.55366102,10.69571853,17.26441032,25.27098783,11.99468279,9.652413564,7.842388803,10.2952568,8.436049731,0,0
586,15.26545777,11.32271424,14.12210175,27.59592622,10.70357982,17.28566567,25.2899604,11.99706966,9.660602997,7.846537993,10.29976718,8.439925759,0,0
587,15.27255242,11.32614156,14.15232554,27.68663885,10.71144112,17.30693351,25.3006952,12.00460498,9.665550151,7.848897507,10.30140041,8.439923873,0,0
588,15.27678192,11.33222729,14.15868129,27.69723574,10.72188816,17.32753344,25.31635518,12.02146869,9.667920017,7.851149938,10.30393037,8.441023118,0,0
589,15.28387657,11.33571778,14.18285795,27.784492,10.73596365,17.36241261,25.33849181,12.04184496,9.670835829,7.851596726,10.31998056,8.450642925,0,0
590,15.2882386,11.34178874,14.18837771,27.79537628,10.74299839,17.38286155,25.34189516,12.04888597,9.687665833,7.86068968,10.32627924,8.461569044,0,0
591,15.29260064,11.34787131,14.20304148,27.83470273,10.75085968,17.40418437,25.34886544,12.06106365,9.706673545,7.869375093,10.33717836,8.473099349,0,0
592,15.30629916,11.3658536,14.22369142,27.92779393,10.75872098,17.42551944,25.36037777,12.06825467,9.709425437,7.871059214,10.3384903,8.474086054,0,0
593,15.31013194,11.37183375,14.25707193,28.01084383,10.76658228,17.44686672,25.37089607,12.07663054,9.714715947,7.873177378,10.34089413,8.474441733,0,0
594,15.31396473,11.37782445,14.27446342,28.04962968,10.77515966,17.4678789,25.38307871,12.09304844,9.716977824,7.874667143,10.35487435,8.490250495,0,0
595,15.32169058,11.3811622,14.29473583,28.12057368,10.78302096,17.48925055,25.38891247,12.10357296,9.723003025,7.886606747,10.3598938,8.492216045,0,0
596,15.33084088,11.38372748,14.31475739,28.16057947,10.7939673,17.52528465,25.39248746,12.1119246,9.730523754,7.886501627,10.36368288,8.495720408,0,0
597,15.34146508,11.39406901,14.33222941,28.23646234,10.80491364,17.56136459,25.40212849,12.12668332,9.733523057,7.889254131,10.3723356,8.507053034,0,0
598,15.35654933,11.39390884,14.34892612,28.24371468,10.81277494,17.58278577,25.40833727,12.13651631,9.734130603,7.88923033,10.37421852,8.509098617,0,0
599,15.36037978,11.39994686,14.36181319,28.28609799,10.82867082,17.60665501,25.41385647,12.14493017,9.738878016,7.892559877,10.37628202,8.509626576,0,0
600,15.36474181,11.40615124,14.36733294,28.29696641,10.84282123,17.64586128,25.42194906,12.16243966,9.742491144,7.896001132,10.38509966,8.508623067,0,0
601,15.36857459,11.41221006,14.37968668,28.33905767,10.85068252,17.66732697,25.43547563,12.17941784,9.746337634,7.899159549,10.39502577,8.525247254,0,0
602,15.37295926,11.41777412,14.39837055,28.37756182,10.85854382,17.68880437,25.44671408,12.18993764,9.74752902,7.899458832,10.39778887,8.527426554,0,0
603,15.39078576,11.40986538,14.41822891,28.46655461,10.86949016,17.72504415,25.45794826,12.20808541,9.749225037,7.900525204,10.40178707,8.527613368,0,0
604,15.39461854,11.41595814,14.44535628,28.50548839,10.87960995,17.76046016,25.47508415,12.22068974,9.758748357,7.90904017,10.40568898,8.527738036,0,0
605,15.41490408,11.42384355,14.46409158,28.58113415,10.8923535,17.80334712,25.48837742,12.2385275,9.771546213,7.921476335,10.41181787,8.532756947,0,0
606,15.41873453,11.4299504,14.48252852,28.64984749,10.9002148,17.82489318,25.4958579,12.24925396,9.773214551,7.922557634,10.41214724,8.532693662,0,0
607,15.42256497,11.43606763,14.51241214,28.7722253,10.9080761,17.84645067,25.50193194,12.25995455,9.784313305,7.937006137,10.41817215,8.533583607,0,0
608,15.44388257,11.44676922,14.52616194,28.80839001,10.91593739,17.86801954,25.51331119,12.27347245,9.786651751,7.938120039,10.42064072,8.535933143,0,0
609,15.44758283,11.45294578,14.5460203,28.89765173,10.92379869,17.88959976,25.53035802,12.27497555,9.79011577,7.941920214,10.43617805,8.57005038,0,0
610,15.45300177,11.45899928,14.57463291,29.00880104,10.93165999,17.91119128,25.53695974,12.28319057,9.792944862,7.943731063,10.44205254,8.569911148,0,0
611,15.45683455,11.46515779,14.60208067,29.11641383,10.94304281,17.94571512,25.54869302,12.29758188,9.819975314,7.970590391,10.44521157,8.572907142,0,0
612,15.4689435,11.47702655,14.62475629,29.15748253,10.95038549,17.96633108,25.56205089,12.3045416,9.822757497,7.972348933,10.45551795,8.58118413,0,0
613,15.50172298,11.48951298,14.63894292,29.16548978,10.95824679,17.98796285,25.57682632,12.32055589,9.824273103,7.973757399,10.46400229,8.582968072,0,0
614,15.51464915,11.49559791,14.66023564,29.23954605,10.96610809,18.00960573,25.5860203,12.33425788,9.830734235,7.976035794,10.46677416,8.584575228,0,0
615,15.53004261,11.50521782,14.68391579,29.33171182,10.97396938,18.03125969,25.59934219,12.35271691,9.831153077,7.975732987,10.4743713,8.597386378,0,0
616,15.54986478,11.50994834,14.69502803,29.34217112,10.98100413,18.05205209,25.60626215,12.36380301,9.840376926,7.990854203,10.48468675,8.594604523,0,0
617,15.55485568,11.51600504,14.72565371,29.46745289,10.98886542,18.07372718,25.61987041,12.38280904,9.846295177,7.993509124,10.49069876,8.595151337,0,0
618,15.55868846,11.52222319,14.74806008,29.52722959,10.99590016,18.09454108,25.6253155,12.39327001,9.860560941,8.001743331,10.4947234,8.598742334,0,0
619,15.56252124,11.52845151,14.77377362,29.62569428,11.01048706,18.13230746,25.63803187,12.40571114,9.864005855,8.002707889,10.50379753,8.596257907,0,0
620,15.56690591,11.53418527,14.77890246,29.63634487,11.01834836,18.15402126,25.64894474,12.42262623,9.867916859,8.006233408,10.50647096,8.598945862,0,0
621,15.57073636,11.54043388,14.80026774,29.71179875,11.03555803,18.18493567,25.67249429,12.45453517,9.869000722,8.006331707,10.5084278,8.599743161,0,0
622,15.57582394,11.54651071,14.8221222,29.80467767,11.04662339,18.20974776,25.70303856,12.45507562,9.870822088,8.007238662,10.50891361,8.599531007,0,0
623,15.57965438,11.55277921,14.82766093,29.81531436,11.05448469,18.23148543,25.72199584,12.45851598,9.872118753,8.007498581,10.51192983,8.601632834,0,0
624,15.5833523,11.55909594,14.84300782,29.88205268,11.06234599,18.25323381,25.74421294,12.48002794,9.874037024,8.008997379,10.51621936,8.604278307,0,0
625,15.58858187,11.57011747,14.8480877,29.89269035,11.07020728,18.27499287,25.74909562,12.48945864,9.877695662,8.011689552,10.51757242,8.605051732,0,0
626,15.59551827,11.57497591,14.87589077,29.94046739,11.0865904,18.305317,25.75710266,12.50092146,9.881494642,8.014937679,10.51945207,8.605655179,0,0
627,15.59921619,11.58132808,14.89684962,30.02718678,11.09703745,18.32643553,25.77233716,12.52239355,9.888646259,8.015394909,10.52158641,8.606344179,0,0
628,15.60304664,11.58765203,14.92447962,30.14306504,11.10489874,18.34821688,25.79861771,12.52343809,9.8903853,8.015156028,10.52279361,8.607464951,0,0
629,15.60685756,11.59322134,14.93777101,30.18013346,11.11276004,18.37000877,25.80339475,12.5330247,9.89502441,8.020327619,10.5264463,8.609538393,0,0
630,15.61184846,11.59942209,14.96324339,30.27319316,11.1238254,18.39492204,25.80929439,12.54071721,9.897708138,8.022897627,10.53349314,8.606914081,0,0
631,15.61554871,11.6058126,14.97859845,30.31686833,11.13538752,18.43050877,25.81551862,12.55108805,9.900717155,8.024905875,10.53816822,8.606705652,0,0
632,15.61937916,11.61217492,15.00940062,30.44568204,11.14704355,18.4506674,25.82716318,12.58388418,9.908401279,8.032535265,10.54236349,8.605811557,0,0
633,15.62321194,11.61854725,15.02986552,30.54147512,11.15869957,18.47088369,25.83181427,12.59023214,9.909562433,8.032655128,10.54950183,8.603516942,0,0
634,15.6269122,11.62496737,15.04509305,30.60848335,11.16914661,18.49210018,25.83781267,12.60079109,9.913753575,8.034732556,10.55876357,8.620099667,0,0
635,15.63107934,11.6310796,15.06032058,30.67556377,11.17618136,18.51308349,25.84180165,12.60923612,9.919175792,8.037647915,10.55991803,8.620624771,0,0
636,15.63783788,11.63769623,15.07409196,30.68272551,11.18404265,18.53495425,25.85928736,12.6314136,9.925453277,8.045602917,10.56332394,8.6231282,0,0
637,15.64176501,11.64407097,15.09445587,30.77709513,11.19190395,18.55683524,25.86666434,12.64468121,9.926798586,8.046865767,10.57185139,8.655665222,0,0
638,15.64559779,11.65049159,15.10148682,30.79209403,11.20235099,18.57811167,25.87985015,12.66061906,9.929392131,8.049038118,10.57904948,8.656150066,0,0
639,15.64942824,11.65692198,15.12307178,30.83655112,11.21431495,18.59830115,25.88312783,12.66791728,9.935514238,8.055263277,10.58956372,8.652379525,0,0
640,15.66087878,11.65978024,15.14391613,30.91211694,11.22303871,18.62089161,25.90943878,12.67275964,9.951009821,8.069504179,10.59130013,8.654131229,0,0
641,15.66731166,11.6639141,15.15064215,30.92236147,11.23410408,18.64594506,25.91865846,12.68150494,9.952674225,8.070141662,10.60146218,8.657306943,0,0
642,15.68543623,11.664444,15.16167309,30.96505489,11.24196537,18.66787483,25.92532929,12.6926787,9.957562756,8.071827677,10.61167603,8.658960436,0,0
643,15.68913649,11.67094973,15.18102118,31.05520591,11.24982667,18.68981462,25.9332683,12.70190616,9.960678837,8.07546809,10.61625524,8.659268762,0,0
644,15.69296927,11.67742735,15.21560812,31.0846342,11.2579959,18.71163092,25.93887433,12.71147544,9.967917314,8.077124926,10.61691756,8.659271734,0,0
645,15.70539984,11.67902226,15.24052823,31.16367771,11.27479996,18.72903373,25.9522207,12.74466848,9.970240581,8.080101611,10.62091146,8.663138701,0,0
646,15.70923262,11.68551913,15.26938594,31.28448533,11.28266126,18.75100491,25.96166608,12.75015104,9.980021127,8.076211311,10.6262093,8.669882268,0,0
647,15.7130654,11.69202572,15.28413941,31.29393803,11.29052256,18.77298596,25.97169198,12.75947011,9.987907836,8.083725423,10.62677621,8.670070788,0,0
648,15.71689819,11.69854202,15.31766331,31.38322142,11.29838385,18.79497686,25.98131329,12.77318553,9.993491169,8.088237259,10.62967873,8.670310011,0,0
649,15.72073097,11.70506802,15.33247181,31.45481239,11.31003988,18.81544515,26.00873193,12.82939338,10.0007116,8.09230998,10.63590794,8.671647091,0,0
650,15.73443183,11.72592142,15.3437636,31.49755394,11.31790117,18.8374558,26.02353106,12.84172377,10.00159815,8.092480231,10.63741101,8.67242336,0,0
651,15.73826228,11.73249877,15.36395241,31.50543539,11.32576247,18.8594762,26.02954945,12.84816027,10.00632013,8.098017648,10.64082662,8.674769907,0,0
652,15.76082348,11.73559837,15.37103313,31.51538479,11.33362376,18.8815063,26.04757208,12.85403537,10.0104225,8.099184903,10.64283821,8.674870866,0,0
653,15.77416319,11.7410207,15.3864378,31.58286709,11.35403751,18.91615862,26.05075356,12.86194007,10.02093741,8.111439031,10.65080052,8.680204837,0,0
654,15.77799597,11.74762009,15.39172932,31.59335732,11.36450311,18.9408794,26.05565403,12.87099811,10.02232982,8.112561294,10.65275897,8.68168076,0,0
655,15.79486912,11.74988739,15.39732877,31.60381659,11.37608049,18.96106578,26.07190977,12.8756656,10.02593873,8.112396049,10.65373987,8.682131384,0,0
656,15.79856937,11.75654178,15.41770916,31.66434686,11.38394179,18.98312389,26.09055597,12.89430435,10.02940895,8.114653588,10.65971367,8.68839055,0,0
657,15.81389574,11.75720554,15.44246767,31.75412377,11.39180309,19.00519156,26.11950641,12.91324519,10.03565604,8.11608072,10.66555596,8.687952475,0,0
658,15.81875644,11.76372474,15.45784132,31.7904349,11.40357846,19.02571069,26.13053168,12.92832105,10.03700916,8.11710647,10.67632083,8.692434239,0,0
659,15.83408275,11.76267275,15.46901376,31.83325742,11.41051885,19.04691341,26.13783384,12.93549192,10.03931757,8.119063509,10.67914609,8.694009649,0,0
660,15.85266989,11.78300902,15.48634123,31.91049399,11.41840516,19.06894853,26.14751014,12.94201478,10.04820459,8.118064651,10.68134075,8.696981982,0,0
661,15.86376421,11.78607305,15.50791765,31.95113919,11.42594787,19.09083266,26.15673589,12.95146901,10.05043499,8.120052887,10.6865775,8.695755062,0,0
662,15.86724079,11.79222048,15.51336326,31.96158107,11.43403396,19.1124023,26.18051439,12.95183385,10.05496982,8.125536647,10.69281105,8.696502548,0,0
663,15.87071736,11.79837568,15.54135899,32.07829111,11.44189526,19.13452654,26.18407329,12.95860339,10.06920053,8.138601959,10.6947158,8.697873093,0,0
664,15.87679402,11.80227886,15.55695225,32.14597751,11.44975656,19.15666011,26.20215767,12.97100401,10.07530286,8.139411092,10.69660079,8.70031682,0,0
665,15.88153485,11.81344021,15.57254551,32.21372972,11.46453801,19.18016749,26.21496578,12.9772841,10.0769129,8.140236431,10.69839033,8.701019584,0,0
666,15.88487889,11.81966256,15.6059918,32.30926352,11.47270431,19.20263097,26.22060727,12.98583042,10.08400348,8.137947317,10.71074504,8.710783473,0,0
667,15.8910499,11.82359665,15.62682243,32.40668439,11.48056561,19.224792,26.2231457,12.99228644,10.09551924,8.1558206,10.71165496,8.711811886,0,0
668,15.89475016,11.83039186,15.65865937,32.5040614,11.49045697,19.24899086,26.22727958,12.99876793,10.1020426,8.158838934,10.71459565,8.715775973,0,0
669,15.90420689,11.8335942,15.6753467,32.53878607,11.50025398,19.27322017,26.24106791,13.01077022,10.1063209,8.162545609,10.71801623,8.720528946,0,0
670,15.90790714,11.84040817,15.70679513,32.60715397,11.51173702,19.29364869,26.24691853,13.02132819,10.10840461,8.163544441,10.72006385,8.720869509,0,0
671,15.91170174,11.84719386,15.72233029,32.64317595,11.51877176,19.31494596,26.25424313,13.03067702,10.10978093,8.165151537,10.7253171,8.721056235,0,0
672,15.915402,11.85402626,15.74826082,32.74343003,11.52663306,19.33715158,26.26219192,13.04079638,10.110864,8.165650337,10.72770006,8.72280533,0,0
673,15.91910225,11.86086788,15.75370643,32.75378147,11.53479936,19.35967592,26.27098006,13.05008957,10.11757939,8.168416548,10.73186928,8.722087025,0,0
674,15.93327392,11.86816875,15.78281897,32.87722093,11.54256631,19.38190885,26.27895792,13.06224767,10.12111331,8.169362044,10.73694577,8.723084779,0,0
675,15.94375064,11.88048201,15.78819418,32.88758941,11.55042761,19.40414123,26.28396498,13.06913346,10.12507468,8.177241763,10.73852341,8.725065324,0,0
676,15.94745089,11.88735095,15.79135835,32.89252608,11.55849957,19.4267013,26.3032726,13.09263296,10.14023905,8.178556982,10.74080001,8.727701533,0,0
677,15.9616259,11.90213726,15.80047154,32.90289023,11.57038195,19.44753771,26.31623832,13.10899071,10.1441162,8.183651358,10.74210355,8.727587827,0,0
678,15.96532615,11.90901657,15.82130217,33.00053215,11.57854826,19.47010594,26.32359511,13.11381297,10.1527542,8.188544169,10.74922165,8.73622518,0,0
679,15.96902641,11.91590499,15.83992176,33.09290351,11.59041494,19.49124775,26.33347236,13.13093966,10.15455395,8.189330537,10.75487537,8.736651003,0,0
680,15.97272666,11.9228025,15.84910739,33.13066588,11.59818189,19.51353371,26.33829024,13.13887816,10.15655638,8.191085783,10.76150557,8.742764721,0,0
681,15.98763606,11.92292722,15.8544826,33.14102177,11.60625385,19.53613742,26.35880165,13.16026393,10.15734696,8.191435167,10.76595279,8.742701867,0,0
682,15.99249677,11.92968128,15.86565504,33.18423758,11.6140208,19.55844075,26.3633456,13.16762409,10.16951289,8.191468803,10.76668253,8.742631653,0,0
683,16.01518043,11.93443539,15.88629299,33.25207158,11.62178775,19.58075284,26.36882947,13.17422375,10.17933776,8.192675559,10.77157629,8.743150985,0,0
684,16.01888069,11.94136451,15.89746542,33.2953401,11.63158476,19.60511998,26.38745697,13.19056261,10.18106559,8.193534584,10.77550845,8.744983933,0,0
685,16.02258094,11.94830266,15.9087572,33.33860257,11.63965672,19.62775718,26.40855529,13.2288087,10.18311461,8.194120426,10.78133549,8.749791009,0,0
686,16.0262812,11.95524982,15.92479152,33.34854709,11.64957309,19.6520835,26.41864989,13.24006948,10.19484192,8.194271263,10.78694526,8.751347122,0,0
687,16.03271407,11.95997841,15.94986527,33.42792912,11.65734004,19.67442929,26.43916656,13.26499102,10.19935858,8.195748722,10.79807344,8.769073209,0,0
688,16.03641433,11.96694397,15.96618864,33.46089927,11.66713705,19.69885296,26.44302608,13.27291657,10.20502534,8.20333274,10.80352676,8.778475476,0,0
689,16.05220179,11.99034012,15.97857512,33.49173333,11.67629819,19.72089453,26.47379131,13.30120499,10.21626031,8.229020344,10.80576403,8.778641648,0,0
690,16.05590205,11.99731024,16.00670603,33.55559399,11.68406514,19.74326566,26.48758011,13.30981022,10.21951112,8.232523732,10.8125882,8.790889106,0,0
691,16.06535878,12.0008272,16.03108194,33.65193354,11.69213709,19.76595227,26.50121417,13.31836892,10.22936734,8.248622726,10.8149678,8.792418249,0,0
692,16.07139358,12.00746747,16.06192461,33.78026377,11.69938249,19.78773414,26.50723504,13.32997978,10.23471086,8.250445517,10.81715549,8.79396211,0,0
693,16.08556404,12.01371283,16.08951689,33.90002685,11.70714944,19.81012952,26.52884115,13.35701901,10.23645635,8.25047368,10.83013104,8.793493768,0,0
694,16.09461692,12.02324138,16.10705582,33.90841905,11.7149164,19.83253335,26.53338448,13.36612675,10.24384973,8.258932536,10.83813676,8.794427379,0,0
695,16.09831717,12.03024976,16.14057471,34.03368594,11.72298835,19.85525209,26.53894856,13.37587818,10.24651581,8.260588256,10.84659128,8.80177294,0,0
696,16.12447829,12.01746074,16.15386433,34.07112007,11.73106031,19.87797899,26.54788199,13.38517894,10.24856907,8.261234098,10.85030218,8.80655449,0,0
697,16.12817855,12.02449138,16.18281182,34.19184039,11.73882726,19.90040748,26.5544621,13.39421201,10.25386305,8.266765591,10.85604045,8.807869517,0,0
698,16.1318788,12.03153086,16.21406041,34.22746238,11.745862,19.92191876,26.56423519,13.40373357,10.25638911,8.267364757,10.857391,8.808762097,0,0
699,16.13557906,12.03857916,16.21950602,34.23767428,11.75682648,19.94735848,26.57218539,13.41340745,10.26289549,8.268418175,10.85931723,8.810446469,0,0
700,16.15624493,12.0360741,16.23921983,34.32962613,11.76702285,19.97219317,26.58978218,13.42287999,10.27156455,8.264896465,10.86221037,8.81254385,0,0
701,16.16134197,12.0482846,16.26577363,34.42278498,11.77426825,19.99404249,26.60107026,13.43625158,10.27815096,8.267010865,10.86503902,8.814073925,0,0
702,16.16504222,12.05536454,16.2943929,34.46032415,11.7820352,20.01650815,26.60764575,13.44648119,10.2809461,8.270315097,10.86735628,8.816164457,0,0
703,16.18203233,12.05741702,16.32487815,34.58931591,11.79331123,20.04260579,26.61041423,13.45243566,10.29481898,8.27211033,10.87758914,8.819489245,0,0
704,16.18543146,12.06401252,16.33461949,34.59858235,11.80485738,20.0631864,26.61633472,13.46135124,10.30450287,8.26866263,10.88302003,8.821686663,0,0
705,16.1905285,12.07628886,16.36666259,34.72533122,11.81210278,20.08506605,26.62040696,13.4713582,10.30578494,8.26969411,10.88443079,8.82200764,0,0
706,16.19562554,12.08859114,16.39508417,34.84799446,11.82017474,20.10786841,26.62610285,13.47976514,10.30923888,8.272721076,10.89107578,8.824464415,0,0
707,16.1993258,12.09572241,16.40998879,34.92159953,11.8282467,20.13067864,26.63678509,13.49407874,10.31857391,8.26960983,10.89890213,8.823092248,0,0
708,16.20302605,12.10286235,16.4353518,35.02618715,11.83687611,20.15379653,26.64617578,13.51082081,10.32217947,8.27373083,10.90141901,8.825561971,0,0
709,16.21639259,12.12184527,16.45150188,35.0715194,11.84412151,20.17570507,26.66591206,13.50049865,10.3239199,8.273075205,10.90777395,8.828213307,0,0
710,16.22009284,12.12899253,16.46980586,35.14472862,11.85366621,20.19993182,26.67145005,13.50454173,10.32535119,8.273532694,10.91119196,8.831365969,0,0
711,16.2237931,12.13614843,16.48676761,35.22333069,11.86091162,20.22185743,26.67777097,13.51463441,10.32677095,8.274203491,10.91291549,8.83297864,0,0
712,16.23077998,12.14830534,16.50980023,35.32275673,11.86785201,20.24348399,26.68208222,13.52345618,10.3368516,8.275708573,10.92127455,8.836456984,0,0
713,16.23448023,12.15548438,16.54378407,35.41552332,11.87479241,20.26511905,26.6887678,13.53494187,10.34133047,8.278527006,10.92731341,8.837852303,0,0
714,16.24490997,12.17653574,16.5575469,35.42151887,11.88749073,20.30903502,26.70048603,13.55346391,10.35025584,8.2754543,10.92916918,8.839745533,0,0
715,16.24861023,12.18372994,16.56267573,35.43164661,11.89443113,20.33069681,26.72644323,13.56597614,10.36228278,8.285760242,10.93135446,8.842046217,0,0
716,16.26018753,12.18166595,16.57676867,35.47215337,11.90137152,20.35236698,26.73473001,13.58067944,10.36321262,8.28697568,10.93871737,8.8575095,0,0
717,16.26388779,12.18888026,16.59485121,35.56410647,11.90831192,20.37404549,26.7381301,13.58880206,10.36593044,8.289303388,10.94083558,8.858654267,0,0
718,16.27716066,12.19825453,16.61104793,35.65279202,11.91525232,20.39573234,26.74795686,13.59699044,10.36755088,8.289676602,10.94184303,8.858737498,0,0
719,16.28086092,12.20548161,16.61755815,35.67849858,11.92219271,20.41742748,26.75767743,13.60613979,10.36968992,8.290707862,10.94742221,8.861562686,0,0
720,16.28456117,12.21271718,16.62406838,35.70421578,11.93173741,20.44174496,26.76803034,13.60719282,10.37147954,8.290603454,10.95266033,8.86316778,0,0
721,16.28826143,12.21996122,16.64493461,35.7787144,11.93867781,20.46345469,26.78708692,13.63190177,10.37350912,8.29059365,10.95335984,8.863003925,0,0
722,16.29990341,12.23585749,16.66637258,35.87177944,11.94561821,20.48517265,26.79119118,13.63864204,10.37773974,8.293063658,10.95564669,8.864318341,0,0
723,16.30500045,12.24837473,16.68458767,35.93559275,11.96301257,20.53407359,26.79989141,13.64998523,10.39513333,8.318593457,10.9604395,8.8646858,0,0
724,16.3087007,12.25564122,16.7153987,36.02938126,11.97571089,20.57831785,26.80772046,13.65645182,10.39629888,8.319434079,10.96151171,8.865658331,0,0
725,16.31240096,12.2629161,16.71835105,36.03463427,11.98265129,20.60007561,26.81177503,13.66843439,10.39932471,8.321529866,10.97349291,8.862611331,0,0
726,16.31768737,12.27010439,16.73861448,36.1225028,11.98959168,20.62184144,26.82259944,13.67860368,10.41097683,8.329992983,10.97849144,8.868308511,0,0
727,16.32836308,12.28394425,16.74657077,36.14773385,11.99653208,20.64361531,26.8305498,13.68457626,10.41755366,8.33552296,10.97989283,8.868579018,0,0
728,16.34077129,12.30067174,16.76558986,36.18106237,12.0038382,20.6654404,26.85351436,13.70036177,10.41850468,8.335814151,10.98401065,8.869934188,0,0
729,16.35164189,12.30266037,16.77433943,36.21984643,12.0107786,20.68723011,26.85693935,13.70697782,10.42389956,8.335518941,10.98542799,8.870941974,0,0
730,16.35547467,12.30993813,16.78315939,36.25862307,12.01771899,20.70902778,26.86056572,13.71375567,10.43152568,8.339638233,10.98590067,8.871239796,0,0
731,16.37001553,12.31248122,16.79534541,36.29280308,12.02880432,20.72903762,26.87690417,13.71788493,10.43562173,8.343296523,10.99196671,8.872170491,0,0
732,16.37384831,12.31977511,16.80385744,36.33159097,12.03902061,20.74989533,26.88017514,13.7266135,10.4408106,8.344665384,10.99728118,8.882082598,0,0
733,16.37926725,12.32701208,16.82184069,36.39937974,12.05165074,20.77716867,26.88623962,13.73553727,10.44342497,8.345753175,10.99917938,8.881760072,0,0
734,16.38310003,12.33432215,16.82479303,36.40464185,12.05859114,20.79899417,26.89161454,13.74593594,10.44845268,8.347691116,11.00367721,8.883653074,0,0
735,16.38851897,12.34158659,16.833613,36.44342085,12.06553154,20.82082753,26.91251586,13.77556339,10.45285769,8.349089138,11.00870426,8.893800594,0,0
736,16.39545791,12.34708666,16.85572569,36.53948527,12.07365545,20.84204551,26.91762854,13.78242655,10.45643722,8.353070825,11.02002777,8.903668863,0,0
737,16.39915817,12.35446251,16.87066363,36.60919267,12.0806902,20.86388357,26.94556859,13.80022902,10.45738777,8.353694567,11.02669864,8.907324358,0,0
738,16.40285842,12.36184657,16.88492169,36.67931808,12.08763059,20.88574055,26.95491289,13.80888079,10.46519547,8.35487364,11.03378903,8.911632631,0,0
739,16.40814484,12.36919485,16.88787404,36.68457702,12.09457099,20.90760529,26.96215216,13.82021371,10.47785198,8.352712201,11.04427571,8.921444883,0,0
740,16.42360535,12.36983696,16.89101614,36.68979191,12.10160573,20.92946655,26.96695102,13.82893097,10.48264029,8.356258248,11.04556162,8.922459948,0,0
741,16.42889177,12.37722373,16.92360434,36.78083246,12.10864047,20.95133549,26.96943416,13.83026354,10.48407258,8.356781537,11.04884695,8.923550795,0,0
742,16.43272455,12.38459837,16.92655668,36.78609898,12.11567521,20.97321209,26.97295349,13.83828362,10.48537299,8.357618785,11.04985673,8.923648497,0,0
743,16.44321845,12.39294051,16.95614476,36.87610549,12.12270996,20.99509633,26.9785175,13.84916355,10.48681713,8.35919129,11.0551261,8.924715559,0,0
744,16.44691871,12.40037043,16.97494047,36.94619281,12.13359324,21.01563929,27.00324501,13.8736199,10.49093813,8.364330171,11.06075325,8.924215297,0,0
745,16.45117085,12.40730525,16.98792215,36.98383139,12.15528345,21.03478228,27.01111894,13.88760875,10.49569437,8.364039665,11.06261995,8.926139328,0,0
746,16.4548711,12.41475151,17.00175292,37.0541886,12.16282388,21.05587525,27.01712475,13.8980329,10.50449845,8.371959607,11.06644176,8.931064821,0,0
747,16.45857136,12.42220585,17.01548373,37.05909993,12.16976428,21.07779886,27.02066202,13.9046619,10.50638389,8.372868792,11.06928963,8.9332428,0,0
748,16.46227161,12.42966825,17.03259927,37.14785254,12.17766395,21.09888532,27.03742112,13.92349701,10.51311747,8.375838161,11.07029707,8.933344906,0,0
749,16.46597187,12.43713871,17.05903424,37.26528386,12.19506225,21.11651076,27.04596033,13.93613489,10.51933683,8.380896087,11.07088899,8.933458317,0,0
750,16.47290827,12.44310733,17.08127963,37.35283052,12.20209699,21.1384469,27.06451155,13.94937999,10.52415157,8.382611782,11.0766733,8.934947327,0,0
751,16.47660852,12.45059378,17.08430238,37.35804157,12.21172331,21.15922038,27.07745892,13.95720548,10.52697259,8.384509356,11.08157967,8.939544993,0,0
752,16.49122462,12.45844905,17.10980317,37.47715913,12.22126801,21.1838145,27.08155644,13.9674268,10.53508499,8.391681674,11.08656551,8.939146945,0,0
753,16.51038282,12.45523365,17.12833029,37.57283648,12.22796606,21.20565545,27.08596292,13.97736137,10.53794834,8.39400098,11.09260814,8.938051767,0,0
754,16.51566923,12.46273408,17.15616147,37.69735869,12.23576892,21.2281912,27.09519882,13.98725275,10.54092431,8.3962869,11.09542194,8.946455094,0,0
755,16.52108817,12.47021152,17.16503039,37.73654744,12.25318477,21.25936452,27.10011262,13.99285328,10.54478908,8.400885903,11.1075645,8.957413369,0,0
756,16.52637458,12.47775015,17.17593719,37.76760785,12.25988282,21.28121989,27.10917481,14.01405887,10.54654222,8.401130377,11.11793962,8.978135091,0,0
757,16.531661,12.48530785,17.17895994,37.7727877,12.26795029,21.30282412,27.12217477,14.02196542,10.55115613,8.403613621,11.11947631,8.979103284,0,0
758,16.53694741,12.49288458,17.19133571,37.80687679,12.27476079,21.32457743,27.13069923,14.02971767,10.5547406,8.401711641,11.12835711,8.989954538,0,0
759,16.54223382,12.50048031,17.20426379,37.84346629,12.28870554,21.3689968,27.13621461,14.03894621,10.56519808,8.412966097,11.12911378,8.990117202,0,0
760,16.54593408,12.50803371,17.22334386,37.84345776,12.29574028,21.39100536,27.14507789,14.05250064,10.56608903,8.412916126,11.13177732,8.990125604,0,0
761,16.55684181,12.51814291,17.23687672,37.89338576,12.30360851,21.41236697,27.15376339,14.06772572,10.57400232,8.429173291,11.13470248,8.993183816,0,0
762,16.56212822,12.52577995,17.23982907,37.89860602,12.31253844,21.43457946,27.15900951,14.07670903,10.57594282,8.431255159,11.14059512,8.996995686,0,0
763,16.57023396,12.5320477,17.25029517,37.93749767,12.32051156,21.45625896,27.16541049,14.09185194,10.58890847,8.428300037,11.14293657,8.997899044,0,0
764,16.57607226,12.53922008,17.26882228,38.03316491,12.32745196,21.47830726,27.17756597,14.10404572,10.59512575,8.427876252,11.14695207,9.000625444,0,0
765,16.58135867,12.54691335,17.27726391,38.07237563,12.33426246,21.50012083,27.18199098,14.11299019,10.60182604,8.441043053,11.14957354,9.004232872,0,0
766,16.59173026,12.54939366,17.28178635,38.07745619,12.34107296,21.52194197,27.1911982,14.12875945,10.61052995,8.442314237,11.15112437,9.004651786,0,0
767,16.60043582,12.56237921,17.30831098,38.19579544,12.3481077,21.54400036,27.20645442,14.12955798,10.61975014,8.447003285,11.15220703,9.005187657,0,0
768,16.60572223,12.57012239,17.31138268,38.20099438,12.35608082,21.5657189,27.22014141,14.14443075,10.62441895,8.448706375,11.15333176,9.005823889,0,0
769,16.61100865,12.57788424,17.32635769,38.276315,12.36414829,21.58743591,27.22574675,14.15657438,10.64552652,8.460232483,11.16027363,9.008808969,0,0
770,16.61612647,12.58507174,17.33854371,38.31060346,12.37189717,21.60894539,27.23468559,14.16658847,10.64906949,8.461508706,11.1668739,9.013406557,0,0
771,16.61982673,12.59270892,17.35662624,38.40463447,12.38840849,21.6525516,27.24052374,14.17770816,10.65042314,8.463692809,11.17141997,9.011259178,0,0
772,16.62352698,12.60035385,17.37470878,38.49879809,12.39647596,21.67430682,27.24960801,14.19144806,10.65493882,8.464073604,11.17408912,9.013999255,0,0
773,16.62722724,12.6080065,17.38961339,38.57437082,12.41230336,21.6918273,27.25362661,14.1982565,10.65650934,8.464875515,11.17766156,9.015356266,0,0
774,16.64282028,12.60950676,17.40782328,38.61162286,12.42037082,21.71360349,27.26393198,14.20835187,10.65893477,8.467367264,11.18268826,9.016090024,0,0
775,16.64823922,12.617302,17.42511424,38.70126389,12.42675029,21.73539576,27.28133307,14.23507969,10.66669292,8.468355438,11.18926892,9.018275735,0,0
776,16.65335705,12.62456096,17.45275567,38.82654501,12.43954296,21.78066875,27.29459138,14.26363987,10.6749027,8.470816747,11.19395718,9.02058178,0,0
777,16.65718983,12.63220014,17.46604529,38.86425938,12.44751608,21.80248816,27.30154304,14.27211918,10.67994199,8.475707186,11.19450014,9.020721708,0,0
778,16.66058897,12.63933342,17.47255551,38.89042079,12.45455082,21.82464077,27.30706886,14.28342474,10.68545734,8.478104804,11.20952922,9.018257203,0,0
779,16.66442175,12.64698715,17.48222255,38.91956253,12.46261829,21.846465,27.3144795,14.29006677,10.70011189,8.480626095,11.21105945,9.019116609,0,0
780,16.66795342,12.65409138,17.50954284,39.04193474,12.46965303,21.86863117,27.3298626,14.30159361,10.70264674,8.482701931,11.21401745,9.022900144,0,0
781,16.67178621,12.66175969,17.53017881,39.0773944,12.47929208,21.89343997,27.3338526,14.30933564,10.70689702,8.484648977,11.21530336,9.02394975,0,0
782,16.67531787,12.66887728,17.53320155,39.08255692,12.48629807,21.91537954,27.33575422,14.3145743,10.7117791,8.485748109,11.22678637,9.043364257,0,0
783,16.67884954,12.67600135,17.55844343,39.19099233,12.49333281,21.93756393,27.34485218,14.32598188,10.71433612,8.487872547,11.22738073,9.043630274,0,0
784,16.69443316,12.67564504,17.57667603,39.2234434,12.50036755,21.959755,27.3579962,14.33521856,10.71960053,8.490299073,11.23018835,9.046874196,0,0
785,16.70268086,12.68083475,17.57932044,39.22865445,12.51110312,21.99690401,27.37898634,14.34020504,10.72020037,8.490974922,11.23239108,9.046659965,0,0
786,16.70621253,12.68797872,17.60259056,39.3270085,12.51917059,22.01878091,27.40795652,14.34522681,10.72195736,8.492886953,11.23514976,9.049909463,0,0
787,16.7097442,12.69512911,17.62357925,39.42027022,12.52598109,22.04077022,27.41359136,14.35650114,10.72412181,8.493899853,11.24382977,9.051963928,0,0
788,16.72444919,12.69700058,17.64675391,39.5134364,12.53371186,22.06254718,27.41972531,14.36139151,10.72762042,8.496273424,11.2529471,9.052497677,0,0
789,16.72798086,12.70416363,17.65992431,39.57874048,12.54040992,22.08466024,27.42402463,14.36503262,10.73006182,8.49898749,11.25417191,9.053280582,0,0
790,16.73151252,12.71133307,17.66287666,39.58390298,12.5482286,22.10664301,27.42685357,14.37159197,10.73143432,8.500840316,11.25689371,9.054980705,0,0
791,16.73504419,12.7185089,17.67795657,39.66837772,12.55492665,22.1287695,27.4310159,14.37974508,10.74248761,8.500896137,11.25765037,9.055161471,0,0
792,16.73857586,12.72569111,17.68670614,39.70772864,12.56354755,22.15087682,27.4415829,14.39196026,10.74506838,8.501713193,11.26008618,9.058240878,0,0
793,16.74369368,12.73305971,17.68935055,39.71290775,12.57161502,22.17280479,27.4649759,14.42536789,10.75196972,8.50253457,11.26172065,9.060456985,0,0
794,16.74881151,12.74044541,17.70437451,39.78859526,12.57943371,22.19481696,27.46983377,14.43273,10.75645916,8.507164949,11.26656872,9.067041579,0,0
795,16.75392933,12.74784819,17.71927913,39.86438304,12.58780618,22.21706697,27.47362629,14.44111704,10.76087371,8.509602651,11.27240256,9.067721689,0,0
796,16.75904716,12.75526801,17.73960029,39.95317805,12.59587365,22.23901973,27.4820304,14.45220178,10.76285506,8.511036948,11.27334191,9.067913356,0,0
797,16.76416498,12.76270485,17.75520945,40.03807918,12.60394112,22.26098176,27.50217689,14.45819198,10.77048489,8.513378147,11.2783824,9.07163312,0,0
798,16.76913992,12.76884195,17.77761352,40.13315672,12.61200858,22.28295302,27.50807803,14.46839038,10.77244762,8.513946886,11.28386571,9.07069908,0,0
799,16.77425774,12.77630154,17.79970965,40.22831156,12.62195408,22.30406882,27.51253301,14.47519521,10.77582484,8.51660406,11.28973493,9.073671256,0,0
800,16.78716505,12.77870159,17.82623427,40.34795513,12.63663254,22.34019323,27.52232465,14.48715024,10.78090229,8.523435785,11.30740604,9.093552428,0,0
801,16.79228288,12.78619483,17.83947507,40.41371694,12.64397229,22.36280847,27.52531521,14.49540743,10.78255752,8.525374123,11.30807081,9.093777547,0,0
802,16.79581455,12.79343658,17.85135315,40.44831625,12.65234476,22.38512288,27.52977947,14.5020704,10.78904596,8.533049047,11.3131729,9.095451005,0,0
803,16.81255502,12.79272413,17.88540953,40.53487167,12.66041223,22.40714123,27.55395219,14.51010115,10.79391298,8.533605678,11.31583715,9.098070289,0,0
804,16.81767284,12.8002449,17.89759555,40.56947787,12.6687847,22.42947338,27.57427489,14.51985837,10.80164201,8.533397404,11.31830035,9.09910246,0,0
805,16.83784989,12.79651135,17.91788134,40.66625407,12.68055299,22.46660793,27.58027714,14.52918732,10.80777399,8.538859166,11.32331893,9.100433817,0,0
806,16.84138155,12.80377988,17.92439156,40.69252411,12.68862046,22.48865768,27.58238522,14.5355716,10.81432098,8.540666468,11.32899587,9.108830756,0,0
807,16.84649938,12.81132847,17.93756196,40.75843739,12.6956552,22.51100925,27.596607,14.54604924,10.81721747,8.541943489,11.34519857,9.109794391,0,0
808,16.86007978,12.82494558,17.95073235,40.82440362,12.70268995,22.533367,27.62021031,14.55216974,10.82108192,8.54481882,11.35214963,9.114457433,0,0
809,16.86505471,12.83114959,17.97460861,40.92019772,12.72142996,22.55084552,27.6385564,14.56234457,10.82376171,8.547967774,11.35362239,9.116339401,0,0
810,16.87017254,12.8387184,17.99301637,41.01758338,12.72876971,22.57352018,27.65138815,14.57133443,10.82725903,8.549164805,11.35626885,9.119861807,0,0
811,16.87529036,12.84630394,18.01690116,41.01758584,12.73580445,22.59589743,27.66545414,14.58316837,10.82862806,8.550024637,11.35904434,9.122316201,0,0
812,16.88210866,12.85918649,18.0199239,41.02266552,12.74469771,22.61822983,27.67955187,14.57845254,10.83294515,8.550884284,11.37282951,9.137937671,0,0
813,16.88564032,12.86649567,18.04041372,41.11800279,12.75129976,22.64018447,27.69349191,14.59853021,10.84551106,8.563280815,11.37369106,9.138555509,0,0
814,16.88917199,12.873811,18.05358411,41.18425658,12.76051754,22.6620296,27.69953239,14.61090173,10.8501868,8.567286883,11.38195304,9.137403073,0,0
815,16.89974014,12.88523406,18.07199188,41.2819532,12.76785728,22.68473405,27.7141629,14.62602347,10.85469794,8.567681584,11.38319799,9.137881096,0,0
816,16.91846341,12.88905337,18.07463629,41.28707285,12.77622976,22.70715323,27.71736641,14.63312874,10.85521934,8.568133884,11.38432593,9.138411795,0,0
817,16.92199507,12.89638058,18.0951261,41.3827193,12.78709104,22.74431113,27.72676526,14.64890993,10.85934796,8.570838755,11.38953803,9.154298144,0,0
818,16.93182893,12.90223379,18.11518714,41.40520956,12.79495157,22.76697719,27.73256473,14.6601067,10.86018294,8.57149989,11.39144348,9.15701734,0,0
819,16.93694675,12.90989221,18.11813949,41.41031442,12.80229131,22.78970878,27.73905196,14.66997862,10.8659244,8.57408463,11.39975421,9.162216633,0,0
820,16.94206458,12.91756715,18.12474842,41.4450814,12.80963106,22.81244614,27.74245242,14.67848326,10.86872096,8.577893099,11.40386501,9.16468973,0,0
821,16.94559625,12.92491661,18.14173669,41.52165662,12.81697081,22.83518926,27.75253333,14.69091421,10.87137521,8.581363143,11.40870188,9.168949222,0,0
822,16.94912791,12.93227215,18.16153576,41.61754054,12.8246185,22.85781675,27.76856915,14.70525829,10.87554997,8.585370279,11.41284038,9.169035647,0,0
823,16.95737561,12.93794464,18.17747766,41.70865112,12.83226618,22.88045026,27.79620563,14.72407846,10.87785279,8.587238372,11.41521483,9.169781637,0,0
824,16.96230406,12.95103344,18.18556835,41.7117288,12.83960593,22.9032106,27.80418676,14.73256835,10.88627925,8.592924064,11.41929587,9.169639465,0,0
825,16.96583573,12.95841096,18.19207857,41.73827032,12.84849918,22.92562895,27.82362544,14.75012902,10.89358587,8.593414441,11.42417992,9.178506202,0,0
826,16.98442412,12.96463378,18.21055673,41.83658343,12.85687166,22.94811454,27.83767801,14.76698923,10.89700924,8.597032972,11.43175834,9.181650101,0,0
827,16.99562005,12.9744292,18.22546134,41.91386587,12.86473219,22.97083366,27.84360139,14.77780453,10.89834001,8.59768826,11.4369213,9.182379667,0,0
828,16.99914938,12.98181776,18.24036595,41.9912157,12.87316111,22.99302961,27.85691783,14.79997032,10.8991014,8.598440216,11.43809819,9.182914877,0,0
829,17.00268105,12.98921248,18.25623745,42.08278951,12.88050086,23.01581841,27.86552495,14.80988663,10.90147547,8.59842306,11.4459806,9.190627736,0,0
830,17.00621272,12.9966132,18.2591898,42.08786229,12.88966226,23.04784622,27.87596265,14.82744418,10.91696541,8.606488425,11.44932365,9.199732078,0,0
831,17.01536571,13.00650861,18.27771691,42.18658721,12.89803473,23.07036458,27.88154045,14.8369757,10.91778109,8.607955958,11.45198331,9.201802939,0,0
832,17.02223013,13.01013493,18.30174453,42.28389643,12.90589526,23.09311463,27.88983826,14.84593161,10.92114595,8.610047924,11.45372774,9.204087286,0,0
833,17.0257618,13.01755185,18.30481623,42.28894517,12.91280232,23.11549572,27.90604277,14.85459187,10.92374344,8.611461608,11.45731717,9.205984314,0,0
834,17.0336247,13.02795105,18.31810598,42.35605997,12.91970938,23.13788296,27.91604441,14.866209,10.9252141,8.613728541,11.46245911,9.21156372,0,0
835,17.0383003,13.03561222,18.334565,42.43348111,12.92704912,23.16070723,27.92117381,14.87699772,10.92629832,8.614779403,11.46431254,9.213700429,0,0
836,17.04183197,13.04304366,18.3504365,42.52554979,12.93498891,23.18282507,27.92865002,14.88414119,10.9274518,8.615441077,11.47031901,9.216998205,0,0
837,17.04536364,13.05048103,18.36601418,42.59264557,12.94232866,23.20566034,27.94415034,14.9026313,10.93441474,8.630467764,11.47233241,9.218679463,0,0
838,17.04889531,13.05792433,18.37831955,42.62576491,12.95318994,23.2430394,27.95469362,14.90791863,10.93786995,8.635633422,11.47769552,9.219001658,0,0
839,17.05242697,13.06537354,18.39329456,42.70361211,12.96074546,23.26552954,27.958286,14.91495066,10.93975612,8.637756572,11.48413557,9.223891061,0,0
840,17.05595864,13.07282865,18.39403587,42.70359742,12.96808521,23.28838474,27.97651118,14.92984045,10.95562827,8.638918755,11.49044051,9.23067843,0,0
841,17.06063424,13.08052818,18.39886625,42.70849176,12.97676562,23.31084615,27.98134856,14.9393528,10.95804968,8.641267276,11.50092675,9.233814238,0,0
842,17.06949861,13.0960854,18.40982561,42.77078033,12.98380036,23.3334093,27.98874104,14.95041315,10.96031065,8.643659973,11.51481314,9.238078337,0,0
843,17.07303028,13.10355163,18.42823337,42.87016456,12.99186783,23.35570199,27.99700051,14.95706072,10.97252241,8.643569113,11.51514251,9.238043734,0,0
844,17.07834461,13.11113345,18.43183431,42.87514785,12.99920758,23.3785786,28.00324899,14.96893398,10.97642033,8.644084403,11.5168395,9.240331246,0,0
845,17.08187628,13.11861087,18.45084172,42.97456172,13.0098832,23.41568019,28.00765314,14.97933051,10.97805827,8.645801249,11.51908261,9.243055923,0,0
846,17.08540795,13.12609414,18.48336877,43.0722707,13.01743872,23.43821307,28.01256399,14.98816222,10.98077026,8.648861706,11.52073572,9.244989701,0,0
847,17.09008355,13.13382427,18.5015217,43.16995056,13.02902772,23.47515084,28.01821129,14.99846977,10.98226245,8.649763939,11.52508273,9.249085382,0,0
848,17.09505848,13.14025188,18.50447405,43.1749877,13.03658325,23.497699,28.02442078,15.01063107,10.9841554,8.650564992,11.52669464,9.250587902,0,0
849,17.10379693,13.1449081,18.52914158,43.28099611,13.04501217,23.52003013,28.02970968,15.01808912,10.98923605,8.65196561,11.53425822,9.254446779,0,0
850,17.11224888,13.15328693,18.54288202,43.3135695,13.05235192,23.54294559,28.03628393,15.0300924,10.99240662,8.655687408,11.53754674,9.257173738,0,0
851,17.11578054,13.16079741,18.57619313,43.38258994,13.05969167,23.56586628,28.04282314,15.03788602,10.99547639,8.657746017,11.54131869,9.260584523,0,0
852,17.12045614,13.16855745,18.5889084,43.41558467,13.06672641,23.588491,28.06937519,15.06064272,11.0099746,8.671183059,11.550056,9.267384446,0,0
853,17.12398781,13.17607905,18.6020788,43.48314235,13.07376115,23.6111211,28.08992037,15.06894892,11.0132707,8.672691974,11.55966893,9.270983706,0,0
854,17.13358369,13.18482941,18.61303816,43.5457017,13.08079589,23.63375657,28.10801322,15.07278344,11.01394094,8.673340642,11.56161925,9.271743518,0,0
855,17.1437671,13.22023528,18.61610985,43.55071189,13.09001367,23.65586312,28.12723487,15.08144786,11.0142895,8.673347452,11.56642315,9.27029046,0,0
856,17.16010118,13.22775542,18.63463697,43.65045239,13.09704841,23.67850931,28.14532962,15.09921402,11.01702388,8.675611664,11.57611311,9.277328286,0,0
857,17.16363285,13.23531288,18.65608014,43.67557247,13.10626619,23.7006357,28.15083092,15.10984701,11.01900756,8.677267814,11.57930164,9.27926513,0,0
858,17.17264202,13.24609398,18.66306458,43.68006468,13.1187005,23.737155,28.16935606,15.14083095,11.02096718,8.678994594,11.59169856,9.282634476,0,0
859,17.17617369,13.25365951,18.69564295,43.74445939,13.12682441,23.75924709,28.1735599,15.14974639,11.02408508,8.679693874,11.59826082,9.288980274,0,0
860,17.18895921,13.2653357,18.71530333,43.78220348,13.13604219,23.7814112,28.18343314,15.16511589,11.02644761,8.68286583,11.60153762,9.293699811,0,0
861,17.19741115,13.2740739,18.72066295,43.78703769,13.14307694,23.80408782,28.20099293,15.16887857,11.02696912,8.683581843,11.60278491,9.294230342,0,0
862,17.20094282,13.28164962,18.7236857,43.79205468,13.15551124,23.84068745,28.21253951,15.19464159,11.03225168,8.687261619,11.6044671,9.295577186,0,0
863,17.20447449,13.289231,18.74517482,43.88645495,13.16254598,23.8633782,28.22126307,15.20597715,11.0366285,8.689034316,11.6069011,9.295728627,0,0
864,17.21485324,13.29544769,18.75025375,43.88617227,13.17176376,23.88558474,28.23446184,15.21503573,11.03938669,8.691058847,11.61170521,9.294622001,0,0
865,17.21838491,13.30303931,18.7824599,43.9848605,13.18232004,23.92303378,28.24310969,15.22358825,11.04098988,8.693422388,11.61426359,9.29762769,0,0
866,17.22724928,13.31865814,18.78788992,43.98966511,13.18935478,23.94574347,28.25049762,15.23591478,11.0426321,8.694783675,11.62344475,9.293092342,0,0
867,17.23078095,13.32625501,18.81618735,43.9920639,13.19857256,23.96797785,28.25407195,15.24350553,11.04834533,8.696474206,11.62428976,9.293248956,0,0
868,17.23431261,13.33385749,18.82108812,43.99692935,13.2056073,23.99069779,28.25852864,15.2526976,11.05309175,8.705247393,11.63055496,9.298429835,0,0
869,17.23784428,13.34146558,18.84272487,44.09368132,13.21294705,24.01372096,28.26481592,15.26300614,11.05620675,8.707182217,11.63252889,9.301046499,0,0
870,17.24137595,13.34907928,18.84620646,44.09867825,13.22185982,24.03568145,28.27801993,15.27298351,11.05906903,8.709327561,11.63436132,9.301819122,0,0
871,17.24490762,13.35669857,18.86473358,44.1989037,13.22950751,24.05859473,28.28122418,15.27979915,11.05948798,8.709289907,11.63720887,9.305046767,0,0
872,17.24843928,13.36432343,18.88660382,44.22396722,13.23663034,24.08085438,28.29487318,15.28839129,11.06201188,8.711601931,11.6422334,9.309486693,0,0
873,17.25197095,13.37195387,18.90709364,44.32212398,13.24366508,24.10359961,28.30580089,15.2973739,11.06422887,8.714240652,11.64508095,9.312725819,0,0
874,17.26893311,13.4026384,18.92890296,44.42036267,13.25474213,24.14109611,28.31805187,15.30787356,11.06903374,8.716162652,11.6510661,9.3187134,0,0
875,17.27246477,13.41027647,18.94886353,44.51876152,13.26229766,24.16380149,28.32851327,15.31684511,11.07393185,8.718092239,11.65741474,9.336992298,0,0
876,17.29142112,13.42219194,18.9641989,44.55313614,13.27042157,24.18599789,28.33695376,15.32602214,11.08706511,8.732748837,11.66044321,9.340226628,0,0
877,17.29495279,13.42983452,18.98423147,44.65338604,13.27985513,24.2079545,28.34217036,15.33572622,11.09077064,8.7307,11.66662224,9.34522572,0,0
878,17.29962839,13.43772383,18.99793111,44.72158844,13.28688987,24.23072851,28.34489853,15.34279574,11.09289666,8.7320861,11.67032454,9.348947155,0,0
879,17.30808033,13.44659687,19.01500707,44.72739963,13.29349192,24.2530829,28.36852297,15.34707242,11.09410619,8.732945086,11.67553358,9.353556293,0,0
880,17.31653228,13.45557925,19.01574838,44.7273885,13.3024047,24.27511639,28.37785327,15.35665312,11.09760405,8.736073604,11.67667403,9.354341281,0,0
881,17.32006394,13.46323936,19.0287914,44.79029562,13.31052861,24.29734194,28.3803917,15.36385588,11.11121374,8.741217359,11.68196993,9.358818339,0,0
882,17.32359561,13.47090496,19.04249105,44.85857568,13.31838914,24.32037993,28.38847563,15.37351008,11.11677802,8.742764146,11.68516506,9.359828463,0,0
883,17.32919223,13.48006285,19.04607576,44.85828588,13.32542388,24.34317885,28.39367863,15.38492877,11.12363462,8.744728803,11.69559059,9.358217493,0,0
884,17.3455256,13.50600331,19.06087097,44.9263345,13.33245863,24.36598265,28.40300384,15.40049165,11.12585775,8.747141418,11.69682462,9.358769468,0,0
885,17.34905727,13.51367007,19.06323709,44.92600954,13.33949337,24.38879133,28.40910404,15.41651637,11.13118128,8.748146029,11.70398878,9.367152465,0,0
886,17.35750921,13.52275549,19.07548951,44.96654129,13.34704889,24.41155371,28.42077683,15.42400897,11.13831571,8.757422501,11.70729868,9.370222406,0,0
887,17.36104088,13.53043106,19.09840564,45.03297631,13.36107486,24.43144214,28.43501053,15.43685404,11.13986097,8.758544172,11.71404224,9.37687881,0,0
888,17.36601581,13.53705649,19.11054899,45.06861583,13.36819769,24.45379195,28.44933655,15.4849425,11.15123199,8.762867617,11.7185682,9.381316816,0,0
889,17.36954748,13.54474316,19.12542721,45.10861321,13.37523244,24.47662079,28.45514255,15.4933905,11.15416762,8.765094037,11.73204074,9.392318126,0,0
890,17.37294662,13.55247317,19.12972639,45.13069042,13.38226718,24.49945443,28.45939787,15.50134676,11.15698351,8.767666878,11.74653108,9.406487286,0,0
891,17.38587901,13.55715347,19.13847596,45.17169523,13.39745866,24.5458487,28.46833375,15.51003607,11.15837534,8.770080592,11.74800383,9.408449137,0,0
892,17.38941068,13.56485547,19.1577968,45.23775518,13.40963957,24.58322832,28.47886198,15.51961811,11.16612596,8.774512318,11.74950552,9.409576922,0,0
893,17.39294235,13.57256289,19.16596014,45.27343835,13.41847153,24.61370803,28.48376961,15.5296569,11.17003587,8.774166108,11.75134289,9.412530591,0,0
894,17.39647402,13.58027569,19.16857948,45.27330835,13.42997882,24.64346875,28.49873868,15.54078902,11.17710106,8.780149128,11.753868,9.415921916,0,0
895,17.40207063,13.58947659,19.17960924,45.33676554,13.43701356,24.66633787,28.51564093,15.56784126,11.17908924,8.780830149,11.75547298,9.4181875,0,0
896,17.4056023,13.59719877,19.18229898,45.33661361,13.4440483,24.68921169,28.52216193,15.57893887,11.18226488,8.781972019,11.75656421,9.418839652,0,0
897,17.41119892,13.60642489,19.18666856,45.35869895,13.45296107,24.71137616,28.53050154,15.59377673,11.18589435,8.785846061,11.76500867,9.430592756,0,0
898,17.42772957,13.61099438,19.19943253,45.43301406,13.45999582,24.73425945,28.54185902,15.60593362,11.18808243,8.785382728,11.76829043,9.435585702,0,0
899,17.43662742,13.62035187,19.21212611,45.50742257,13.46882778,24.7647908,28.54498943,15.61233265,11.19326203,8.786901933,11.77444391,9.442511593,0,0
900,17.44015909,13.6280901,19.228068,45.60168556,13.47914591,24.78579195,28.55087661,15.61795897,11.19551319,8.788588122,11.77700584,9.446568921,0,0
901,17.44369075,13.63583367,19.24776546,45.62446144,13.48618066,24.80869104,28.56557871,15.63030073,11.21174427,8.794671112,11.78804334,9.460693703,0,0
902,17.44722242,13.64358256,19.2522544,45.64660891,13.4932154,24.83159474,28.57390121,15.64482845,11.21274707,8.795072341,11.79725093,9.465951741,0,0
903,17.45075409,13.65133678,19.26819629,45.74102072,13.50025014,24.85450305,28.58394812,15.659031,11.21964974,8.812786225,11.79894792,9.468334669,0,0
904,17.45415323,13.65913378,19.28779458,45.83541278,13.51440611,24.8901758,28.58982128,15.6684668,11.22399483,8.813784599,11.80027091,9.469386782,0,0
905,17.46218665,13.66783464,19.29447371,45.84021606,13.52144085,24.91309147,28.59567827,15.67913818,11.23080424,8.816079761,11.80155682,9.470544276,0,0
906,17.46571831,13.67560298,19.29894181,45.84009986,13.5284756,24.9360117,28.60337425,15.68818049,11.23790986,8.818158092,11.80726246,9.482392517,0,0
907,17.47358355,13.68631937,19.32634953,45.96908227,13.53695568,24.95781238,28.61226818,15.69817603,11.23906334,8.818891244,11.80994795,9.483038305,0,0
908,17.47855849,13.69304911,19.35343202,46.09613329,13.54355773,24.98032307,28.61597598,15.70623209,11.24278221,8.821837954,11.81220427,9.486813995,0,0
909,17.48209016,13.70083068,19.38310913,46.18940041,13.55402826,25.00181596,28.62133479,15.71662845,11.24899406,8.821882423,11.81344923,9.487397803,0,0
910,17.48562182,13.70861752,19.4093966,46.31426391,13.56063032,25.02433666,28.64776962,15.73340045,11.25164468,8.823840923,11.81791793,9.491606071,0,0
911,17.48915349,13.7164096,19.41398405,46.31415436,13.56723237,25.04686241,28.65377405,15.74412672,11.25553896,8.826881818,11.82735452,9.513135548,0,0
912,17.49268516,13.72420692,19.42059298,46.3504562,13.57395377,25.06932991,28.65812255,15.75129337,11.26526514,8.832246206,11.82839998,9.514924149,0,0
913,17.5005504,13.7350166,19.43335695,46.42537587,13.58587984,25.09700641,28.66582133,15.76303322,11.26849843,8.835900096,11.82885104,9.514856205,0,0
914,17.50408207,13.74282154,19.45792657,46.53016532,13.59687115,25.11850603,28.675157,15.77088476,11.27261192,8.836321202,11.83768392,9.512985911,0,0
915,17.50761373,13.7506317,19.45873828,46.53013921,13.60725241,25.13932568,28.68427648,15.77755936,11.28347716,8.835553981,11.83905877,9.513865857,0,0
916,17.51245614,13.75744813,19.48683013,46.60596837,13.61537632,25.16173938,28.68687963,15.78547048,11.28443193,8.836304319,11.84025935,9.514932165,0,0
917,17.51743107,13.76424223,19.48817109,46.60589418,13.62306755,25.18374622,28.69149513,15.79449312,11.28597532,8.838792002,11.84347453,9.518844503,0,0
918,17.52083021,13.77210522,19.48951204,46.60582061,13.63298869,25.21385622,28.69467603,15.80244205,11.29584185,8.835873003,11.8497962,9.52782045,0,0
919,17.54084339,13.7667124,19.50577916,46.70289009,13.63959074,25.23642038,28.70377346,15.81519854,11.29747755,8.835533986,11.85475731,9.528832551,0,0
920,17.54568579,13.77357858,19.52398247,46.70162728,13.64728197,25.25844983,28.71466768,15.82367206,11.31102693,8.835232247,11.85547864,9.529675726,0,0
921,17.54921746,13.7814235,19.52479418,46.70160332,13.65388402,25.28102403,28.72867716,15.84077205,11.31636383,8.849766276,11.85655885,9.530212354,0,0
922,17.55274913,13.78927358,19.5410613,46.79877544,13.66157524,25.30306667,28.73353931,15.8479992,11.32840196,8.85346921,11.8624426,9.534758001,0,0
923,17.5562808,13.7971288,19.5530136,46.83106103,13.6681773,25.32565083,28.74156797,15.86274333,11.32992023,8.855965451,11.86905802,9.539208432,0,0
924,17.55981246,13.80498917,19.55385032,46.83104356,13.67477935,25.34823987,28.7563464,15.89639639,11.33177157,8.858532103,11.87421322,9.541820057,0,0
925,17.56334413,13.81285466,19.55466203,46.83102028,13.68190218,25.37078476,28.76813078,15.9076196,11.33440681,8.861282291,11.87697236,9.545288494,0,0
926,17.5668758,13.82072528,19.57248356,46.92794546,13.69679545,25.39731636,28.77625413,15.91999678,11.33535502,8.862827997,11.88716845,9.548712574,0,0
927,17.58291424,13.84279689,19.57329527,46.92792247,13.70519472,25.42761599,28.78049027,15.9293314,11.33829462,8.866151376,11.89219969,9.553558793,0,0
928,17.58644591,13.8506664,19.59014164,46.98997555,13.71319389,25.44957443,28.78489612,15.93825563,11.34453649,8.867842903,11.89556346,9.55591522,0,0
929,17.58997757,13.85854102,19.59451122,47.01236602,13.71979594,25.47218661,28.79588177,15.95028263,11.3532549,8.874128916,11.89622811,9.556092538,0,0
930,17.59350924,13.86642073,19.60544663,47.0767587,13.7336399,25.49932218,28.80179753,15.9618771,11.35528612,8.875299663,11.89755111,9.557198499,0,0
931,17.59704091,13.87430553,19.62171376,47.17422991,13.74024195,25.52194099,28.80759273,15.97126039,11.35742348,8.877325058,11.89853141,9.558076235,0,0
932,17.60935652,13.87701429,19.63382697,47.1700186,13.746844,25.54456457,28.82142098,15.98707358,11.36364909,8.894140637,11.89916052,9.557992051,0,0
933,17.61288818,13.8849099,19.65058239,47.26740892,13.75344605,25.56719291,28.83809003,15.99630642,11.36701196,8.895366438,11.90290702,9.562342135,0,0
934,17.61641985,13.89281058,19.6513941,47.26738677,13.76113728,25.58930256,28.84102314,16.00298705,11.37851929,8.891389917,11.90572698,9.565957918,0,0
935,17.61995152,13.90071631,19.65576368,47.28984702,13.76773933,25.61194057,28.84745054,16.01027069,11.37977554,8.890674113,11.9108396,9.571560435,0,0
936,17.62348319,13.90862708,19.68574451,47.38836684,13.77486216,25.63453544,28.85372161,16.02193106,11.38267234,8.893673865,11.91317509,9.573349916,0,0
937,17.62917421,13.91603463,19.69026997,47.38699408,13.78146421,25.6571829,28.85713854,16.03089782,11.38434376,8.894920747,11.92060333,9.584343961,0,0
938,17.63270588,13.92395519,19.69108168,47.38697245,13.78858704,25.67978789,28.86223385,16.04085382,11.3905995,8.9047656,11.92365557,9.588557437,0,0
939,17.63678943,13.93138753,19.69189339,47.38695109,13.79530845,25.70238203,28.88319452,16.05035067,11.39189055,8.904756994,11.93453916,9.604307183,0,0
940,17.64176436,13.93832786,19.69626064,47.40944024,13.80221844,25.72492543,28.89674394,16.05410884,11.39330065,8.904783481,11.93845181,9.605656723,0,0
941,17.66044579,13.9375408,19.69707235,47.40941937,13.8141445,25.75283415,28.90156107,16.0602426,11.39448651,8.904137242,11.93911646,9.605851855,0,0
942,17.6641777,13.94698192,19.7081021,47.47407404,13.82074655,25.77550187,28.90470948,16.06777525,11.40144108,8.911856657,11.94441592,9.612396141,0,0
943,17.66770937,13.95492964,19.71913186,47.53877247,13.8273486,25.79817424,28.90703514,16.07363282,11.40407099,8.915375874,11.94785301,9.616764028,0,0
944,17.67681971,13.96371391,19.73108416,47.57067553,13.83425859,25.82073334,28.92346379,16.09395636,11.41646858,8.915285438,11.9497303,9.61820268,0,0
945,17.6922356,13.97702167,19.74534938,47.635134,13.84086065,25.84341497,28.9279138,16.10351753,11.42446767,8.932287341,11.95073211,9.619436798,0,0
946,17.69576727,13.98497628,19.75720733,47.66714065,13.8474627,25.86610121,28.93167854,16.11310017,11.42684845,8.932600039,11.95587107,9.618297252,0,0
947,17.69916641,13.99297188,19.75801904,47.66712053,13.85406475,25.88879203,28.93671088,16.12273169,11.43043246,8.93568577,11.95763804,9.621469854,0,0
948,17.70709969,14.00400796,19.77492744,47.6665885,13.85860966,25.90264343,28.94168777,16.1325239,11.4328589,8.938204996,11.97544306,9.629270596,0,0
949,17.71063135,14.01197448,19.77573915,47.66657074,13.86533107,25.92527924,28.95721704,16.18560585,11.43801189,8.939671515,11.97712292,9.630779732,0,0
950,17.71403049,14.01998189,19.78667456,47.73127868,13.87193312,25.94798212,28.96154776,16.19248143,11.44125379,8.942091007,11.98580048,9.629777487,0,0
951,17.71756216,14.02795821,19.79770432,47.79601471,13.87905595,25.97064319,28.96576154,16.20215712,11.44708105,8.945558428,11.98803314,9.631344055,0,0
952,17.7209613,14.03597535,19.79851603,47.79599744,13.88674718,25.99283729,28.9712684,16.21241617,11.45276251,8.953312323,11.99009061,9.633094886,0,0
953,17.72449297,14.04396143,19.80954579,47.86077683,13.89417795,26.01539075,28.97711402,16.22263876,11.45843581,8.950216647,11.99525573,9.634946263,0,0
954,17.72789211,14.05198826,19.81391537,47.8833318,13.90130078,26.03806693,28.98025398,16.23172418,11.4603125,8.950668761,11.99832247,9.638701713,0,0
955,17.73129125,14.06001994,19.82586767,47.91530267,13.90790283,26.06079268,28.9821556,16.23744298,11.46626168,8.967286335,12.00299943,9.654029224,0,0
956,17.73469039,14.06805645,19.82667938,47.91528609,13.91450488,26.08352293,28.99728904,16.24643701,11.46943951,8.969950728,12.00959371,9.662182235,0,0
957,17.73822205,14.0760619,19.82749109,47.91526978,13.91987851,26.09724375,28.99909076,16.25293214,11.47351541,8.971328816,12.0127585,9.665627302,0,0
958,17.74162119,14.08410804,19.8452742,47.946999,13.92648057,26.11998133,29.00641312,16.26383596,11.47425835,8.973006149,12.01465134,9.667453757,0,0
959,17.74965461,14.09302538,19.85404834,47.96796157,13.93102548,26.13387447,29.02250004,16.2722186,11.47796094,8.975746983,12.01513689,9.667886174,0,0
960,17.76060015,14.10634196,19.88040597,48.03370302,13.93762753,26.15661931,29.02668784,16.27972895,11.48408862,8.97727363,12.0228603,9.666387662,0,0
961,17.76399929,14.11439602,19.89667309,48.13174107,13.94217245,26.17052311,29.03026707,16.28863671,11.48568847,8.97722887,12.02640092,9.668836155,0,0
962,17.76753096,14.12241905,19.8974848,48.13172504,13.95340074,26.19121789,29.03767792,16.30044106,11.4924792,8.98061263,12.02853669,9.671919716,0,0
963,17.77106262,14.13044692,19.91333235,48.22780965,13.95794565,26.20513258,29.04726626,16.32123832,11.49807388,8.980400337,12.03028013,9.673224101,0,0
964,17.77909604,14.13945679,19.92426776,48.29275208,13.96563688,26.2273786,29.06578074,16.37262995,11.50130964,8.982619233,12.04307554,9.66531551,0,0
965,17.78249518,14.14752827,19.93529752,48.3577215,13.97306765,26.24998264,29.07682199,16.38396315,11.51056829,8.986678649,12.04566706,9.66729217,0,0
966,17.78602685,14.15556882,19.93610923,48.35770599,13.98081363,26.27261075,29.08054213,16.39208675,11.52399491,8.989796573,12.04635565,9.667653342,0,0
967,17.78955852,14.16361417,19.94704464,48.42273291,13.98855962,26.29524588,29.09600312,16.40990105,11.54264807,8.99940121,12.04886792,9.671170494,0,0
968,17.79309018,14.17166432,19.94785635,48.42271776,13.99516167,26.31802312,29.10163536,16.42431199,11.5449257,9.00020811,12.05700591,9.677811838,0,0
969,17.79648932,14.17975475,19.94878741,48.42269291,14.00176372,26.34080473,29.1065278,16.43546149,11.55247286,8.996166334,12.05825296,9.678986704,0,0
970,17.80776175,14.18699035,19.94959912,48.4226783,14.00836577,26.36359067,29.1107632,16.4453957,11.55682063,8.99852754,12.06200976,9.679950489,0,0
971,17.81245387,14.19480578,19.96577189,48.52111507,14.01527576,26.38626453,29.12133806,16.46105065,11.5631795,9.001724661,12.07329981,9.693270026,0,0
972,17.81598554,14.20287332,19.97014147,48.54377441,14.02187781,26.40905915,29.12399817,16.46858543,11.56763757,9.003355533,12.0763252,9.69514306,0,0
973,17.81938467,14.21098102,19.97386335,48.54269557,14.0287878,26.43174193,29.14798775,16.46704524,11.57327807,9.004753502,12.07825347,9.695924642,0,0
974,17.82291634,14.21905799,19.98980524,48.63916062,14.03569779,26.45442926,29.15650022,16.47675693,11.57422628,9.00560541,12.0809037,9.699332089,0,0
975,17.82631548,14.22717506,19.9905226,48.63916198,14.04260778,26.47712114,29.16766772,16.4937302,11.57473462,9.006292214,12.08378592,9.700928918,0,0
976,17.82984715,14.23526144,20.00198726,48.70431988,14.04984996,26.49982818,29.17452637,16.49957934,11.58996186,9.001390033,12.08581547,9.702346418,0,0
977,17.83337882,14.24335254,20.02906975,48.83258592,14.05675995,26.52252892,29.19661302,16.53235825,11.59696928,9.004510876,12.08916545,9.705871974,0,0
978,17.84247855,14.25196271,20.04102206,48.86435345,14.06366994,26.54523417,29.22297609,16.54541179,11.60063129,9.006397635,12.09096163,9.707594711,0,0
979,17.85051197,14.26109417,20.05653223,48.91894135,14.07035569,26.56772643,29.22573876,16.55304278,11.60358746,9.006753356,12.09305005,9.708248445,0,0
980,17.85800796,14.27096683,20.06080747,48.9416368,14.07726568,26.5904408,29.23807163,16.56260282,11.60532868,9.008141848,12.09550477,9.711968577,0,0
981,17.8671077,14.2797074,20.0629709,48.94111676,14.08386773,26.61327414,29.25739489,16.57964529,11.60878974,9.00937615,12.09729025,9.714561787,0,0
982,17.87268231,14.2877536,20.06378261,48.94110363,14.09046978,26.6361117,29.26345525,16.58852733,11.61190647,9.009161367,12.09916755,9.716073285,0,0
983,17.88071573,14.29697209,20.07654658,49.01736428,14.09737977,26.65883899,29.26770529,16.59846586,11.62313937,9.019696997,12.10442227,9.717422907,0,0
984,17.88874915,14.30627666,20.0820601,49.03973824,14.10543369,26.68143271,29.27187752,16.60808895,11.62378024,9.020364941,12.10589502,9.719596591,0,0
985,17.89228081,14.31439406,20.09353091,49.03898116,14.11234368,26.7041687,29.2826558,16.6261102,11.63603495,9.017431469,12.1192381,9.723404593,0,0
986,17.89581248,14.32251613,20.09790049,49.06168854,14.11894574,26.72702289,29.29653242,16.63174609,11.63779645,9.019796555,12.12186631,9.726702815,0,0
987,17.89934415,14.33064285,20.0987122,49.06167624,14.12554779,26.74988123,29.3004877,16.63654657,11.63912812,9.021251761,12.12561063,9.728582899,0,0
988,17.90287582,14.33877421,20.10974196,49.12694189,14.13740404,26.77100499,29.31622599,16.65315368,11.64431382,9.025036062,12.12602462,9.72891773,0,0
989,17.90695937,14.34642197,20.12386199,49.12176833,14.14515002,26.7937356,29.32142731,16.66404834,11.64641194,9.026445916,12.12672095,9.729961025,0,0
990,17.91049104,14.35456274,20.1285787,49.12032574,14.15078411,26.8072223,29.3276784,16.67597434,11.64832174,9.027111928,12.13164116,9.744654708,0,0
991,17.9140227,14.36270813,20.1293904,49.12031404,14.15738616,26.83009579,29.34518732,16.68872546,11.65248235,9.032081728,12.13333083,9.746570371,0,0
992,17.9185886,14.37098609,20.15788314,49.12002878,14.16407191,26.85264397,29.34808246,16.69603578,11.65475213,9.035122827,12.13832937,9.74834325,0,0
993,17.92662201,14.38039819,20.18529086,49.25063543,14.17067396,26.87552581,29.35238857,16.70523817,11.65996493,9.038592432,12.1403337,9.751503071,0,0
994,17.94084739,14.3854393,20.18600822,49.2506389,14.1811445,26.89747109,29.36081704,16.71994295,11.66880761,9.041983528,12.14969696,9.750986016,0,0
995,17.94437906,14.39360003,20.18757776,49.2505618,14.18774655,26.92036093,29.36358552,16.72705101,11.66973356,9.04230979,12.15642622,9.753033529,0,0
996,17.94791072,14.40176535,20.19435109,49.25057626,14.1943486,26.94325484,29.3716785,16.73672901,11.67492747,9.046470153,12.15789775,9.754133758,0,0
997,17.95144239,14.40993525,20.20711507,49.3269894,14.20095065,26.9661528,29.38416669,16.74840277,11.68311786,9.052128171,12.15981486,9.754826593,0,0
998,17.95484153,14.41814417,20.20859026,49.32692854,14.20715889,26.98820865,29.40101402,16.77030296,11.68558687,9.054936848,12.16350681,9.760192243,0,0
999,17.96287495,14.42765106,20.22135423,49.40339683,14.2151016,27.01071974,29.4036718,16.77788915,11.68837901,9.056976077,12.16481499,9.761274228,0,0
1000,17.97090837,14.43724285,20.24785342,49.4788582,14.22170365,27.03362952,29.41000588,16.78753344,11.68950262,9.058702048,12.18071294,9.763538832,0,0
,,,,,,,,,,,,,,
,13.62438904,11.26306008,11.98091521,28.74204989,9.188222581,16.98223158,22.50522977,12.55887774,8.505407934,7.436173272,8.939554915,7.999863732,,


==> data/regret_ts_ids_k_armed_k10_H1000.csv <==
t,ids_historical,ids_historical_sem,ts_historical,ts_historical_sem,ids_ignorant,ids_ignorant_sem,ts_ignorant,ts_ignorant_sem,ids_artificial_replay,ids_artificial_replay_sem,ts_artificial_replay,ts_artificial_replay_sem,optimal,optimal_sem
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
1,0.179644625,0.272150751,0.02042722,0.05639595,0.332581918,0.24727927,0.352755886,0.280585562,0.078497191,0.143449189,0.090574926,0.169180417,0,0
2,0.408336046,0.514267905,0.052534945,0.08608159,0.622132602,0.455717536,0.656414016,0.440443496,0.135726671,0.209800006,0.181149852,0.338360834,0,0
3,0.580623825,0.669239156,0.074678238,0.116122866,0.874285099,0.615858295,0.994478767,0.554570413,0.18746217,0.278652413,0.260287833,0.48686592,0,0
4,0.721473622,0.829893844,0.096457913,0.130310032,1.128415568,0.72591081,1.350745895,0.622056938,0.23919767,0.355089255,0.323474013,0.581889639,0,0
5,0.898889879,1.020680377,0.111615497,0.145507019,1.367065754,0.823896028,1.636174408,0.692151237,0.285901809,0.421389045,0.373503239,0.651195178,0,0
6,1.070108694,1.11916706,0.120466547,0.148801948,1.542035108,0.939390466,1.943234945,0.808091513,0.332605948,0.491374551,0.410044329,0.696373739,0,0
7,1.219268073,1.26615225,0.133285312,0.172462529,1.730818683,1.039718039,2.250465778,0.931236575,0.379310087,0.563674593,0.447181778,0.737918838,0,0
8,1.337894425,1.340997959,0.159529605,0.205063665,1.915278112,1.102133891,2.574399837,1.030767874,0.413118332,0.595177313,0.47251275,0.769315861,0,0
9,1.528777952,1.504967494,0.189430025,0.257540433,2.103387967,1.204566551,2.930056992,1.097254383,0.446926577,0.6291323,0.49597043,0.800537781,0,0
10,1.696050508,1.687378865,0.234014307,0.323258048,2.25004022,1.283576296,3.177397151,1.175743275,0.482608114,0.667124769,0.518338434,0.834497763,0,0
11,1.842518862,1.806162963,0.264739026,0.381063394,2.409017424,1.389145282,3.485492275,1.284709299,0.516416359,0.705017905,0.544435752,0.873634054,0,0
12,2.024256653,1.95439287,0.297845427,0.425485773,2.587232768,1.527485653,3.802415872,1.368462488,0.550231355,0.744390541,0.564322709,0.890372927,0,0
13,2.171636369,2.052362874,0.319089047,0.455159364,2.753045086,1.659700599,4.066804688,1.437102125,0.584046352,0.785016163,0.589385847,0.906277458,0,0
14,2.319994877,2.169747724,0.343985435,0.507882886,2.913464182,1.761367923,4.322760267,1.504674838,0.617861349,0.826710072,0.608052938,0.925391323,0,0
15,2.479864325,2.351192599,0.359114682,0.528819899,3.032549196,1.856161536,4.596486378,1.586805275,0.651676345,0.869318571,0.623350834,0.942021594,0,0
16,2.686131543,2.528767935,0.373820544,0.53587304,3.182481453,1.946159253,4.769764141,1.690474436,0.685491342,0.91271358,0.641408433,0.961859243,0,0
17,2.826168005,2.669001079,0.406082866,0.59945171,3.327415595,2.055758703,4.999301787,1.786044813,0.716821253,0.949627355,0.662095942,0.975820589,0,0
18,2.970445997,2.804908305,0.446831855,0.617704523,3.460277831,2.168857264,5.163398925,1.82251408,0.748151164,0.987426812,0.67884861,0.991182789,0,0
19,3.096035998,2.917745279,0.462438253,0.627832327,3.5850324,2.248860502,5.417233628,1.955244535,0.779481076,1.026014068,0.691336553,1.007528048,0,0
20,3.256567581,3.04775937,0.489611727,0.656070324,3.685469688,2.301311907,5.66287271,2.034957019,0.807723871,1.059587136,0.707557973,1.029694518,0,0
21,3.430231858,3.190925886,0.521324574,0.697179707,3.764114528,2.346608549,5.828445651,2.073584122,0.834114895,1.091261792,0.721562792,1.048053639,0,0
22,3.603382956,3.322912871,0.539535593,0.716827883,3.834074913,2.371930635,6.019315554,2.167051445,0.860505919,1.123713099,0.741807114,1.074790771,0,0
23,3.77737977,3.492315815,0.560936329,0.746063987,3.905658475,2.405395947,6.22738211,2.224239192,0.886896943,1.156875702,0.757305128,1.10028531,0,0
24,3.969680566,3.623382903,0.586079979,0.772513698,3.994935407,2.439628352,6.404716295,2.309516582,0.911508449,1.185026479,0.775178736,1.12589711,0,0
25,4.091243037,3.767480427,0.609506739,0.807774264,4.08288377,2.472760395,6.56947263,2.358238305,0.936119956,1.213986699,0.793117373,1.151747548,0,0
26,4.274980562,3.900867138,0.629350771,0.828740315,4.14941013,2.514692331,6.747012793,2.364131727,0.960731463,1.24369982,0.810538646,1.179231198,0,0
27,4.439975617,4.069002186,0.64857004,0.836112281,4.242119141,2.560605999,6.917622903,2.389982239,0.985342969,1.274113168,0.823841266,1.200436396,0,0
28,4.583722411,4.234493869,0.668807731,0.86482766,4.329348641,2.608020121,7.020996643,2.429574866,1.009954476,1.305177793,0.843826731,1.226317321,0,0
29,4.730857764,4.390686037,0.679294008,0.868505508,4.392717754,2.660657444,7.198606137,2.456360328,1.034565983,1.336848296,0.86214441,1.257206521,0,0
30,4.881813299,4.576074067,0.695845392,0.872480872,4.460960414,2.725172039,7.383355637,2.546538966,1.059177489,1.369082629,0.889644762,1.28774582,0,0
31,5.028685025,4.724287606,0.712585679,0.881654093,4.558494455,2.799076888,7.5330759,2.582542752,1.083788996,1.401841899,0.906912862,1.310663504,0,0
32,5.153570295,4.870532487,0.743277607,0.945599147,4.644837085,2.858501841,7.680168306,2.63032832,1.108400503,1.435090158,0.929053842,1.345183528,0,0
33,5.343571108,5.044014353,0.76655143,1.002403852,4.718657407,2.884074769,7.794064542,2.618023959,1.133012009,1.468794198,0.957649378,1.385224699,0,0
34,5.499467954,5.235590599,0.774247604,1.010047381,4.782695809,2.913163073,7.937922762,2.587205368,1.157623516,1.502923358,0.974025898,1.409463604,0,0
35,5.693250215,5.453357835,0.794262439,1.03117403,4.851191827,2.95449352,8.053114806,2.600516726,1.182235022,1.537449325,0.987989765,1.432357477,0,0
36,5.842294864,5.611724773,0.823100643,1.100621105,4.903662534,2.989732272,8.186541181,2.638485706,1.206846529,1.572345961,0.999816461,1.454908395,0,0
37,5.939395372,5.712925036,0.843494304,1.169768273,4.979559648,3.051723692,8.287421974,2.681832614,1.228475191,1.600559903,1.013712605,1.479335143,0,0
38,6.096315515,5.866223035,0.858543993,1.192601448,5.046930016,3.083659904,8.407123245,2.703235673,1.250711448,1.63004099,1.030308843,1.502914754,0,0
39,6.247135971,6.017134716,0.874180221,1.219868928,5.125790441,3.15891242,8.514271166,2.72420158,1.272947705,1.659924641,1.04406765,1.520899555,0,0
40,6.423687689,6.222138761,0.889048809,1.228743432,5.198005887,3.196776511,8.625458538,2.779903097,1.293216672,1.686197851,1.061959022,1.553079173,0,0
41,6.582670473,6.419529395,0.900659361,1.231362942,5.249782063,3.239244281,8.728721258,2.776305143,1.31163195,1.710004567,1.08152473,1.574444508,0,0
42,6.74132583,6.61452552,0.924854079,1.252273848,5.306504166,3.298350208,8.828804544,2.803742078,1.330047228,1.734204977,1.094098914,1.592591941,0,0
43,6.893561547,6.755321256,0.946163028,1.274085212,5.355594444,3.350027802,8.921537215,2.790324072,1.348462506,1.758782829,1.104967944,1.611050582,0,0
44,7.058708248,6.885881003,0.954295125,1.281958368,5.400739018,3.387230154,9.044975682,2.835617096,1.366877783,1.783722522,1.12117254,1.632852681,0,0
45,7.178020689,7.011965329,0.97465226,1.293010053,5.449166539,3.430527215,9.133459738,2.88352883,1.384536163,1.808738453,1.134183007,1.647382001,0,0
46,7.309161271,7.167704095,0.988233999,1.304296401,5.489451818,3.464094616,9.267051058,2.946681116,1.402194543,1.834090516,1.144524986,1.661705959,0,0
47,7.439870538,7.294522072,1.002888735,1.311589824,5.544910321,3.499243765,9.356517459,2.975760552,1.419852923,1.859764966,1.157597749,1.675009563,0,0
48,7.563470498,7.466421661,1.020272462,1.327634525,5.603465404,3.516122648,9.454042421,2.983148703,1.437511303,1.885748635,1.17510451,1.690848064,0,0
49,7.720348887,7.609633632,1.037540252,1.332771066,5.647725818,3.54591892,9.540348715,3.000316197,1.455169683,1.912028916,1.187729938,1.705663786,0,0
50,7.84643391,7.761776925,1.061604823,1.400885687,5.72241432,3.580587097,9.64935001,3.03656018,1.472828062,1.938593747,1.199245711,1.721283786,0,0
51,8.013843041,7.908509812,1.079898864,1.428804901,5.773277301,3.598785928,9.762021341,3.089615353,1.489955084,1.965398653,1.215026083,1.746180029,0,0
52,8.146308015,8.025905324,1.089313755,1.429781767,5.820414686,3.612764101,9.843673614,3.117803571,1.507082105,1.992467222,1.23284486,1.7692631,0,0
53,8.276210062,8.154346578,1.098552574,1.445164961,5.902297922,3.631606985,9.906060804,3.14648253,1.524209126,2.019788853,1.24464459,1.78501009,0,0
54,8.415593354,8.24442737,1.112822552,1.450471248,5.952140101,3.656601686,10.03365248,3.17528582,1.542553335,2.046443039,1.262452941,1.808290544,0,0
55,8.563481212,8.356868269,1.134350693,1.468842634,5.997843769,3.689159842,10.15218814,3.216335043,1.560897544,2.073376911,1.279229583,1.831086392,0,0
56,8.730939512,8.503870829,1.141238061,1.47268335,6.048840731,3.711757033,10.22469992,3.256246431,1.579241753,2.10057971,1.288861984,1.846792941,0,0
57,8.867554478,8.640415579,1.159540161,1.480223353,6.094836768,3.750697395,10.32165453,3.297704701,1.598716727,2.127444286,1.301857171,1.869064737,0,0
58,9.041817362,8.779314709,1.183931956,1.550279702,6.145299794,3.789337297,10.4278834,3.361168505,1.6181917,2.154588805,1.31881383,1.88415199,0,0
59,9.174933306,8.906826731,1.192881968,1.555857002,6.184166397,3.823538338,10.4838422,3.363656516,1.636449487,2.182703524,1.329178031,1.899715649,0,0
60,9.298895148,9.037400244,1.204073234,1.558837835,6.247150111,3.85353735,10.55348457,3.386127822,1.654707273,2.211040185,1.342049512,1.924670893,0,0
61,9.445962506,9.205899484,1.213808496,1.567021351,6.288802896,3.876037846,10.62509941,3.402177696,1.672965059,2.239590364,1.353632602,1.941366728,0,0
62,9.607650509,9.328595376,1.237860149,1.591611583,6.323718496,3.904197868,10.71984924,3.45266459,1.6917013,2.267299325,1.3623531,1.953927142,0,0
63,9.766326324,9.513750177,1.245499954,1.596751438,6.369151137,3.940204354,10.79981396,3.481383188,1.710437541,2.295248991,1.377936741,1.972050168,0,0
64,9.917709513,9.675155272,1.26164358,1.626305316,6.403012113,3.970933936,10.8874782,3.510198206,1.731749251,2.324053984,1.393431407,1.989795136,0,0
65,10.04155699,9.769017283,1.280329467,1.629798002,6.463114624,3.999220432,10.96054276,3.573758652,1.75306096,2.353271597,1.403864947,2.003089799,0,0
66,10.15514052,9.868344987,1.299884643,1.640608698,6.507417094,4.033290968,11.03582018,3.62827832,1.771797201,2.381909987,1.419463356,2.023437267,0,0
67,10.30353229,10.04616189,1.308806386,1.647150478,6.560569204,4.085702604,11.12670817,3.67685131,1.790533442,2.410755823,1.432568476,2.0405379,0,0
68,10.45922771,10.19541656,1.321998249,1.65386299,6.599382266,4.122916054,11.21010303,3.688994906,1.809269683,2.439801746,1.448754356,2.055484581,0,0
69,10.5618834,10.33391296,1.347575997,1.692798787,6.636262569,4.151694514,11.28293378,3.70136036,1.828005924,2.469040696,1.464642121,2.071570992,0,0
70,10.72437589,10.50410179,1.370799668,1.72892571,6.693749943,4.205507884,11.34456842,3.72514216,1.846742165,2.498465895,1.475475191,2.086909546,0,0
71,10.8630555,10.6782938,1.376871054,1.733623798,6.737425085,4.219903572,11.43891126,3.764744569,1.868053874,2.52907254,1.493562823,2.096550848,0,0
72,11.01634721,10.8605555,1.39208488,1.744930134,6.767646137,4.247238516,11.51507274,3.787048161,1.885572928,2.559220248,1.506603753,2.111470427,0,0
73,11.1853628,10.99464721,1.40642907,1.777285868,6.832973624,4.26787122,11.61921458,3.812915753,1.903091981,2.589509233,1.517413467,2.12306526,0,0
74,11.30557455,11.1618808,1.417660748,1.781286779,6.867360689,4.296372426,11.7040974,3.8230552,1.921828221,2.619561687,1.530454491,2.135072626,0,0
75,11.47529811,11.3749402,1.428989083,1.789245551,6.901686187,4.327104194,11.78777167,3.845357225,1.940564462,2.64977155,1.548368099,2.1626094,0,0
76,11.6471354,11.5661378,1.446313119,1.800943757,6.937147791,4.357826418,11.87154923,3.852550662,1.959300703,2.680133499,1.558583626,2.177808985,0,0
77,11.77331061,11.73575209,1.457891205,1.807512525,6.983772772,4.378889246,11.9316733,3.864947858,1.978036944,2.710642425,1.571058886,2.201481954,0,0
78,11.86015308,11.84983148,1.466886289,1.816347416,7.011577036,4.402453916,11.98926747,3.910171737,1.995555997,2.741551716,1.578488166,2.206108398,0,0
79,11.99733847,12.01039442,1.478790644,1.821813327,7.059120385,4.416761501,12.04344105,3.93965372,2.01307505,2.772576184,1.593976453,2.222567779,0,0
80,12.12012606,12.13403429,1.497133336,1.832022338,7.092023177,4.447562609,12.11823052,3.947077702,2.030594103,2.803712005,1.605411763,2.23775514,0,0
81,12.27344444,12.33162261,1.512134561,1.836483092,7.159330663,4.479309164,12.19971766,4.007639561,2.048113156,2.834955511,1.616835695,2.250428159,0,0
82,12.42654768,12.51172422,1.526310193,1.871225744,7.187179767,4.501851833,12.2700332,4.058829861,2.066849397,2.866025862,1.627437328,2.263532577,0,0
83,12.58508463,12.68469368,1.537389265,1.882575165,7.215028872,4.524765459,12.32821491,4.085600282,2.085585638,2.897218701,1.650418501,2.285925925,0,0
84,12.73567663,12.88984231,1.548451783,1.894164176,7.252940894,4.538376862,12.3922288,4.119775925,2.10981586,2.926081417,1.661932661,2.290235413,0,0
85,12.8400211,13.00162519,1.555230134,1.899243282,7.292140359,4.555690521,12.46161223,4.163815473,2.128298614,2.957388643,1.675990284,2.303575561,0,0
86,12.94311699,13.13879205,1.579279313,1.937243056,7.321491069,4.58096218,12.54524013,4.212879949,2.146781369,2.988808237,1.684693748,2.307970652,0,0
87,13.13360693,13.3582878,1.587967933,1.945297845,7.352599098,4.60720922,12.5989814,4.258519903,2.164046936,3.020490532,1.693913981,2.318486857,0,0
88,13.27012856,13.48090273,1.604225203,1.956013948,7.382452374,4.632936709,12.69001414,4.315793078,2.181312503,3.052259997,1.704631716,2.324225566,0,0
89,13.38042616,13.65070767,1.613684276,1.958731134,7.425559853,4.656162104,12.78131067,4.383562325,2.196477695,3.077905376,1.710367408,2.326399152,0,0
90,13.51511159,13.79437145,1.63282078,1.970554348,7.481333099,4.710983368,12.87013213,4.430643509,2.211642887,3.103683579,1.716049476,2.328454577,0,0
91,13.62232297,13.9586851,1.655572241,1.990059871,7.51791642,4.748328149,12.92433849,4.450356838,2.22680808,3.129591323,1.725316186,2.344578997,0,0
92,13.78134746,14.12085342,1.666420098,1.99913647,7.554763046,4.786306699,12.98218714,4.467034588,2.241973272,3.155625419,1.733818719,2.350918878,0,0
93,13.92108408,14.3213105,1.689223029,2.00594509,7.588462868,4.815981101,13.05122127,4.487790985,2.258355651,3.181600504,1.746207369,2.358423546,0,0
94,14.12817259,14.51641851,1.699093273,2.008225144,7.617357756,4.84958287,13.13381551,4.547408066,2.273520844,3.207873726,1.751503585,2.361428309,0,0
95,14.2598781,14.59888915,1.709453171,2.0176979,7.659152418,4.870156138,13.18082891,4.560414648,2.288686036,3.234264329,1.764236305,2.370489167,0,0
96,14.43776413,14.75398217,1.721963456,2.025719871,7.687487379,4.901442202,13.25104537,4.569461086,2.303851228,3.260769465,1.769796138,2.373166867,0,0
97,14.55325682,14.86715608,1.731925755,2.032896243,7.726432841,4.92982132,13.31882337,4.568830494,2.320233608,3.287214157,1.775649179,2.376887712,0,0
98,14.69045456,14.99035952,1.743721163,2.047350468,7.753821852,4.958794892,13.40185814,4.620239064,2.336615987,3.313786183,1.789456037,2.394114639,0,0
99,14.83288892,15.16168665,1.764023993,2.056732785,7.798845767,5.02193306,13.47350465,4.668106816,2.352998367,3.340482504,1.804535842,2.406480616,0,0
100,14.96180773,15.29574511,1.776733144,2.061746481,7.825295171,5.053143764,13.51713429,4.692279206,2.369380747,3.367300163,1.811720549,2.409131563,0,0
101,15.08234182,15.41017969,1.786603158,2.07460737,7.852646176,5.080624877,13.58180807,4.686300124,2.385763127,3.394236284,1.827194171,2.423458146,0,0
102,15.22207308,15.58617125,1.797982766,2.08618087,7.89185358,5.10859524,13.627682,4.722389458,2.402145507,3.42128807,1.83994565,2.428118315,0,0
103,15.39752012,15.78100117,1.812380413,2.101251548,7.918738525,5.138220349,13.68626225,4.749721611,2.417737323,3.447883004,1.848912923,2.440773164,0,0
104,15.57243307,15.95037613,1.819852937,2.104549852,7.957544797,5.164310295,13.72830425,4.770603644,2.43332914,3.474593507,1.860425158,2.457095618,0,0
105,15.73816237,16.13545866,1.824955537,2.108401064,7.99991589,5.205483111,13.77995465,4.80662083,2.448920957,3.501416934,1.88297956,2.470135733,0,0
106,15.85927002,16.26038851,1.837949256,2.118356352,8.035826209,5.23214322,13.82848792,4.835018903,2.464512773,3.528350711,1.888065294,2.472580357,0,0
107,15.99351925,16.41603116,1.846866977,2.126168477,8.070014802,5.283756942,13.85948497,4.858630016,2.48010459,3.555392328,1.898913475,2.48959629,0,0
108,16.09833655,16.52181857,1.861726823,2.143684938,8.101099103,5.313789657,13.89439246,4.864532527,2.495696407,3.582539345,1.9082423,2.505547389,0,0
109,16.22297303,16.63360216,1.876932501,2.155453458,8.143299371,5.347424704,13.94763583,4.901591589,2.511288223,3.609789383,1.915669982,2.51309601,0,0
110,16.32099385,16.78855346,1.889625787,2.160475919,8.189045195,5.39612763,14.01524568,4.9215321,2.525662852,3.637042986,1.924025506,2.519463495,0,0
111,16.4426758,16.94207421,1.898579554,2.169390926,8.215270588,5.430331015,14.0643335,4.93671474,2.540037481,3.664381944,1.935773914,2.526325654,0,0
112,16.55929638,17.08054085,1.909139954,2.173488291,8.242098416,5.462403666,14.09363571,4.937141725,2.559831008,3.688228288,1.947408788,2.536771761,0,0
113,16.71777481,17.27256668,1.93011822,2.188282517,8.270082686,5.493455912,14.15294331,4.940557924,2.574205637,3.715737473,1.954270721,2.544802786,0,0
114,16.84266889,17.41479192,1.94490019,2.202411069,8.294894592,5.527101989,14.20433654,4.943177844,2.588580266,3.743326475,1.97039571,2.560149886,0,0
115,16.9618793,17.58649073,1.95491919,2.205533326,8.342776061,5.568689488,14.24814717,4.953237979,2.612852646,3.764398882,1.97524282,2.56560144,0,0
116,17.04464594,17.64669796,1.964188232,2.215342583,8.387609038,5.610912981,14.30245763,4.984354061,2.626212148,3.790809684,1.984423231,2.577874825,0,0
117,17.16970389,17.80873476,1.973835463,2.221903662,8.428298333,5.647372911,14.34440802,5.027976113,2.639571649,3.817302881,1.994203279,2.592095398,0,0
118,17.31892143,17.92873021,1.989292077,2.232457948,8.45207731,5.676082584,14.36769767,5.028464418,2.652931151,3.843876768,2.007995303,2.597642391,0,0
119,17.43377993,18.06624972,1.998125267,2.243029905,8.482255477,5.719267177,14.41794391,5.041295826,2.666290652,3.870529685,2.015341819,2.602445054,0,0
120,17.55430905,18.22574434,2.023781853,2.269979686,8.503816349,5.749802127,14.47567027,5.043538806,2.679650154,3.89726001,2.026780435,2.612081291,0,0
121,17.71757337,18.411623,2.044685071,2.284594494,8.531415681,5.775187276,14.52511673,5.056981085,2.693009655,3.92406616,2.033409468,2.624830575,0,0
122,17.81840317,18.50764727,2.061056524,2.289581328,8.56311387,5.812620588,14.5548388,5.071583975,2.706369157,3.950946593,2.043325675,2.635835443,0,0
123,17.98219125,18.64850063,2.071404457,2.298993938,8.600524446,5.84267035,14.61836718,5.100143623,2.719728659,3.977899802,2.052688318,2.642267972,0,0
124,18.12670439,18.83248038,2.078543339,2.303824114,8.619172856,5.864517931,14.65626096,5.106581669,2.732170382,4.003994406,2.065588858,2.651127506,0,0
125,18.23687989,18.99138522,2.086434157,2.315371818,8.647167991,5.878788379,14.6985167,5.127989183,2.744612105,4.030164394,2.068995472,2.654300457,0,0
126,18.34551975,19.12767613,2.10555938,2.333389163,8.667956388,5.894174293,14.73509552,5.135377408,2.757053828,4.056408308,2.075648434,2.659696132,0,0
127,18.48108311,19.31781965,2.111279516,2.337603854,8.695152125,5.903604968,14.77015902,5.16152121,2.769495551,4.082724723,2.083093805,2.671220572,0,0
128,18.61449026,19.48072783,2.118886282,2.345824049,8.711140959,5.920194972,14.79831822,5.163027158,2.781937274,4.109112244,2.091062534,2.681773276,0,0
129,18.71526184,19.56866912,2.130753201,2.356862622,8.729347898,5.935696055,14.85213391,5.188237804,2.794378997,4.135569511,2.104771558,2.692889202,0,0
130,18.8689247,19.76149607,2.140081583,2.366715183,8.745336731,5.952675637,14.90352539,5.18454008,2.80682072,4.162095195,2.115876886,2.700927441,0,0
131,19.00506841,19.92605544,2.155935684,2.381161046,8.7896438,5.971347616,14.95615416,5.188611562,2.824681341,4.186043888,2.123483928,2.715940538,0,0
132,19.11586779,20.04523199,2.16182086,2.388116189,8.804904442,5.987127262,15.01049654,5.240772201,2.837123064,4.212702991,2.132240808,2.733427423,0,0
133,19.24493381,20.20115309,2.171146209,2.400153227,8.822090392,6.001530401,15.07166541,5.276905591,2.849564787,4.239426732,2.138723217,2.739008768,0,0
134,19.40311389,20.40785821,2.179244654,2.404747123,8.851592196,6.01113461,15.11747195,5.296780042,2.86200651,4.266213898,2.148952539,2.75327393,0,0
135,19.55551444,20.60902259,2.190728022,2.419819844,8.892248134,6.019093254,15.13616038,5.298750079,2.874448233,4.293063302,2.164784395,2.77446147,0,0
136,19.70896382,20.78467731,2.196147345,2.424424666,8.934929503,6.038751542,15.17432039,5.31234224,2.888107143,4.319952064,2.166449871,2.775348877,0,0
137,19.81528301,20.94921576,2.210616231,2.438785696,8.952371417,6.054089365,15.2197421,5.309683446,2.900548866,4.346919078,2.173753707,2.783909177,0,0
138,19.9019753,21.04385444,2.219861571,2.449072614,8.967595227,6.070815623,15.27044011,5.349850641,2.914207777,4.373936799,2.17737962,2.79337007,0,0
139,20.04289599,21.23234557,2.229785886,2.45497801,8.990742772,6.081181367,15.29564683,5.366590906,2.927866688,4.401025612,2.186242391,2.803901921,0,0
140,20.20918265,21.46047797,2.245491735,2.469795451,9.007928722,6.096814738,15.35284178,5.399931873,2.941525599,4.428184212,2.189091862,2.804783288,0,0
141,20.32647897,21.60946756,2.254513881,2.475609947,9.028941364,6.102243174,15.42329382,5.425897262,2.955184509,4.455411323,2.201756952,2.814594794,0,0
142,20.43938927,21.73588545,2.265470016,2.487663771,9.057671919,6.09904261,15.47211541,5.465062429,2.96884342,4.482705695,2.209692264,2.82372974,0,0
143,20.57531284,21.91115062,2.276600584,2.501335288,9.073678553,6.109510438,15.51063589,5.487837009,2.982502331,4.510066109,2.215992915,2.835476044,0,0
144,20.69171709,22.06294545,2.289609755,2.513607534,9.090110567,6.125729729,15.57181383,5.527122259,2.996161242,4.537491369,2.220109941,2.837176752,0,0
145,20.84537785,22.2394011,2.303917222,2.528109822,9.111425562,6.138561589,15.62396871,5.569503418,3.009820152,4.564980306,2.225240627,2.846823892,0,0
146,20.96134326,22.42346374,2.315912371,2.543318906,9.132391835,6.151791221,15.64831625,5.571541483,3.023479063,4.592531778,2.228798027,2.851457777,0,0
147,21.06545765,22.56146476,2.326549218,2.557347137,9.162062463,6.15785181,15.68260165,5.596749824,3.037137974,4.620144665,2.234572617,2.857791273,0,0
148,21.1964571,22.7391688,2.334171974,2.567250319,9.172136078,6.170373823,15.70271577,5.607131864,3.050796885,4.647817873,2.240221538,2.869934263,0,0
149,21.38459647,22.9625022,2.34322452,2.574083497,9.186370984,6.183135132,15.73526767,5.604709348,3.064455795,4.675550331,2.245470928,2.880334848,0,0
150,21.50189466,23.14085423,2.355482982,2.585531253,9.198627702,6.194182292,15.76822404,5.617973904,3.076897518,4.703161077,2.251156992,2.886226422,0,0
151,21.60779384,23.28805021,2.362309583,2.591909829,9.225007207,6.20340509,15.81162074,5.634503516,3.089339241,4.730818832,2.260723932,2.895358246,0,0
152,21.74611367,23.47205392,2.367571803,2.600215504,9.235080822,6.2162069,15.85254151,5.647024308,3.101780964,4.758522774,2.273312197,2.919999713,0,0
153,21.83667744,23.57598072,2.374269248,2.612070556,9.248467218,6.227648134,15.9302968,5.659349229,3.114222687,4.786272103,2.277148532,2.922273981,0,0
154,21.9765178,23.75245419,2.383128944,2.620841111,9.259367951,6.241368663,15.96640871,5.679979337,3.12666441,4.814066033,2.287959313,2.936096091,0,0
155,22.08011849,23.87616486,2.392955586,2.63053807,9.279053051,6.252121896,16.00703488,5.707313783,3.14469865,4.853575725,2.292664022,2.94069983,0,0
156,22.17026454,23.9503012,2.40690364,2.643657181,9.301964722,6.253082061,16.03545076,5.707958746,3.157140373,4.881472547,2.301831593,2.958135136,0,0
157,22.29686969,24.09259981,2.417066265,2.654015892,9.32230262,6.268397008,16.05186349,5.713421495,3.169582096,4.909411433,2.30879776,2.959261129,0,0
158,22.45081635,24.2474826,2.422183616,2.659108886,9.339586755,6.284137891,16.08675134,5.729359245,3.182023819,4.937391668,2.316701473,2.967091331,0,0
159,22.56982734,24.41849369,2.431670674,2.666125766,9.351369983,6.298139408,16.10837504,5.728665009,3.194465542,4.965412554,2.321946514,2.977161301,0,0
160,22.66886815,24.55842919,2.44220766,2.673492189,9.376797479,6.305434425,16.14839724,5.745915509,3.206907265,4.993473406,2.324537309,2.978368273,0,0
161,22.818152,24.72172454,2.449762463,2.681441903,9.415047695,6.305099675,16.17364597,5.753324894,3.219348989,5.021573553,2.332626043,2.995655564,0,0
162,22.97782257,24.87072974,2.457304481,2.684201053,9.436292135,6.331441527,16.21957757,5.75760845,3.231790712,5.049712341,2.340796944,3.012100655,0,0
163,23.09611826,25.00478674,2.472346476,2.697149313,9.461473124,6.352918834,16.25465301,5.778241584,3.244232435,5.077889126,2.345011989,3.017678815,0,0
164,23.23969732,25.17468492,2.479049866,2.701194148,9.495328196,6.373937376,16.2879627,5.791044317,3.256674158,5.10610328,2.353798521,3.035074525,0,0
165,23.39010057,25.37565824,2.486736663,2.710306057,9.54085419,6.381321869,16.33335658,5.806821846,3.269115881,5.134354186,2.360741644,3.041881826,0,0
166,23.47152715,25.47131221,2.494729994,2.720563671,9.556982084,6.405854874,16.35701505,5.813627629,3.281557604,5.162641242,2.36681165,3.048138475,0,0
167,23.61715652,25.67655499,2.506300574,2.72961143,9.593903861,6.434443542,16.38919118,5.834979744,3.293999327,5.190963855,2.370079018,3.050533778,0,0
168,23.75500045,25.8676028,2.516538517,2.740497802,9.635911759,6.448897192,16.41974194,5.859611251,3.30644105,5.219321448,2.377543967,3.058445388,0,0
169,23.86215893,25.97993254,2.523486076,2.750850425,9.649159706,6.462464744,16.45992026,5.879451294,3.318882773,5.247713454,2.385838637,3.073814946,0,0
170,24.01773423,26.14096803,2.527482228,2.757410128,9.686603117,6.475811519,16.49485795,5.902155582,3.331324496,5.276139316,2.389366621,3.079297283,0,0
171,24.1309354,26.22760436,2.533097264,2.764869763,9.700382423,6.48992535,16.54048164,5.895209906,3.343766219,5.304598491,2.394548161,3.084572104,0,0
172,24.23412435,26.37523678,2.541388985,2.769750284,9.719222888,6.511507112,16.56411764,5.910062932,3.356207942,5.333090445,2.403675108,3.096032111,0,0
173,24.35579914,26.45959454,2.553139642,2.782761506,9.748606959,6.539756326,16.60423484,5.923800299,3.368649665,5.361614655,2.407764559,3.0992776,0,0
174,24.45334036,26.57224664,2.561655237,2.790948572,9.77519033,6.560590542,16.64475299,5.953950045,3.381091388,5.39017061,2.413245573,3.106006538,0,0
175,24.56866486,26.71698558,2.565077808,2.795199933,9.792514512,6.576103979,16.69045142,5.995616746,3.393533111,5.418757808,2.423494195,3.115425997,0,0
176,24.71251722,26.9084631,2.570236037,2.802269713,9.814859607,6.600379745,16.72652399,6.016606417,3.405974834,5.447375756,2.431336736,3.122808322,0,0
177,24.84664274,27.03353946,2.578015573,2.811847747,9.837028485,6.61930747,16.77201452,6.030840512,3.418416557,5.476023973,2.437031306,3.131095711,0,0
178,24.94928196,27.16226127,2.582816457,2.820502305,9.855041051,6.634489524,16.81113816,6.045468548,3.43085828,5.504701986,2.443280621,3.13771262,0,0
179,25.1053637,27.33239316,2.589086374,2.828191985,9.897775903,6.628959325,16.87013433,6.061401006,3.443300003,5.533409332,2.4474494,3.142563791,0,0
180,25.24461649,27.53559357,2.599414134,2.833350335,9.915059026,6.643571735,16.88905489,6.065132614,3.455741726,5.562145557,2.454072537,3.155596557,0,0
181,25.36218393,27.68331879,2.609288821,2.841771054,9.925963509,6.658325253,16.91842399,6.075759223,3.468183449,5.590910214,2.461058737,3.163564294,0,0
182,25.50140907,27.8393763,2.622036193,2.853085842,9.938471698,6.673594055,16.97743649,6.070606916,3.480625172,5.619702869,2.466846046,3.173713978,0,0
183,25.6351547,28.03202047,2.628082197,2.856400893,9.956036983,6.689863453,17.00208182,6.087062388,3.493066895,5.648523092,2.471287292,3.183060033,0,0
184,25.77328788,28.16839903,2.637299768,2.861392793,9.973411793,6.708419876,17.0322493,6.103174143,3.506725806,5.677426059,2.478540806,3.192723202,0,0
185,25.90755972,28.35402973,2.649902908,2.875634232,9.992505694,6.725535534,17.0497934,6.113332855,3.519167529,5.706297188,2.480581766,3.194294052,0,0
186,26.06447751,28.56686748,2.657438796,2.886174169,10.00875377,6.742644614,17.08541203,6.128757958,3.53282644,5.735259843,2.485527149,3.199965494,0,0
187,26.21590438,28.69225292,2.67052689,2.893479551,10.02990565,6.757881984,17.11474708,6.164177529,3.54648535,5.764257887,2.490900188,3.208670292,0,0
188,26.30435051,28.85016668,2.675977061,2.897408765,10.05418411,6.773956307,17.14029202,6.183506195,3.560144261,5.79329079,2.496730544,3.215792077,0,0
189,26.43406847,29.03954453,2.688584917,2.907493489,10.07005193,6.787537322,17.19220951,6.216353781,3.572585984,5.822255974,2.503752591,3.220367532,0,0
190,26.61234733,29.23901225,2.696000866,2.916169825,10.08342382,6.801797193,17.21479976,6.225781336,3.585027707,5.851246068,2.510801208,3.23437581,0,0
191,26.74776636,29.39937551,2.712451629,2.926056317,10.1037983,6.814995859,17.25598223,6.235257695,3.59746943,5.880260704,2.515291649,3.239019608,0,0
192,26.90506221,29.56734619,2.719971116,2.929590021,10.11748363,6.827493384,17.2807994,6.264057418,3.609911153,5.90929952,2.521526692,3.243954998,0,0
193,27.01085947,29.68255165,2.725391483,2.936388578,10.14197069,6.845873359,17.30750468,6.271805942,3.622352876,5.938362162,2.528664594,3.254217583,0,0
194,27.12705451,29.83193896,2.734946347,2.946988679,10.16076748,6.858820898,17.33166844,6.276065672,3.634794599,5.967448281,2.533377762,3.257139421,0,0
195,27.25032656,29.92049768,2.741580159,2.955582049,10.1772544,6.872996871,17.36487117,6.285665182,3.65265522,5.994248624,2.536210067,3.258623703,0,0
196,27.38981109,30.04900224,2.749871626,2.969474535,10.19648618,6.897251758,17.39565591,6.312541265,3.663683121,6.020121304,2.542996593,3.267972431,0,0
197,27.48576665,30.16368874,2.757982822,2.972844624,10.2255555,6.909339066,17.46130147,6.325006563,3.674711021,6.046029777,2.54733387,3.277596635,0,0
198,27.6599119,30.31378701,2.762502479,2.978739974,10.24451363,6.921442729,17.53387009,6.376839774,3.685738922,6.071973585,2.552110784,3.282617098,0,0
199,27.74847289,30.44753439,2.770678561,2.98758637,10.27602116,6.933393016,17.55482391,6.389265164,3.697449276,6.097990983,2.560301845,3.29596686,0,0
200,27.88356002,30.59890607,2.780916336,2.995714052,10.28883466,6.948431447,17.58447563,6.411951667,3.709159631,6.124044555,2.56380615,3.298572266,0,0
201,27.96427662,30.70281532,2.789313405,3.003409473,10.30253066,6.96354953,17.61308987,6.41687991,3.720869986,6.150133842,2.569338891,3.304493808,0,0
202,28.10324005,30.83834924,2.800417591,3.011816696,10.32651012,6.980497594,17.64138138,6.41186694,3.73258034,6.176258391,2.57368852,3.309847791,0,0
203,28.19775743,30.97653185,2.809091397,3.024269349,10.34020611,6.995794173,17.67701166,6.442060444,3.744290695,6.202417757,2.579695438,3.315313716,0,0
204,28.31728587,31.14037693,2.817971649,3.030925432,10.35376891,7.010757748,17.71447596,6.454031549,3.75600105,6.228611501,2.592544176,3.330122774,0,0
205,28.47218916,31.33930729,2.826322509,3.036044268,10.38061424,7.057970297,17.7467381,6.473546414,3.767711405,6.254839192,2.596158911,3.334736966,0,0
206,28.59515399,31.48943887,2.833167432,3.043299033,10.3987653,7.069191109,17.78005968,6.487478685,3.779421759,6.281100403,2.597933052,3.337387661,0,0
207,28.70123701,31.66498302,2.844234287,3.055979538,10.4115788,7.084951079,17.80280793,6.502226248,3.791132114,6.307394716,2.602778293,3.339368665,0,0
208,28.80290609,31.77332749,2.852889283,3.069150601,10.42221103,7.100502867,17.82489388,6.525108104,3.802842469,6.333721719,2.611028153,3.344250838,0,0
209,28.89808237,31.91143491,2.861481353,3.080510756,10.43294855,7.116046459,17.85653589,6.552466113,3.814552823,6.360081006,2.615023737,3.346513993,0,0
210,29.03920224,32.05722496,2.869949441,3.085631469,10.45715942,7.130976207,17.91198184,6.567890597,3.826263178,6.386472178,2.619327863,3.351041767,0,0
211,29.15575318,32.23177412,2.884344006,3.085760196,10.47379349,7.14901956,17.94900278,6.577554375,3.837973533,6.412894839,2.623183302,3.357061074,0,0
212,29.29521992,32.40400488,2.891489191,3.094400789,10.49170615,7.174036967,17.97479779,6.589855815,3.849683887,6.439348604,2.628213188,3.362769199,0,0
213,29.41353309,32.53882036,2.898949055,3.099723859,10.50201243,7.189109406,17.99922485,6.588619798,3.861394242,6.46583309,2.635061729,3.367689727,0,0
214,29.57045432,32.75397915,2.904359529,3.105888352,10.51708005,7.208286046,18.02490204,6.615654709,3.873104597,6.492347921,2.644543844,3.386716107,0,0
215,29.67888274,32.90421044,2.913569215,3.110843688,10.52599676,7.220856053,18.0442097,6.628795511,3.884814951,6.518892727,2.650584004,3.393652347,0,0
216,29.82319543,33.0760502,2.921147008,3.112270808,10.54644763,7.234774455,18.1005297,6.641822218,3.896525306,6.545467144,2.655784527,3.406654758,0,0
217,29.94025311,33.27765275,2.927969725,3.116490307,10.55664862,7.250128582,18.11992976,6.658948597,3.907569417,6.571581449,2.65861932,3.414803772,0,0
218,30.06730034,33.47488899,2.933808621,3.121780113,10.56546005,7.262923209,18.13183686,6.667261967,3.918613527,6.597726798,2.663424065,3.425514145,0,0
219,30.17714449,33.58205261,2.942823714,3.128454846,10.58013071,7.277556299,18.16085229,6.668849215,3.929657637,6.623902822,2.669891554,3.437182603,0,0
220,30.3074649,33.77261988,2.95350207,3.140041064,10.59262009,7.292001693,18.20885022,6.680727727,3.940701748,6.65010916,2.678435407,3.448408583,0,0
221,30.38623107,33.92962478,2.958340349,3.143694145,10.60492643,7.30351856,18.23279836,6.701158674,3.951745858,6.676345454,2.680831427,3.449459204,0,0
222,30.51241531,34.09674333,2.969470504,3.151002127,10.61741582,7.318159959,18.25721468,6.735750522,3.962789968,6.702611353,2.685643615,3.456184727,0,0
223,30.58807549,34.19978785,2.974949302,3.155933423,10.63338226,7.334294952,18.27790001,6.750906839,3.973795148,6.728709347,2.697105379,3.467074934,0,0
224,30.68876533,34.34951794,2.989639657,3.187066068,10.65232972,7.348262502,18.30767783,6.774728295,3.984800328,6.754835962,2.701611388,3.477620949,0,0
225,30.75115015,34.44306392,2.993339696,3.192567762,10.66942573,7.364741062,18.32455437,6.779011159,3.995805507,6.780990865,2.704707451,3.481812538,0,0
226,30.87331652,34.60468107,2.997413803,3.198731415,10.69091328,7.38143897,18.35333081,6.803645589,4.006810687,6.807173731,2.711466996,3.495207447,0,0
227,31.02962345,34.84374072,3.001429914,3.202931624,10.70776221,7.398578529,18.38141137,6.808252638,4.017815867,6.833384239,2.715657016,3.498276775,0,0
228,31.16353484,35.01996422,3.011950068,3.218541165,10.73230201,7.408618882,18.40791251,6.79852915,4.028821046,6.859622072,2.720436755,3.506501117,0,0
229,31.31236823,35.24223753,3.020180718,3.228832632,10.74826845,7.42609222,18.43572818,6.828328077,4.039826226,6.885886916,2.728894783,3.520979232,0,0
230,31.44287036,35.39640357,3.028534826,3.23680512,10.76737168,7.451719689,18.46664999,6.843289461,4.050831406,6.912178466,2.736000992,3.528563564,0,0
231,31.5761743,35.54586219,3.034311014,3.244326103,10.77725431,7.462842908,18.50288512,6.849010773,4.061836585,6.938496416,2.741103521,3.534958308,0,0
232,31.73770124,35.76841266,3.03792149,3.246641984,10.80367237,7.496297709,18.54341122,6.861393492,4.072461667,6.964773486,2.748142781,3.540984362,0,0
233,31.89581308,35.95222131,3.050570219,3.25607145,10.8212432,7.520277928,18.58083345,6.88394268,4.08308675,6.991076802,2.755143497,3.54739225,0,0
234,32.00552619,36.11176349,3.06187174,3.263931297,10.83234301,7.533202481,18.5928866,6.888400208,4.093711832,7.017406069,2.76050842,3.558317191,0,0
235,32.10106532,36.22944013,3.065051507,3.267882432,10.84310814,7.544577652,18.61723825,6.882301398,4.104336914,7.043760996,2.766976067,3.564894127,0,0
236,32.23150645,36.40732684,3.078591725,3.301859929,10.85387326,7.556047204,18.64871888,6.906167139,4.114961996,7.070141296,2.775234466,3.580002568,0,0
237,32.35514836,36.52347109,3.083947038,3.309832746,10.86429398,7.567794354,18.66552782,6.91296033,4.125626009,7.096745729,2.780657641,3.589959322,0,0
238,32.48392019,36.71076954,3.091637794,3.319476715,10.87691627,7.579836095,18.69560959,6.925892968,4.136251091,7.123176054,2.786069128,3.60043583,0,0
239,32.57447597,36.8394161,3.101120899,3.334372473,10.88881215,7.591712162,18.72880097,6.957193583,4.146876173,7.149630913,2.792810882,3.615248254,0,0
240,32.70948912,37.02431711,3.110993405,3.364731469,10.89957727,7.603548356,18.74699648,6.973457115,4.157932488,7.175886782,2.798182578,3.620979503,0,0
241,32.83083159,37.18834298,3.11560744,3.372538297,10.92724977,7.611426219,18.79260965,7.015733421,4.17040229,7.201344745,2.800997559,3.623636887,0,0
242,32.98609626,37.37393526,3.131446445,3.406208139,10.9457911,7.623300824,18.81386933,7.027022073,4.18388722,7.227399627,2.804501864,3.626880745,0,0
243,33.10040816,37.50671187,3.144215373,3.419499124,10.95655622,7.635383695,18.83325906,7.027926569,4.195958661,7.254289659,2.809208434,3.632676933,0,0
244,33.281875,37.73603494,3.148640241,3.423543169,10.97765151,7.644780241,18.85554967,7.048390024,4.209443591,7.280418225,2.810773783,3.634595046,0,0
245,33.41035703,37.94039979,3.155532207,3.432687486,10.98962597,7.656447823,18.86452755,7.055617928,4.221083801,7.30757898,2.819435952,3.639273218,0,0
246,33.54176861,38.11314731,3.160279685,3.437196089,11.01028278,7.668507447,18.89809499,7.069984923,4.234137499,7.333993487,2.824821099,3.642292102,0,0
247,33.68386203,38.29568862,3.166752125,3.45090135,11.02359286,7.682125945,18.93920926,7.072839796,4.245193813,7.360409611,2.830737118,3.645100253,0,0
248,33.79058119,38.45211607,3.170481578,3.458559674,11.03435799,7.694636325,18.97731439,7.113452094,4.255857826,7.387263631,2.833862504,3.650843916,0,0
249,33.90597159,38.56731195,3.17835982,3.460725195,11.06732251,7.718483409,19.01589196,7.137735671,4.267935327,7.413386563,2.836594948,3.652923991,0,0
250,34.05017683,38.77684899,3.181385347,3.467397575,11.10199837,7.765683932,19.0455543,7.166106679,4.279973897,7.439348347,2.840672458,3.655867098,0,0
251,34.21645546,38.95213436,3.192680398,3.479531049,11.11409127,7.778159799,19.07365824,7.185768373,4.289038342,7.461994522,2.845777318,3.662652932,0,0
252,34.32856305,39.09753699,3.203503625,3.486751408,11.12625094,7.791966941,19.09982104,7.201291618,4.299516276,7.483953508,2.84906672,3.665334819,0,0
253,34.45759087,39.27401281,3.209971983,3.49805101,11.1516858,7.801396452,19.11616252,7.208343039,4.310425441,7.50574827,2.856549618,3.682174144,0,0
254,34.593885,39.42799178,3.220370448,3.512307458,11.16299015,7.814789608,19.1313327,7.216693696,4.320903374,7.527804956,2.858511867,3.685236598,0,0
255,34.71377203,39.58971237,3.223878528,3.515993996,11.19459947,7.819711799,19.16791129,7.231485583,4.331381308,7.549909846,2.861878905,3.688674533,0,0
256,34.84752028,39.75900409,3.225883574,3.51887516,11.21890951,7.834005285,19.19646299,7.252687808,4.342290473,7.57185075,2.86835637,3.69674702,0,0
257,35.00334716,39.94512726,3.233628771,3.528286123,11.23010327,7.849455262,19.21685516,7.256156929,4.351711603,7.594439389,2.875017379,3.708653821,0,0
258,35.13566088,40.1293372,3.238675802,3.534370312,11.25045012,7.860357995,19.25673865,7.311124551,4.36120728,7.617101087,2.879222297,3.714282405,0,0
259,35.30818937,40.29192208,3.244227808,3.542824216,11.26430969,7.874159563,19.29280191,7.339993065,4.371610666,7.63932319,2.882345717,3.717123813,0,0
260,35.40239924,40.4697648,3.25340775,3.559519587,11.28339086,7.886097888,19.33271986,7.349368547,4.381031795,7.662008038,2.889815445,3.727498291,0,0
261,35.54629504,40.64152578,3.261710477,3.572443408,11.30521661,7.896857933,19.36080968,7.368155647,4.39009624,7.684969993,2.894579941,3.732214432,0,0
262,35.68473831,40.81802281,3.274455576,3.58256703,11.32429779,7.910141166,19.39545661,7.404627004,4.399086138,7.707922311,2.898348978,3.735870046,0,0
263,35.79211483,40.97974856,3.289549,3.589454379,11.35170934,7.931910698,19.40752424,7.416093498,4.408076035,7.730904487,2.903970275,3.740950165,0,0
264,35.90704035,41.13599161,3.293265385,3.592943944,11.38128337,7.946328495,19.45274506,7.448309833,4.417065933,7.753916256,2.906421249,3.741415658,0,0
265,36.08842262,41.32096756,3.299379342,3.604783131,11.40772546,7.962546585,19.47304819,7.477514858,4.42605583,7.776957355,2.909653142,3.74487966,0,0
266,36.21130583,41.50475393,3.307444727,3.6143762,11.42541208,7.977379511,19.50216619,7.490289171,4.435045728,7.800027524,2.916621811,3.760695233,0,0
267,36.29666187,41.61324875,3.312703388,3.61941175,11.4339941,7.990714226,19.54540767,7.528475718,4.444035625,7.823126506,2.920176554,3.762746265,0,0
268,36.41505014,41.80168664,3.319300663,3.628443664,11.45475449,8.00444223,19.56486494,7.540673748,4.453025523,7.846254047,2.922785496,3.765082244,0,0
269,36.49881015,41.94883132,3.327743779,3.629779437,11.47133296,8.017218083,19.58490366,7.539631266,4.46201542,7.869409894,2.926334664,3.766916283,0,0
270,36.62069371,42.11431371,3.334627685,3.63642515,11.50729134,8.042630848,19.61059638,7.552743693,4.471005318,7.892593799,2.931081065,3.770508411,0,0
271,36.74851935,42.28762754,3.34487263,3.640331008,11.5206947,8.063855462,19.64681565,7.558966639,4.479995215,7.915805515,2.937596734,3.781030943,0,0
272,36.89739005,42.49952311,3.348540476,3.643802534,11.529312,8.077434607,19.66858016,7.574800734,4.48905966,7.939082184,2.944828507,3.785764567,0,0
273,37.04180759,42.66405925,3.356110893,3.651080368,11.54110559,8.090763615,19.68867775,7.596404447,4.498124106,7.962385832,2.953638085,3.791072493,0,0
274,37.17291148,42.84570334,3.366473444,3.663494306,11.55200161,8.106538694,19.713862,7.614646761,4.507114003,7.98567914,2.960180557,3.80002604,0,0
275,37.29254808,43.00668239,3.370582779,3.670994933,11.56914282,8.12466178,19.75057212,7.620989384,4.516103901,8.0089993,2.963919518,3.804583707,0,0
276,37.39367766,43.158533,3.377408745,3.678327001,11.58417857,8.140729082,19.77323931,7.631496966,4.525093798,8.032346079,2.97044729,3.819399843,0,0
277,37.5013549,43.30404179,3.383324625,3.688348618,11.60656241,8.158099452,19.80790266,7.6733943,4.534083696,8.055719244,2.973348914,3.82303434,0,0
278,37.61107063,43.44028131,3.391287217,3.702449277,11.61781234,8.171021907,19.81975923,7.680505182,4.543073593,8.079118569,2.977724382,3.827721952,0,0
279,37.73488144,43.54298342,3.396969133,3.710904465,11.64795064,8.169318288,19.8527872,7.709338236,4.552063491,8.102543824,2.9861678,3.834109837,0,0
280,37.85273605,43.75116849,3.402157438,3.715382815,11.66505646,8.184189921,19.88188904,7.727773059,4.561053388,8.125994787,2.990136382,3.838071876,0,0
281,37.97539064,43.94954881,3.407982014,3.721527266,11.67786983,8.202360319,19.93395821,7.750784666,4.568912521,8.147901742,2.992816123,3.841377163,0,0
282,38.11226878,44.15053051,3.411566369,3.724954102,11.6953457,8.219201241,19.97821877,7.772369975,4.576771653,8.169835512,3.000030007,3.846919575,0,0
283,38.28491879,44.34570057,3.41688512,3.735312725,11.7248315,8.221920001,19.99208511,7.783989176,4.585761551,8.193354763,3.003236657,3.852076011,0,0
284,38.38901122,44.47261126,3.426062736,3.746706371,11.73504355,8.238086072,20.02957455,7.783145141,4.594751448,8.216898899,3.006992492,3.856643811,0,0
285,38.47521934,44.62205935,3.430936611,3.750902163,11.74706891,8.253106966,20.06504469,7.812877389,4.603741346,8.240467708,3.011825287,3.861517339,0,0
286,38.56824092,44.75864505,3.437951594,3.756011797,11.75592246,8.265083909,20.08401323,7.839519797,4.612731243,8.264060979,3.014025161,3.863342662,0,0
287,38.69440503,44.94352534,3.442628955,3.765226703,11.76210811,8.277984488,20.11283562,7.847949998,4.621721141,8.287678502,3.019677694,3.867704108,0,0
288,38.82266006,45.14660602,3.448522675,3.773752118,11.77110355,8.286853552,20.1384108,7.873948783,4.630711038,8.311320071,3.024325041,3.873762945,0,0
289,38.94121417,45.31082925,3.457013937,3.783394722,11.77977366,8.297047338,20.18220162,7.914394638,4.639700936,8.334985481,3.032666027,3.887047388,0,0
290,39.04504153,45.46291969,3.462565104,3.793432159,11.81240446,8.296713232,20.19759445,7.922049904,4.65428335,8.372292285,3.03867233,3.894418001,0,0
291,39.20148747,45.64143328,3.472177311,3.799804105,11.84699955,8.295441916,20.22182926,7.943412507,4.663273248,8.396016699,3.044031291,3.901662091,0,0
292,39.27480738,45.72489949,3.47519182,3.803381104,11.85504694,8.307206043,20.25629865,7.983300358,4.672263145,8.419764248,3.047745101,3.908081607,0,0
293,39.43487344,45.90587073,3.482138185,3.810277423,11.86847468,8.3236109,20.26510986,7.986296015,4.681253043,8.443534737,3.054724828,3.920885959,0,0
294,39.57908378,46.09502383,3.494962357,3.824130038,11.87872775,8.337295211,20.28059557,8.002143476,4.69024294,8.467327972,3.059308214,3.925470004,0,0
295,39.68843991,46.23723143,3.500153598,3.832074134,11.88586145,8.347712815,20.31422592,8.036667815,4.699232838,8.491143763,3.068106966,3.942917721,0,0
296,39.79464332,46.37389336,3.505358943,3.839551662,11.89292212,8.356585283,20.33800462,8.054026003,4.708222735,8.51498192,3.07646369,3.955877675,0,0
297,39.90500685,46.55462855,3.508074475,3.844955666,11.90472036,8.369988541,20.36096303,8.078845435,4.717212633,8.538842256,3.080957753,3.960824057,0,0
298,40.03649481,46.73418539,3.516726478,3.854878201,11.91443943,8.381512851,20.37841312,8.096611673,4.72620253,8.562724586,3.087945569,3.964026123,0,0
299,40.15428531,46.92144994,3.521906591,3.862987722,11.9241585,8.393132385,20.40215645,8.114981893,4.735192428,8.586628725,3.096137433,3.969301504,0,0
300,40.32711556,47.1599525,3.533640291,3.876874843,11.93223028,8.404133352,20.42660416,8.115585099,4.744182325,8.610554493,3.100245533,3.973016885,0,0
301,40.45854884,47.35351407,3.539986639,3.883352524,11.94157425,8.414923191,20.45338028,8.149335333,4.753172223,8.63450171,3.102287049,3.976862526,0,0
302,40.55606556,47.4913209,3.543119845,3.888352303,11.95179201,8.426631662,20.48044384,8.171957943,4.767754637,8.672418961,3.105393315,3.981187612,0,0
303,40.63682171,47.61076873,3.548038071,3.894472962,11.97282341,8.448564749,20.51590986,8.193259392,4.776744534,8.69641871,3.114576333,3.992707003,0,0
304,40.74845215,47.77516424,3.553131951,3.90001934,11.98489486,8.458126834,20.53154101,8.207386483,4.785734432,8.72043929,3.117668455,3.996854057,0,0
305,40.88681344,47.93919966,3.558032835,3.903592959,11.99404255,8.468674459,20.54608641,8.204384887,4.794724329,8.744480529,3.124477134,4.00700754,0,0
306,40.99209775,48.06634085,3.561567983,3.907140107,12.00303318,8.479955433,20.58373866,8.190036217,4.803714227,8.768542256,3.127304826,4.008762926,0,0
307,41.1130472,48.25975445,3.567531441,3.91456569,12.02372484,8.496067794,20.61590485,8.211182101,4.812704124,8.792624305,3.130952358,4.01101677,0,0
308,41.2178258,48.37930772,3.57669414,3.927407538,12.05853539,8.499416571,20.63927099,8.230193096,4.821694022,8.816726507,3.134657572,4.016406262,0,0
309,41.39655944,48.56900496,3.582405213,3.934866159,12.06752602,8.510903028,20.66396045,8.242320988,4.830683919,8.840848699,3.13838266,4.024867975,0,0
310,41.55025955,48.72540282,3.585527601,3.939176428,12.0755775,8.522673035,20.70248705,8.276860201,4.839673817,8.864990718,3.142552665,4.027828093,0,0
311,41.68692727,48.94064541,3.591761431,3.950387917,12.08677607,8.532374087,20.73366744,8.294828816,4.848663714,8.889152401,3.148751154,4.033442208,0,0
312,41.80540981,49.08639825,3.599147673,3.959744422,12.10178975,8.550888784,20.75803362,8.305629082,4.857653612,8.913333589,3.155136342,4.042792507,0,0
313,41.94738744,49.27741322,3.604564149,3.967853784,12.11104776,8.562485402,20.78253499,8.331016591,4.866643509,8.937534123,3.160545176,4.050481326,0,0
314,42.05502778,49.44511316,3.611724432,3.976866324,12.12011436,8.574258459,20.8190886,8.355015077,4.875633407,8.961753847,3.169997742,4.06787556,0,0
315,42.1574549,49.56901341,3.621866811,3.97981814,12.12816584,8.586392353,20.84468762,8.369794155,4.884623304,8.985992606,3.173906517,4.07206485,0,0
316,42.25300188,49.6909125,3.626790618,3.986118071,12.13723245,8.598323102,20.86516535,8.369610528,4.898654386,9.024064423,3.177003532,4.076273604,0,0
317,42.39986552,49.86779535,3.632764838,3.993636401,12.14783547,8.610275945,20.87700517,8.378511444,4.907092952,9.04789492,3.182382166,4.085737291,0,0
318,42.50572261,50.03109248,3.635225213,3.995760754,12.15784123,8.62216666,20.89385422,8.394223329,4.915531517,9.071744667,3.185698415,4.089842047,0,0
319,42.60283011,50.16340928,3.645762006,4.007724707,12.18509447,8.638779159,20.91452999,8.401987527,4.929001442,9.096485154,3.194763374,4.100217392,0,0
320,42.70388651,50.34604313,3.652193915,4.017567726,12.19510022,8.650828318,20.93687405,8.417019333,4.937440007,9.120374931,3.202632786,4.115711605,0,0
321,42.81008218,50.46952162,3.654519405,4.020443992,12.21477335,8.675128921,20.96389319,8.435394182,4.945878573,9.144283496,3.205184406,4.117970758,0,0
322,42.91642079,50.60720206,3.66337233,4.034020879,12.23072618,8.694982933,20.99285124,8.454233002,4.954317138,9.168210702,3.211135924,4.127051101,0,0
323,43.02152448,50.76641919,3.668319806,4.040427718,12.24667901,8.715206155,21.02795204,8.474900121,4.964607475,9.191629144,3.228315695,4.143907101,0,0
324,43.14770607,50.92531631,3.675391262,4.049181221,12.26165798,8.726561899,21.03823115,8.480351539,4.97304604,9.215592843,3.231314258,4.147577421,0,0
325,43.27056933,51.08906295,3.679186492,4.054714086,12.2749727,8.743372513,21.06679402,8.485046374,4.980353841,9.237886973,3.236541765,4.154364615,0,0
326,43.39868809,51.28005091,3.684002515,4.060042232,12.2955926,8.757330722,21.08801462,8.497009786,4.987661641,9.260201144,3.242997247,4.165709393,0,0
327,43.49241476,51.39276027,3.691052394,4.067842455,12.30379881,8.763913185,21.10067361,8.508795055,4.994969441,9.282535212,3.246123823,4.168744014,0,0
328,43.58290088,51.5437569,3.694862626,4.07413795,12.31781496,8.766747251,21.11335908,8.518187943,5.002277241,9.304889032,3.250736593,4.178062401,0,0
329,43.67226814,51.71295298,3.700811865,4.079561127,12.32311651,8.774745406,21.11921103,8.525521572,5.014616402,9.32831908,3.254696921,4.18249125,0,0
330,43.760666,51.82704826,3.709664369,4.09111122,12.32855125,8.783280661,21.16051637,8.540727182,5.021924202,9.350714232,3.257250056,4.184988641,0,0
331,43.88545634,52.01962211,3.716224994,4.100995857,12.34769673,8.802316178,21.19160571,8.570917303,5.029232002,9.373128701,3.260950505,4.189094976,0,0
332,43.985556,52.17595522,3.721307991,4.104873764,12.36282986,8.817891034,21.21835072,8.581723176,5.041571162,9.396787194,3.265239294,4.193703446,0,0
333,44.10184562,52.28335156,3.729126521,4.114934431,12.37126816,8.824470535,21.2591924,8.590183864,5.048878963,9.41924171,3.270967227,4.204845978,0,0
334,44.22310263,52.469724,3.734724364,4.118838882,12.37913928,8.834637096,21.28884228,8.593409002,5.056186763,9.441715123,3.275605655,4.209681,0,0
335,44.33162459,52.60111463,3.739928018,4.127763866,12.3998091,8.854200792,21.30923343,8.608970211,5.068525923,9.465597886,3.278073239,4.21414998,0,0
336,44.4227671,52.69059474,3.74742898,4.138021941,12.40876445,8.867054193,21.32373611,8.609616287,5.075833723,9.488110098,3.282600341,4.218855908,0,0
337,44.54110636,52.83846201,3.754984333,4.142038782,12.42053054,8.87575542,21.34400169,8.623376003,5.083141524,9.510640796,3.287451947,4.223809956,0,0
338,44.60460994,52.92675701,3.759810024,4.144827852,12.4452035,8.903472771,21.36310426,8.633590107,5.090449324,9.533189848,3.292346763,4.228219187,0,0
339,44.69910118,53.08334739,3.769105283,4.157675111,12.45152074,8.912562433,21.38707337,8.645460951,5.097796055,9.555970994,3.300298013,4.233161026,0,0
340,44.80004832,53.23324073,3.781296766,4.16734606,12.45937439,8.92161714,21.42600468,8.67970021,5.105142786,9.578770541,3.305064346,4.238961206,0,0
341,44.90976259,53.41433964,3.787621504,4.174982851,12.46660617,8.928680724,21.44333948,8.689995305,5.112450586,9.601374182,3.310506094,4.244262396,0,0
342,44.99222915,53.57441887,3.792560421,4.183217192,12.48031379,8.939533273,21.46266826,8.698922889,5.119797317,9.624209988,3.313961098,4.250464176,0,0
343,45.07062115,53.64717229,3.79696235,4.189500628,12.50577333,8.937716111,21.48678999,8.683394492,5.127144048,9.647063807,3.318077667,4.255576308,0,0
344,45.1624105,53.72971551,3.801300676,4.198189846,12.52879989,8.949139163,21.51863229,8.69442398,5.134490778,9.669935512,3.327928856,4.260952842,0,0
345,45.28182077,53.89615808,3.808087636,4.204254058,12.53417797,8.9584506,21.53003113,8.701203783,5.141837509,9.692824975,3.338168613,4.266363265,0,0
346,45.42983397,54.07347005,3.813723751,4.214907848,12.54087156,8.966270037,21.55125775,8.707451912,5.1542156,9.717293424,3.342792864,4.271992307,0,0
347,45.49902259,54.16630997,3.821150667,4.224575339,12.54995511,8.97339785,21.57431588,8.72617065,5.161562331,9.740218923,3.348436154,4.278199891,0,0
348,45.60654845,54.31575714,3.827056093,4.233723364,12.56335626,8.980732896,21.58826469,8.727247206,5.169340294,9.76296506,3.359221938,4.292514145,0,0
349,45.72404673,54.48563609,3.838008864,4.246651803,12.57600693,8.99172695,21.60674367,8.747812813,5.177118257,9.785729854,3.365486214,4.306082352,0,0
350,45.83608107,54.63965581,3.848530064,4.255361379,12.59352993,8.991513856,21.6284357,8.75938732,5.184464988,9.808707385,3.369372451,4.312628604,0,0
351,45.95679688,54.77204599,3.859581698,4.265317579,12.61187951,8.992452194,21.64420797,8.769165656,5.191811719,9.831701931,3.373810019,4.319329635,0,0
352,46.05880981,54.91864457,3.862587824,4.269941811,12.61911128,8.999851822,21.65978368,8.778926702,5.199589682,9.854519416,3.378408084,4.321503634,0,0
353,46.15310365,55.05794146,3.869750599,4.278135649,12.63685463,9.00606245,21.69043949,8.803561681,5.206936413,9.87754776,3.382021781,4.328280313,0,0
354,46.25576056,55.21808619,3.874404498,4.280630763,12.64408641,9.013550192,21.71363965,8.836791715,5.214283144,9.900592765,3.386496115,4.334273488,0,0
355,46.34357298,55.32603051,3.877660296,4.286551682,12.65233331,9.020839628,21.74639231,8.83210824,5.221629875,9.923654313,3.392894719,4.339456757,0,0
356,46.46191219,55.44191024,3.883093789,4.295842709,12.66674832,9.029012231,21.7580174,8.839885685,5.228976606,9.946732291,3.397115347,4.344603112,0,0
357,46.57102228,55.57224588,3.887134565,4.302583384,12.67612672,9.035545022,21.80010749,8.853250414,5.236323336,9.969826583,3.403812496,4.35897632,0,0
358,46.67878366,55.71945038,3.893296741,4.308233428,12.68439392,9.042980803,21.82135866,8.876904517,5.24446063,9.992906336,3.410460239,4.373166363,0,0
359,46.77937725,55.87719409,3.896828068,4.314850352,12.69727849,9.048282188,21.85397321,8.884332378,5.251807361,10.0160324,3.413744517,4.37810443,0,0
360,46.89254898,56.02650728,3.909629988,4.346736137,12.70660973,9.058842869,21.86524976,8.889820357,5.259154092,10.03917445,3.42342919,4.387924348,0,0
361,46.96618829,56.17351653,3.914201816,4.35321694,12.71300294,9.068317859,21.88901356,8.906672559,5.266500823,10.06233236,3.427124783,4.391148578,0,0
362,47.07961103,56.28132884,3.916677315,4.358253483,12.7288826,9.076042345,21.90379203,8.91291705,5.273847554,10.08550604,3.431801583,4.399014891,0,0
363,47.17703397,56.43398977,3.919197343,4.362353233,12.73527581,9.085583254,21.91754707,8.923687232,5.281194285,10.10869537,3.436537175,4.4060337,0,0
364,47.27405378,56.59806353,3.928050474,4.375340484,12.7489421,9.094617839,21.92694074,8.927616025,5.288541016,10.13190025,3.440971369,4.411621836,0,0
365,47.37481205,56.7157153,3.942306022,4.380943224,12.7641512,9.111721781,21.93389828,8.932056499,5.295887747,10.15512056,3.449788314,4.426942448,0,0
366,47.48920092,56.84849418,3.948297363,4.388722349,12.78250078,9.113934333,21.95586823,8.95217912,5.303234478,10.17835621,3.455166689,4.435406042,0,0
367,47.59593777,56.9928283,3.951902185,4.395873079,12.79512266,9.119542401,21.96282093,8.953595496,5.310581209,10.20160708,3.460064401,4.443087198,0,0
368,47.65431501,57.07409614,3.959675797,4.407164177,12.80554892,9.129704996,21.99321651,8.967402289,5.317927939,10.22487308,3.468342831,4.45588621,0,0
369,47.76512972,57.20654322,3.96660953,4.41418416,12.82523012,9.145645647,22.0187605,9.00122038,5.32527467,10.24815411,3.474503149,4.468195531,0,0
370,47.87874,57.38656206,3.970318269,4.41846001,12.83303914,9.154442696,22.03884003,9.012896523,5.332621401,10.27145005,3.47984403,4.475023884,0,0
371,47.95550041,57.50124116,3.974325061,4.422197622,12.84429562,9.161970926,22.055006,9.014974318,5.33716658,10.27906463,3.483705027,4.482168411,0,0
372,48.07767478,57.66436155,3.977595005,4.425694582,12.85986518,9.172306875,22.09984211,9.03454067,5.341711759,10.28669789,3.489114249,4.488567388,0,0
373,48.21037727,57.83183265,3.985271114,4.438070922,12.86668646,9.182046848,22.12524373,9.038859222,5.346256939,10.29434981,3.493652499,4.495220599,0,0
374,48.30764129,57.98236432,3.990213882,4.444882456,12.87391823,9.190197773,22.14177731,9.042780402,5.350802118,10.30202033,3.497538641,4.498466543,0,0
375,48.45591867,58.16227536,3.993420914,4.449682153,12.88720039,9.200801782,22.15641188,9.029074149,5.355347297,10.30970941,3.50037072,4.503923752,0,0
376,48.56282791,58.32936048,3.998382907,4.457617255,12.90748459,9.208335411,22.16999809,9.041219506,5.359892476,10.31741702,3.505404936,4.50952158,0,0
377,48.69855311,58.54299601,4.001713286,4.462342453,12.91474014,9.218946914,22.17742011,9.04627633,5.364437655,10.32514311,3.511778758,4.515532831,0,0
378,48.80750099,58.69276192,4.009772054,4.467006556,12.92705479,9.226991225,22.19474557,9.065603638,5.368982834,10.33288763,3.516517786,4.521338126,0,0
379,48.92008479,58.80678198,4.014486927,4.473214701,12.93392513,9.237910357,22.21762902,9.077678168,5.373528013,10.34065056,3.518442466,4.524994233,0,0
380,49.02246454,58.96992854,4.017562984,4.475019903,12.95881264,9.236939764,22.25161324,9.093873679,5.378073192,10.34843184,3.523165818,4.532669781,0,0
381,49.12335786,59.08714097,4.022423979,4.480728552,12.97528658,9.247045083,22.27028473,9.101433147,5.382618371,10.35623144,3.530375628,4.53921731,0,0
382,49.23850098,59.25235947,4.028262028,4.489819972,12.99180051,9.263316906,22.29198638,9.118182979,5.38716355,10.36404931,3.536548255,4.547767786,0,0
383,49.33720988,59.43833356,4.034332459,4.498707554,13.00743155,9.280445334,22.31217029,9.123031138,5.391708729,10.37188541,3.539773974,4.552596565,0,0
384,49.48440261,59.59575504,4.040220061,4.510709241,13.02510019,9.289108717,22.3243733,9.13891105,5.396253908,10.37973971,3.542502552,4.556461439,0,0
385,49.56507354,59.6823597,4.044591479,4.516396205,13.03555144,9.29867955,22.3465424,9.149557558,5.400799087,10.38761215,3.54898077,4.565509942,0,0
386,49.66687759,59.79351712,4.04765173,4.521497662,13.04915341,9.314008601,22.36576071,9.172338329,5.405344267,10.39550271,3.553002676,4.571260749,0,0
387,49.73060264,59.86308701,4.058600912,4.538935527,13.05554662,9.324057416,22.37625205,9.176412204,5.409889446,10.40341133,3.558732068,4.579458946,0,0
388,49.81335813,59.99216674,4.062100074,4.545143302,13.06092471,9.334245272,22.39391372,9.181558123,5.414434625,10.41133798,3.563006115,4.586749048,0,0
389,49.91635542,60.09354939,4.063892847,4.546386016,13.07008498,9.34202228,22.40183074,9.187244,5.418979804,10.41928261,3.565633771,4.592147359,0,0
390,50.01994129,60.26275513,4.066727355,4.551053954,13.07731953,9.351208176,22.41186436,9.18757394,5.423524983,10.42724519,3.570382705,4.598403189,0,0
391,50.11577258,60.41464616,4.069727324,4.557388256,13.09346616,9.369897409,22.42453467,9.192456323,5.428070162,10.43522567,3.575319547,4.606510414,0,0
392,50.24514781,60.60139244,4.07437123,4.56059533,13.10014592,9.378947565,22.43265302,9.202830531,5.432615341,10.44322402,3.581493387,4.613536805,0,0
393,50.35124981,60.71987277,4.077226614,4.565397169,13.12233662,9.390797554,22.45115907,9.210963511,5.43716052,10.45124018,3.585640066,4.623575469,0,0
394,50.45867868,60.88399508,4.087750001,4.566865768,13.129103,9.402053117,22.47813033,9.231907756,5.441705699,10.45927413,3.592100016,4.633324679,0,0
395,50.54548374,61.04883092,4.093822334,4.576891542,13.13528919,9.412360975,22.50733445,9.250447901,5.446250878,10.46732581,3.599593006,4.639333929,0,0
396,50.68358805,61.23623272,4.104091842,4.606948121,13.14855672,9.418720707,22.54655261,9.262309567,5.450796057,10.47539519,3.603019056,4.645040163,0,0
397,50.76102692,61.35092417,4.110261152,4.617817104,13.16484559,9.423910306,22.57870687,9.291811943,5.455341236,10.48348223,3.605004621,4.647524095,0,0
398,50.87531973,61.52663723,4.117716742,4.628071952,13.17022367,9.434297434,22.60531579,9.321691818,5.459886415,10.49158689,3.611516182,4.655069091,0,0
399,50.99633685,61.67129819,4.120800517,4.633701331,13.17600953,9.444668335,22.631142,9.320356912,5.464431595,10.49970912,3.622354982,4.661652678,0,0
400,51.13136697,61.82864202,4.123893518,4.637139008,13.18179538,9.455059953,22.64357707,9.325832634,5.482579684,10.50225032,3.62526959,4.667516654,0,0
401,51.25795447,62.00971264,4.129759564,4.646233531,13.19460548,9.464098161,22.66136966,9.327559106,5.487124863,10.51040594,3.62702028,4.670402719,0,0
402,51.36559578,62.17345847,4.133598807,4.653065203,13.2124185,9.470126996,22.69230945,9.330375396,5.491670042,10.51857903,3.629582562,4.673869856,0,0
403,51.47115232,62.29917929,4.140950994,4.665091254,13.21860469,9.480599065,22.72248561,9.352855551,5.496215221,10.52676955,3.638659919,4.681971927,0,0
404,51.5335751,62.42338773,4.144409322,4.672661479,13.22479087,9.491093025,22.74794786,9.370020193,5.5007604,10.53497745,3.642525505,4.688338723,0,0
405,51.61777064,62.56874515,4.157254071,4.678484457,13.23684519,9.503138918,22.76143615,9.384431698,5.505305579,10.54320269,3.649030669,4.694851088,0,0
406,51.71864379,62.6857495,4.16135371,4.684537697,13.24303138,9.51367087,22.79169727,9.401411406,5.509850758,10.55144524,3.652387882,4.700926109,0,0
407,51.82994714,62.87938748,4.166220353,4.690684517,13.25063337,9.523289202,22.81114131,9.418532259,5.514395937,10.55970504,3.656712211,4.70925895,0,0
408,51.92962485,63.04023266,4.172769063,4.694886695,13.2703207,9.531645859,22.8285717,9.425484968,5.518941116,10.56798207,3.659960499,4.712912721,0,0
409,52.04309452,63.21688158,4.177450005,4.699637592,13.3018322,9.549185748,22.85326379,9.453804931,5.523486295,10.57627628,3.667970149,4.720579533,0,0
410,52.12029764,63.30507281,4.183847089,4.708032091,13.30903352,9.559648367,22.86430452,9.469603298,5.528031474,10.58458764,3.672015056,4.72778949,0,0
411,52.22246132,63.43343132,4.188422982,4.715710846,13.3152197,9.570257341,22.8780543,9.482187262,5.532576654,10.59291609,3.676528662,4.728719476,0,0
412,52.37028355,63.61728112,4.191067734,4.718587539,13.34196479,9.579351458,22.89820376,9.4843077,5.537121833,10.6012616,3.680812985,4.732671116,0,0
413,52.48739051,63.78957925,4.193838345,4.721966607,13.35256456,9.591653358,22.92300046,9.507291686,5.541667012,10.60962414,3.685408216,4.738153757,0,0
414,52.57183585,63.91351536,4.196529112,4.723102307,13.36612335,9.612707549,22.94265336,9.50995432,5.546212191,10.61800365,3.689604429,4.744265458,0,0
415,52.7183925,64.10590958,4.203407764,4.731710852,13.37312639,9.624482579,22.96343662,9.526454498,5.55075737,10.62640011,3.698804236,4.751361758,0,0
416,52.84792357,64.30617559,4.207325498,4.736694022,13.38052977,9.636312737,22.97316222,9.528235938,5.555302549,10.63481346,3.702010598,4.755165622,0,0
417,52.95651,64.47824729,4.211448292,4.744403189,13.39169503,9.645800467,22.99607966,9.556551538,5.559847728,10.64324367,3.707572682,4.763002313,0,0
418,53.10421208,64.69347284,4.215700907,4.750755083,13.40049296,9.659649891,23.02899071,9.557681311,5.564392907,10.65169071,3.710134963,4.766630518,0,0
419,53.22214632,64.87990837,4.222330799,4.757308192,13.40999671,9.672109348,23.05554642,9.56302718,5.568938086,10.66015452,3.714062607,4.773164603,0,0
420,53.35799135,65.08491311,4.237382321,4.769169367,13.4260729,9.68999008,23.06424228,9.573539735,5.573483265,10.66863507,3.717327914,4.777655615,0,0
421,53.46996122,65.27888284,4.241587629,4.776891168,13.43347628,9.701968361,23.08299456,9.57680413,5.578028444,10.67713232,3.722751979,4.785977119,0,0
422,53.58519963,65.45794082,4.250126189,4.782389792,13.44375905,9.710945908,23.10291911,9.601679361,5.582573623,10.68564624,3.724783555,4.789849481,0,0
423,53.70167534,65.61827182,4.25332152,4.788276217,13.47423405,9.729809423,23.12281182,9.625101156,5.587118802,10.69417677,3.730512673,4.799027522,0,0
424,53.83241425,65.79543316,4.263223633,4.796296335,13.47953774,9.739894875,23.13634711,9.623379409,5.591663982,10.70272388,3.734012892,4.803145722,0,0
425,53.89280206,65.87244359,4.268032763,4.801376662,13.49857033,9.756229315,23.16930347,9.638920607,5.596209161,10.71128754,3.736130924,4.808027646,0,0
426,54.01138381,66.08058983,4.277288593,4.806694787,13.51931645,9.766203195,23.19287545,9.663830887,5.60075434,10.71986769,3.739682584,4.813611217,0,0
427,54.12143205,66.26056124,4.289936553,4.837014303,13.5577515,9.796379404,23.21253632,9.665933638,5.605299519,10.72846431,3.743175659,4.817262008,0,0
428,54.2294281,66.38860986,4.295375168,4.839700066,13.57872847,9.848021457,23.22697669,9.680113281,5.609844698,10.73707735,3.746859764,4.823711885,0,0
429,54.33372121,66.57291789,4.301781653,4.846532521,13.59804434,9.868903815,23.23745619,9.689535956,5.614389877,10.74570677,3.75123113,4.830651644,0,0
430,54.44591735,66.76105651,4.307852526,4.859113106,13.61135857,9.87454889,23.26486806,9.700985259,5.618935056,10.75435253,3.753750926,4.831534742,0,0
431,54.56425459,66.94832394,4.314560908,4.867742959,13.63047814,9.87614631,23.28778028,9.71028151,5.623480235,10.7630146,3.760265994,4.837757602,0,0
432,54.69275511,67.12692549,4.31670332,4.870883059,13.63578183,9.886353347,23.29546218,9.712177381,5.628025414,10.77169293,3.766214877,4.84828576,0,0
433,54.78196598,67.30530019,4.328932867,4.904170604,13.64108553,9.896578173,23.30681705,9.716021294,5.632570593,10.78038749,3.770834727,4.855261331,0,0
434,54.92701196,67.50014469,4.330681793,4.90730955,13.65123219,9.905258068,23.32561769,9.73076313,5.637115772,10.78909823,3.77385601,4.860639207,0,0
435,55.01039029,67.66050398,4.332751725,4.910354208,13.66307889,9.914561266,23.34963245,9.735841516,5.641660951,10.79782512,3.778992294,4.868984278,0,0
436,55.12372522,67.8513358,4.340188345,4.924278852,13.67457523,9.922539623,23.36021363,9.743254449,5.64620613,10.80656812,3.780591888,4.86984316,0,0
437,55.26328047,68.1001141,4.342762014,4.928549949,13.67947859,9.932779901,23.37916033,9.758326873,5.65075131,10.81532719,3.785674508,4.881879878,0,0
438,55.37911575,68.23586345,4.348183313,4.939801171,13.68922492,9.941892394,23.39989796,9.779325276,5.655296489,10.82410228,3.790800317,4.89382635,0,0
439,55.50980345,68.36996518,4.353461967,4.94781723,13.69937158,9.951206254,23.42374312,9.790688796,5.659841668,10.83289337,3.795259784,4.899493707,0,0
440,55.60773288,68.48620472,4.358228618,4.950520661,13.70467528,9.96154007,23.444345,9.806207586,5.664386847,10.84170041,3.799270445,4.903856429,0,0
441,55.72721414,68.6546982,4.363586173,4.957944719,13.71261708,9.975605866,23.46682147,9.805804788,5.668932026,10.85052336,3.801913728,4.907440023,0,0
442,55.85132855,68.85501241,4.370233233,4.968842844,13.71913796,9.987176902,23.48324387,9.818450058,5.673477205,10.85936218,3.80426701,4.909396646,0,0
443,55.94578067,69.01464351,4.374537794,4.974252846,13.73189636,9.999877004,23.50849001,9.83147712,5.678022384,10.86821684,3.813189495,4.91944284,0,0
444,56.08372182,69.21703547,4.380631807,4.982610095,13.7398118,10.01347894,23.52751428,9.832927886,5.682567563,10.8770873,3.81806858,4.926508285,0,0
445,56.16317693,69.38536614,4.400338813,4.990483061,13.74633268,10.02511319,23.55035377,9.854088309,5.687112742,10.88597351,3.821367258,4.931376019,0,0
446,56.27136682,69.53201003,4.406282208,4.999357474,13.76070676,10.03276745,23.56337274,9.858644424,5.691657921,10.89487545,3.823724641,4.934241423,0,0
447,56.3888264,69.70697204,4.410191963,5.005788009,13.77650607,10.08717266,23.57338143,9.861586998,5.6962031,10.90379306,3.826746684,4.93986467,0,0
448,56.49681084,69.88132168,4.414327368,5.011061903,13.78408681,10.10038013,23.58866045,9.866529437,5.700748279,10.91272632,3.831643895,4.952036735,0,0
449,56.62104089,70.07741157,4.421188844,5.019786893,13.790273,10.11160596,23.60472836,9.871911862,5.705293458,10.92167518,3.834973068,4.958264352,0,0
450,56.7576778,70.2083777,4.427534307,5.029047905,13.79785374,10.12486129,23.61533735,9.877433525,5.709838638,10.93063961,3.839446271,4.96661094,0,0
451,56.89921114,70.41153245,4.43064271,5.035038257,13.80543448,10.13814576,23.63379196,9.880053987,5.714383817,10.93961956,3.842645201,4.970772885,0,0
452,57.03937484,70.62345043,4.434107691,5.040670747,13.81162067,10.14942731,23.64873736,9.887292646,5.718928996,10.94861501,3.845140258,4.974464645,0,0
453,57.16695104,70.79040425,4.437726501,5.046838101,13.81692436,10.16001403,23.66714244,9.900783656,5.723474175,10.9576259,3.848318505,4.979449397,0,0
454,57.27763479,70.91074949,4.44060021,5.050849733,13.82362261,10.17264891,23.68533523,9.918330357,5.728019354,10.96665221,3.852561595,4.986309139,0,0
455,57.37272582,71.00254628,4.444623682,5.05809088,13.8289263,10.18326848,23.7175883,9.92577775,5.732564533,10.9756939,3.858972347,4.991993983,0,0
456,57.49447486,71.15173484,4.45120923,5.063043629,13.84922746,10.18587946,23.74027775,9.935699422,5.737109712,10.98475092,3.867876051,5.011950425,0,0
457,57.58946719,71.32458896,4.455032503,5.066355857,13.85453115,10.19653496,23.75099804,9.944361095,5.741654891,10.99382324,3.872965046,5.015297773,0,0
458,57.73139955,71.52664986,4.463045886,5.079001888,13.85983484,10.2072068,23.76416752,9.950868309,5.74620007,11.00291082,3.875365242,5.019117733,0,0
459,57.85059921,71.7359638,4.467578178,5.087224816,13.87602991,10.21091375,23.77953911,9.954438585,5.750745249,11.01201362,3.878749447,5.024648394,0,0
460,57.95094101,71.92476988,4.472578914,5.094720265,13.89003187,10.22591236,23.79360751,9.95322211,5.755290428,11.02113161,3.884612577,5.03287964,0,0
461,58.03042833,72.02416849,4.481336648,5.107503258,13.90308029,10.23657273,23.82164162,9.966424101,5.759835607,11.03026475,3.888100543,5.036687397,0,0
462,58.13498045,72.17113536,4.48496176,5.114608734,13.90960117,10.24850476,23.83515842,9.975716094,5.764380786,11.039413,3.894275006,5.041258899,0,0
463,58.25467811,72.36800526,4.495839611,5.12897649,13.91612205,10.26045761,23.86447145,9.989219049,5.768925966,11.04857632,3.899345445,5.050292438,0,0
464,58.32645691,72.48768424,4.500656641,5.138331897,13.92197668,10.27174453,23.88542253,9.987513332,5.773471145,11.05775468,3.906094457,5.06149964,0,0
465,58.41913974,72.63383247,4.50610255,5.14303406,13.92728038,10.28251557,23.90643909,10.01595164,5.778016324,11.06694804,3.90886955,5.062461516,0,0
466,58.56347695,72.81917592,4.510128126,5.14989739,13.93952672,10.29454802,23.93243516,10.0177909,5.782561503,11.07615635,3.91368056,5.070004613,0,0
467,58.67250223,72.95798516,4.515167872,5.161133156,13.94967338,10.30481219,23.94556671,10.0237827,5.787106682,11.08537959,3.915800019,5.073328907,0,0
468,58.7487863,73.06860254,4.519031853,5.167045743,13.95497708,10.31562404,23.95664737,10.02965013,5.791651861,11.09461772,3.918323927,5.074967328,0,0
469,58.81522663,73.19183448,4.522469418,5.171981159,13.96028077,10.3264517,23.96336636,10.03335969,5.796987603,11.10380646,3.920552713,5.079890971,0,0
470,58.94674109,73.34724258,4.526905887,5.178676056,13.96558446,10.33729513,23.97960724,10.05036034,5.801532782,11.11307397,3.926280962,5.087837382,0,0
471,59.05883075,73.48703144,4.528636346,5.180037872,13.97088816,10.34815428,23.99567751,10.06395062,5.806077961,11.12235626,3.931040212,5.100239693,0,0
472,59.16909463,73.6314315,4.531411212,5.185681813,13.97579151,10.35894968,24.01193276,10.07633245,5.81062314,11.13165329,3.934124339,5.10659383,0,0
473,59.27499928,73.81569839,4.533323995,5.188227406,13.99427137,10.36338728,24.02638606,10.08879749,5.818893384,11.1398566,3.938192065,5.114380479,0,0
474,59.39192773,74.00558308,4.540149758,5.202136844,14.00918818,10.41907791,24.04084261,10.09331435,5.824229126,11.14911986,3.941509899,5.120941841,0,0
475,59.48720339,74.16442757,4.545121397,5.210317271,14.01409154,10.42996105,24.06341583,10.09985349,5.829564868,11.15840056,3.947290873,5.126869253,0,0
476,59.57274389,74.28416156,4.550546258,5.212802296,14.031487,10.43974997,24.07099994,10.10374197,5.834110047,11.16775501,3.951016099,5.132562387,0,0
477,59.67566735,74.47034487,4.555927744,5.219448904,14.04797826,10.45362682,24.08361603,10.11096358,5.838655227,11.17712401,3.954786199,5.14057816,0,0
478,59.79055153,74.63074386,4.559121872,5.226027946,14.06745314,10.4633778,24.11609943,10.11184441,5.843200406,11.18650754,3.957995936,5.146582976,0,0
479,59.86345524,74.76119513,4.561847296,5.229924545,14.07361474,10.47385234,24.14737736,10.1167577,5.848536148,11.19584837,3.962994764,5.149715497,0,0
480,59.98928645,74.96533917,4.575962609,5.238602709,14.09951485,10.4871751,24.17202275,10.12499277,5.853081327,11.20526055,3.966177538,5.155517324,0,0
481,60.11214765,75.16375312,4.582606514,5.249241106,14.1054403,10.49677597,24.18863988,10.12442486,5.857626506,11.21468715,3.969821189,5.160195438,0,0
482,60.26331806,75.36163608,4.586968919,5.256416989,14.11410555,10.50574562,24.2187651,10.14528079,5.862171685,11.22412812,3.97333175,5.166444678,0,0
483,60.38381129,75.55547354,4.590296739,5.259691395,14.11900891,10.51672504,24.23305234,10.15413229,5.866716864,11.23358344,3.97789255,5.1742739,0,0
484,60.47250853,75.70130503,4.591943993,5.261196595,14.12940625,10.52471645,24.25146802,10.15787254,5.871262043,11.24305306,3.982419326,5.184541294,0,0
485,60.58965987,75.84890595,4.59780143,5.268950053,14.13430961,10.5357239,24.26195748,10.16412477,5.875807222,11.25253695,3.984783409,5.188235125,0,0
486,60.67152808,75.98398358,4.605475008,5.281211353,14.14267152,10.54460347,24.2752882,10.17658585,5.880352401,11.26203507,3.990049111,5.192432262,0,0
487,60.82186999,76.15347318,4.61013308,5.287335355,14.15951348,10.57807788,24.28457713,10.17920867,5.88489758,11.27154738,3.993958819,5.19946173,0,0
488,60.94069217,76.29246754,4.616087367,5.2903902,14.16441683,10.58916645,24.30617246,10.18348671,5.88944276,11.28107386,4.001144263,5.213188769,0,0
489,61.04485759,76.4257434,4.6215658,5.300031099,14.17702319,10.60050558,24.3233316,10.18996779,5.894419171,11.29041919,4.003888444,5.216894541,0,0
490,61.13267225,76.55719599,4.627647339,5.312899755,14.18952102,10.61517417,24.33016516,10.19141604,5.90481448,11.29761452,4.007924057,5.22140766,0,0
491,61.2372198,76.7242753,4.6319351,5.318359116,14.19442438,10.62629181,24.34682199,10.19766802,5.909359659,11.30718285,4.01080657,5.225130331,0,0
492,61.37209517,76.96475557,4.634411364,5.32177179,14.20506047,10.64152936,24.35989408,10.21223314,5.913904838,11.31676521,4.016076595,5.232434049,0,0
493,61.50890973,77.18756544,4.638546694,5.325949382,14.21623255,10.67465826,24.37157179,10.2145983,5.918450017,11.32636155,4.018951911,5.23555724,0,0
494,61.63973832,77.37702973,4.643040833,5.33261642,14.2211359,10.68582727,24.39187461,10.22887713,5.922995196,11.33597184,4.02350467,5.239805555,0,0
495,61.76774728,77.53947586,4.647037271,5.339709078,14.22980115,10.69508847,24.40658577,10.23721728,5.927540375,11.34559605,4.028665024,5.250181702,0,0
496,61.85486357,77.68957455,4.652800159,5.346710788,14.23470451,10.70628402,24.43194558,10.27206598,5.932085554,11.35523414,4.03208972,5.254050632,0,0
497,61.94327003,77.82745645,4.655675636,5.350403795,14.23960787,10.71749265,24.44150154,10.27676291,5.936630733,11.36488607,4.037664299,5.267125902,0,0
498,62.02907622,77.92036799,4.65831103,5.35583441,14.24451123,10.72871431,24.46072937,10.28501633,5.941175912,11.3745518,4.04112336,5.273766387,0,0
499,62.13776691,78.10993508,4.660900072,5.359920368,14.24941459,10.73994897,24.49494751,10.29776693,5.945721091,11.38423132,4.04411198,5.278132886,0,0
500,62.23291697,78.27896205,4.667626691,5.369017095,14.25431794,10.75119659,24.50424324,10.29815329,5.95026627,11.39392457,4.049972224,5.291004361,0,0
501,62.3371373,78.42113443,4.673198435,5.375674142,14.25962164,10.7625665,24.52048719,10.30403361,5.954811449,11.40363152,4.054479352,5.298806239,0,0
502,62.44573721,78.61135982,4.676283847,5.381576036,14.27236979,10.78102366,24.54544829,10.31032454,5.959356629,11.41335214,4.05645247,5.301891582,0,0
503,62.52443667,78.72433725,4.689331331,5.386550881,14.28415596,10.78898835,24.56437851,10.32043547,5.963901808,11.4230864,4.060449706,5.311034408,0,0
504,62.62791692,78.85772596,4.69222252,5.390873763,14.2988016,10.80303585,24.58144369,10.33089057,5.968446987,11.43283425,4.065491568,5.32098392,0,0
505,62.71009257,78.98915745,4.697372797,5.400642163,14.30303871,10.81360434,24.59769836,10.33967136,5.972992166,11.44259567,4.069217061,5.328071784,0,0
506,62.76692009,79.11571917,4.700361844,5.402223969,14.30794207,10.8249102,24.60513942,10.3443338,5.977537345,11.45237062,4.074787797,5.337218972,0,0
507,62.8454289,79.24545455,4.703359283,5.406606966,14.31284543,10.83622876,24.62579984,10.35620874,5.982082524,11.46215906,4.077082703,5.34137493,0,0
508,62.91961376,79.39073717,4.70687191,5.415116043,14.32559358,10.85497156,24.62828125,10.35826277,5.986627703,11.47196096,4.081537146,5.350081744,0,0
509,63.03625729,79.55242936,4.712496225,5.426363023,14.3517708,10.86058185,24.63137838,10.358652,5.991067592,11.4818022,4.08411617,5.353533653,0,0
510,63.14943564,79.70767429,4.721019796,5.436625155,14.35667416,10.87192402,24.65745581,10.36913752,5.995507481,11.49165681,4.085869627,5.356782931,0,0
511,63.25193844,79.8529082,4.724634757,5.443653901,14.36309438,10.88317564,24.66764376,10.37372134,5.999947369,11.50152476,4.089053739,5.363513234,0,0
512,63.33690557,79.99289863,4.729446756,5.449253752,14.37187089,10.89877285,24.68850232,10.3775238,6.004387258,11.51140601,4.091347905,5.366881749,0,0
513,63.42833903,80.13655913,4.733678478,5.452139848,14.37677425,10.91014794,24.69434976,10.3797595,6.008827147,11.52130053,4.095681654,5.377023712,0,0
514,63.54624094,80.30756938,4.73718148,5.461322017,14.38386071,10.92221626,24.7121777,10.38727589,6.014057599,11.53114452,4.098377659,5.381420366,0,0
515,63.65425819,80.47818498,4.743539649,5.470683796,14.38876407,10.9336168,24.71852533,10.39014868,6.018497488,11.54106523,4.105345221,5.389915343,0,0
516,63.79693825,80.67348354,4.747728004,5.477104383,14.4045588,10.93863916,24.72274539,10.39173802,6.023524135,11.55068885,4.10894525,5.394711245,0,0
517,63.89187436,80.83196138,4.754464574,5.48117297,14.41427627,10.95173467,24.73843292,10.39196006,6.027964024,11.56063589,4.112446659,5.399093715,0,0
518,63.99459714,81.00919734,4.759304073,5.485494226,14.42039682,10.96443098,24.7455086,10.39315399,6.032403913,11.57059603,4.114406537,5.400658697,0,0
519,64.11497898,81.20164278,4.764825906,5.490064911,14.4385357,10.9719217,24.75775651,10.40123541,6.036843802,11.58056923,4.116804944,5.406700134,0,0
520,64.24003204,81.41611791,4.769787951,5.491363285,14.45118378,10.98338733,24.7744284,10.40898415,6.040962643,11.5903947,4.121074113,5.414236141,0,0
521,64.39620835,81.64368527,4.771948867,5.494079596,14.45882119,10.99612068,24.78625735,10.40830449,6.045081484,11.60023315,4.125413196,5.419620513,0,0
522,64.5032608,81.84841738,4.774211537,5.497780585,14.46494173,11.00887861,24.79721908,10.4113767,6.049200325,11.61008453,4.129439587,5.427181693,0,0
523,64.61628845,82.00464414,4.778249635,5.505320382,14.47354322,11.02102287,24.80940035,10.41864755,6.053319166,11.61994883,4.133210098,5.43107265,0,0
524,64.72191702,82.1605932,4.780860883,5.508063692,14.48170064,11.03022082,24.83119523,10.4275606,6.057438007,11.62982599,4.134344215,5.434193838,0,0
525,64.8497714,82.38397625,4.783082578,5.512113584,14.48593775,11.04099145,24.85372253,10.43407475,6.061556848,11.63971599,4.13779673,5.440589968,0,0
526,64.97748842,82.60450516,4.789256332,5.520952286,14.49235797,11.05255688,24.88484662,10.44891037,6.065675689,11.64961881,4.140728285,5.445181003,0,0
527,65.07199731,82.73499172,4.793349802,5.525741734,14.49942404,11.0674257,24.90599235,10.4556391,6.070115578,11.6596934,4.144480563,5.45005912,0,0
528,65.16335998,82.90698746,4.794737322,5.527676231,14.514163,11.09252057,24.91412432,10.45730202,6.074234419,11.66962147,4.147561493,5.453773272,0,0
529,65.28806081,83.11920176,4.801526999,5.528731828,14.51840012,11.10332009,24.93012187,10.45797844,6.07835326,11.67956226,4.15141288,5.460648659,0,0
530,65.36716082,83.22516458,4.807906949,5.540030267,14.55262612,11.11858746,24.96159619,10.44597021,6.082472101,11.68951573,4.160580367,5.468337279,0,0
531,65.48538297,83.42463548,4.810856619,5.544500569,14.55840265,11.12902901,24.96764546,10.44757748,6.086590942,11.69948184,4.164520882,5.47619425,0,0
532,65.57889637,83.57363738,4.814186462,5.549288297,14.58344281,11.19580082,24.97797029,10.4543062,6.090709783,11.70946057,4.169198918,5.486935576,0,0
533,65.69134259,83.75254452,4.81822967,5.552880389,14.59257065,11.21170586,24.98239551,10.45360147,6.094828624,11.71945188,4.173002217,5.497116392,0,0
534,65.84343,83.99235362,4.824194584,5.557749113,14.59847736,11.22423844,25.00500244,10.45618218,6.098947465,11.72945573,4.178421515,5.503031788,0,0
535,65.93528007,84.16950582,4.82838752,5.56698715,14.61422618,11.25771398,25.03972574,10.47935967,6.103066306,11.73947211,4.180945423,5.505015129,0,0
536,66.03455344,84.33666075,4.838224867,5.568673146,14.61970078,11.26998309,25.06485679,10.48163354,6.107185146,11.74950096,4.183880352,5.511510959,0,0
537,66.15994085,84.54504548,4.84198808,5.573274794,14.63381183,11.28556476,25.0873251,10.50459439,6.111303987,11.75954227,4.187995722,5.518763575,0,0
538,66.21017383,84.59230852,4.845144991,5.577407526,14.63928643,11.29785651,25.10488555,10.5125457,6.115422828,11.769596,4.193649323,5.523973114,0,0
539,66.31958562,84.74307609,4.848014876,5.581567643,14.64617485,11.30989551,25.11430092,10.52322437,6.119541669,11.77966212,4.195035818,5.525297216,0,0
540,66.41359493,84.9205399,4.850361741,5.585875652,14.66061303,11.32341085,25.13049198,10.53167832,6.12366051,11.7897406,4.19770339,5.529760994,0,0
541,66.54281981,85.08632042,4.852956937,5.59027607,14.67123362,11.33793568,25.14744153,10.53969007,6.127779351,11.7998314,4.200533029,5.536357356,0,0
542,66.65483039,85.22897084,4.858552934,5.598549358,14.68563585,11.35512567,25.16115236,10.54277844,6.132688756,11.8098674,4.204354176,5.543291905,0,0
543,66.74774929,85.37721861,4.863939411,5.605761837,14.68989326,11.3660714,25.18359176,10.55747788,6.136807597,11.81998254,4.208194706,5.551195544,0,0
544,66.84597523,85.54305772,4.871796138,5.614327327,14.69678878,11.38094144,25.20207389,10.5665154,6.140926438,11.8301099,4.211047817,5.556122876,0,0
545,66.94988564,85.71079397,4.87414011,5.614429239,14.70522831,11.39761138,25.20838692,10.56881162,6.145045279,11.84024947,4.215883045,5.566926066,0,0
546,67.05790497,85.86042635,4.876448978,5.615563873,14.71212383,11.41256952,25.22704155,10.59098097,6.14926941,11.85037468,4.218177951,5.571400128,0,0
547,67.1563937,86.0222322,4.882321737,5.618166873,14.72003448,11.42743493,25.23529862,10.60214027,6.153388251,11.86053854,4.220820283,5.575939613,0,0
548,67.24424423,86.11885613,4.896066989,5.628656273,14.72834382,11.44222335,25.24694759,10.60379999,6.157612382,11.870688,4.223581094,5.577897322,0,0
549,67.34224465,86.28185943,4.899768475,5.636680758,14.73625447,11.45718413,25.26704192,10.61090804,6.162262582,11.88066899,4.227876037,5.585216167,0,0
550,67.49023149,86.48034614,4.904438555,5.643961221,14.74314998,11.47232265,25.29123264,10.61964592,6.166912781,11.89066343,4.230740225,5.589762499,0,0
551,67.60193491,86.67504709,4.906394293,5.64804268,14.75238841,11.48717064,25.30512195,10.62773174,6.171031622,11.9008755,4.232983609,5.59552557,0,0
552,67.70170138,86.81105565,4.908439423,5.651300689,14.76009852,11.50312409,25.31151454,10.6265056,6.175150463,11.91109955,4.237676079,5.603793544,0,0
553,67.77928889,86.91250974,4.90993099,5.652037914,14.78272273,11.52181028,25.32167002,10.63095659,6.179374595,11.92130901,4.241635917,5.604577009,0,0
554,67.85964145,87.02638464,4.913387592,5.657696494,14.79564756,11.54031914,25.34144039,10.63800702,6.183598726,11.93153043,4.247156153,5.611480677,0,0
555,67.96274255,87.21431356,4.91727175,5.662401748,14.80687667,11.55790609,25.37227217,10.65602439,6.187717567,11.94179021,4.252106196,5.621953298,0,0
556,68.11851945,87.43275031,4.923206012,5.666214534,14.81600451,11.57453867,25.39483608,10.66529617,6.191941698,11.95203539,4.256555854,5.62975131,0,0
557,68.24942741,87.63843756,4.929897371,5.666516999,14.82428832,11.59090218,25.40530011,10.6687563,6.196060539,11.96231886,4.259492222,5.633830299,0,0
558,68.3805121,87.83799759,4.934292492,5.670303823,14.83118384,11.60636025,25.41654165,10.67678685,6.20028467,11.97258768,4.26284481,5.638948487,0,0
559,68.48445129,88.0118082,4.937323187,5.67604084,14.84048279,11.6227049,25.42893214,10.67723719,6.204403511,11.98289469,4.265362589,5.642861555,0,0
560,68.58460646,88.19019931,4.94009218,5.68186485,14.84737831,11.63824728,25.4354174,10.68369426,6.209159001,11.9929827,4.268589952,5.647980207,0,0
561,68.68211868,88.33078908,4.942213492,5.685197298,14.85681879,11.65499951,25.4588113,10.68982958,6.213914491,12.00308382,4.27299545,5.651685854,0,0
562,68.78680727,88.49115743,4.944464105,5.68585428,14.8671146,11.67279576,25.48160935,10.70694386,6.218138622,12.01339957,4.275290356,5.656255299,0,0
563,68.90869365,88.65534072,4.948901303,5.690374189,14.88067879,11.69128106,25.50277491,10.72339269,6.223579385,12.02348292,4.277503178,5.659890724,0,0
564,69.01813394,88.86460859,4.952055525,5.697642698,14.89126675,11.70446101,25.50603373,10.72433244,6.227803516,12.03382171,4.280123797,5.661287791,0,0
565,69.13338462,89.04909309,4.955899927,5.702867034,14.89817441,11.71672007,25.51481475,10.7275186,6.232559006,12.04397189,4.282945901,5.667108557,0,0
566,69.25723762,89.26907128,4.958622164,5.707657035,14.90551075,11.72881679,25.5245316,10.73385934,6.236632042,12.05339644,4.285344308,5.67353499,0,0
567,69.3716481,89.43569887,4.964573915,5.713600246,14.91786174,11.7434004,25.54340503,10.74065856,6.242178095,12.06350437,4.288685912,5.679780507,0,0
568,69.45185764,89.59081683,4.970805656,5.714518471,14.94430081,11.74190753,25.55214799,10.74606448,6.246933585,12.0736916,4.292581206,5.687226264,0,0
569,69.55985359,89.7592096,4.974822654,5.720620111,14.95095314,11.75653792,25.57750189,10.76270175,6.251689075,12.08389168,4.296987706,5.698925843,0,0
570,69.66640589,89.89174828,4.979394416,5.727131046,14.95736689,11.76901155,25.58629543,10.76868797,6.257235128,12.09404025,4.305313666,5.710009209,0,0
571,69.77475073,90.07764054,4.981959687,5.727169578,14.97422124,11.78467194,25.60514043,10.77912373,6.261990618,12.1042657,4.307908421,5.711971974,0,0
572,69.89517979,90.23843085,4.988704361,5.739427672,14.98567272,11.80134164,25.6107371,10.78165201,6.266063653,12.11375896,4.312483958,5.721113194,0,0
573,70.01860133,90.43677107,4.992522405,5.746864604,14.99086929,11.81242983,25.63989512,10.80643333,6.270136689,12.12326432,4.315622336,5.727538392,0,0
574,70.15731264,90.65391861,4.99775535,5.756211757,14.9951267,11.8236469,25.65218646,10.81426242,6.274892179,12.13352508,4.318144393,5.733403006,0,0
575,70.2974845,90.88633992,5.00137504,5.761534271,15.00060129,11.83628705,25.68397055,10.81785737,6.278965215,12.14305375,4.322659441,5.741926629,0,0
576,70.39723386,91.03751078,5.005354186,5.765589096,15.0087631,11.85057635,25.69549814,10.82994882,6.283720705,12.15333839,4.327709116,5.747063922,0,0
577,70.52410633,91.20253371,5.008654173,5.770340233,15.01423769,11.86324097,25.7054664,10.83624654,6.288476195,12.16363564,4.331191553,5.754719144,0,0
578,70.63189067,91.38440069,5.013076937,5.777745273,15.02499103,11.87609871,25.70826683,10.83721905,6.293231684,12.17394547,4.335152942,5.757473962,0,0
579,70.76103857,91.53835983,5.017313539,5.778989259,15.03018759,11.88725051,25.71261972,10.84326622,6.299838947,12.18371541,4.342029593,5.766925531,0,0
580,70.86895301,91.71395824,5.021374953,5.788238765,15.03538415,11.89841617,25.72389546,10.84995608,6.303380624,12.19348019,4.346059035,5.773351879,0,0
581,70.99821441,91.90831174,5.023490597,5.791491044,15.05018114,11.91531094,25.7307253,10.85405415,6.307453659,12.20307573,4.356816026,5.783505632,0,0
582,71.13525604,92.08200908,5.035747527,5.801413165,15.0553777,11.92649911,25.74635428,10.85719505,6.313378467,12.21214703,4.363310377,5.797297061,0,0
583,71.17375558,92.15325,5.040760733,5.805953874,15.0608523,11.9392192,25.77804907,10.8957437,6.319303275,12.22124656,4.36571218,5.80210971,0,0
584,71.24889959,92.28231123,5.043051245,5.808723709,15.06814646,11.95219559,25.79157398,10.89490035,6.325228083,12.23037425,4.369564211,5.80871523,0,0
585,71.36567322,92.48143927,5.047563563,5.814475892,15.07500935,11.96588489,25.80625274,10.90253782,6.329301118,12.24001641,4.374479873,5.816083338,0,0
586,71.46340003,92.62205169,5.052594691,5.822339074,15.08618892,11.98120514,25.82934326,10.91064237,6.334164717,12.24960484,4.377937521,5.821315759,0,0
587,71.55457961,92.78296875,5.05959199,5.830538794,15.09115563,11.99337746,25.83090367,10.91151275,6.338237753,12.25927025,4.379146186,5.824562167,0,0
588,71.67851025,92.94766402,5.064333729,5.836114577,15.09756938,12.00606163,25.84575338,10.9097838,6.342310789,12.26894735,4.385405497,5.834571392,0,0
589,71.74592016,93.06730138,5.067976144,5.843405871,15.10398313,12.0187628,25.85330708,10.9184831,6.346383824,12.27863611,4.388756058,5.83926012,0,0
590,71.81315456,93.15859255,5.076744913,5.852014953,15.10945772,12.03157151,25.85566622,10.91985901,6.35045686,12.28833652,4.390237601,5.84258601,0,0
591,71.91805996,93.29108169,5.081421458,5.860227779,15.13326156,12.0722682,25.86586993,10.92271257,6.354529896,12.29804853,4.3931883,5.846409295,0,0
592,72.00711615,93.40047238,5.0856882,5.865347003,15.14382425,12.08875741,25.88495764,10.93570626,6.358602931,12.30777213,4.395021025,5.850138112,0,0
593,72.11095309,93.54922647,5.089930069,5.872334194,15.14929885,12.10163025,25.8877493,10.93630582,6.367874049,12.31721615,4.398203563,5.851764528,0,0
594,72.24154383,93.73191745,5.096416699,5.877441246,15.15423871,12.1138724,25.90075177,10.94365033,6.371947085,12.32696131,4.400378382,5.853446694,0,0
595,72.32382283,93.86807253,5.099110742,5.879109194,15.16758542,12.11827297,25.90721069,10.94947032,6.381514101,12.33450074,4.407554283,5.866356316,0,0
596,72.43514929,94.06398431,5.10198439,5.882607982,15.17306002,12.13117327,25.91536863,10.94575669,6.385587137,12.34426879,4.410010441,5.871121196,0,0
597,72.58627138,94.28256379,5.105320462,5.885377788,15.1964473,12.1446868,25.93678838,10.96278873,6.390450736,12.3539859,4.411963916,5.873000595,0,0
598,72.73557153,94.44606778,5.110309069,5.893907283,15.20202719,12.15753129,25.94977664,10.96775272,6.397057998,12.36405563,4.415534752,5.879969206,0,0
599,72.8117005,94.54802345,5.114208984,5.896937232,15.22267193,12.16583371,25.95530131,10.97039043,6.401813488,12.37459447,4.419557974,5.886681169,0,0
600,72.94711221,94.70799647,5.117415023,5.903178847,15.22908568,12.17869425,25.9738488,10.96388745,6.405886523,12.38440607,4.422508553,5.890526297,0,0
601,73.08518452,94.93988892,5.122620491,5.9102868,15.23456028,12.19165714,25.99938244,10.98481278,6.409959559,12.39422902,4.426230412,5.897821563,0,0
602,73.212123,95.11286408,5.128756751,5.917601425,15.24003488,12.20463272,26.02141328,11.0061288,6.414032595,12.40406328,4.428817033,5.902586619,0,0
603,73.33443493,95.29106938,5.130908909,5.921464342,15.25345463,12.21365581,26.0229116,11.00702435,6.41810563,12.41390884,4.433566871,5.907593343,0,0
604,73.45581787,95.4835655,5.133476989,5.926295523,15.25997367,12.22650129,26.0305359,11.01387051,6.422178666,12.42376566,4.439407043,5.915401779,0,0
605,73.57613321,95.65442044,5.135351275,5.929942133,15.26544826,12.23951496,26.06332475,11.01685665,6.427042265,12.43357242,4.442249289,5.920292901,0,0
606,73.68671461,95.84836161,5.139157688,5.933948833,15.28171424,12.24217403,26.08618275,11.03586,6.431115301,12.44345148,4.445651745,5.9272636,0,0
607,73.80464971,96.00333196,5.146845712,5.939588094,15.29009567,12.2582495,26.08926093,11.03537136,6.435188336,12.45334172,4.448938097,5.930877481,0,0
608,73.91829572,96.1637024,5.152243171,5.944431908,15.30257626,12.26765632,26.10060659,11.04210787,6.439261372,12.46324312,4.453090778,5.939240142,0,0
609,74.03729007,96.35145818,5.155241529,5.951053088,15.31122506,12.28371778,26.11285749,11.04805229,6.443334408,12.47315565,4.454791418,5.942479661,0,0
610,74.19008558,96.52012365,5.158507465,5.954817821,15.32782054,12.2874293,26.11605038,11.05110133,6.447407443,12.48307928,4.457284111,5.947246483,0,0
611,74.28421303,96.70527104,5.162411881,5.959325709,15.33461218,12.29980611,26.13340121,11.06365121,6.451480479,12.493014,4.460686265,5.953513984,0,0
612,74.4280579,96.93128659,5.165666095,5.965748521,15.34035415,12.31284037,26.1366099,11.06482112,6.455553515,12.50295977,4.464934834,5.961222586,0,0
613,74.52797377,97.08516705,5.16810288,5.971854555,15.34826351,12.32696277,26.15304267,11.0690582,6.45962655,12.51291656,4.468815992,5.966383418,0,0
614,74.63922109,97.19984706,5.173353416,5.973340996,15.35231281,12.33141123,26.17512858,11.08116502,6.463699586,12.52288435,4.471553845,5.96997677,0,0
615,74.75604088,97.40292517,5.17888195,5.97589142,15.37152591,12.3437155,26.18116504,11.08414219,6.467772622,12.53286312,4.473522809,5.974502301,0,0
616,74.88472613,97.61465797,5.183998072,5.980777009,15.37918178,12.35744885,26.18456259,11.08553589,6.471845657,12.54285283,4.479490375,5.989697915,0,0
617,75.00402949,97.81488423,5.188524454,5.986048417,15.38492375,12.37053111,26.19821089,11.1053974,6.475918693,12.55285346,4.481991841,5.993184508,0,0
618,75.11938617,97.96388978,5.194126141,5.99135496,15.39039835,12.3836912,26.22486092,11.12643184,6.479991729,12.56286499,4.485682799,5.998655201,0,0
619,75.24700971,98.13431935,5.200621025,6.00074772,15.39588592,12.39656707,26.2275793,11.12710015,6.484855328,12.57282611,4.49178923,6.007375411,0,0
620,75.34921102,98.29385897,5.205931143,6.00579885,15.40722192,12.41424136,26.23233805,11.13046949,6.488928363,12.58285914,4.495218156,6.011979036,0,0
621,75.43715059,98.41099929,5.207930967,6.007794069,15.4129639,12.4273628,26.23642952,11.13191989,6.492734023,12.59276958,4.499646345,6.017389191,0,0
622,75.53565615,98.50874152,5.21290022,6.013207181,15.4210766,12.44504587,26.24815594,11.13554482,6.496539683,12.60269084,4.502395051,6.022363559,0,0
623,75.647152,98.67252522,5.214734947,6.01465822,15.42625308,12.45200965,26.26367701,11.1554037,6.500612719,12.61275594,4.505221271,6.02688781,0,0
624,75.72793714,98.78572758,5.217973241,6.019647636,15.43534389,12.467403,26.27521158,11.15216788,6.504685755,12.62283179,4.507908019,6.031719178,0,0
625,75.84076918,98.92454827,5.221388845,6.025481929,15.44186293,12.48053238,26.28830802,11.15926534,6.50875879,12.63291834,4.51128832,6.039025215,0,0
626,75.94615807,99.0883567,5.23267067,6.025056358,15.45278901,12.49642815,26.30751772,11.16300085,6.512300467,12.64313655,4.518934121,6.054736443,0,0
627,76.08682412,99.25775908,5.234834864,6.028382417,15.45826361,12.50968067,26.31126782,11.1660823,6.516373503,12.65324318,4.521826663,6.059737411,0,0
628,76.20390443,99.43670602,5.238262414,6.035535101,15.46344009,12.51670736,26.33319553,11.17540423,6.520446539,12.66336045,4.526894813,6.064881967,0,0
629,76.30809732,99.61310708,5.241111309,6.037850999,15.49497938,12.54721066,26.35339471,11.2035872,6.524519574,12.67348833,4.530679823,6.070415139,0,0
630,76.42777628,99.80143899,5.249278688,6.041903505,15.5055542,12.55026054,26.3606254,11.20541785,6.52859261,12.6836268,4.5343644,6.075232853,0,0
631,76.57060115,100.0083753,5.250649042,6.0434135,15.5110288,12.56355492,26.38596405,11.20113775,6.532665646,12.69377583,4.537470524,6.079418657,0,0
632,76.66557917,100.188277,5.253958111,6.046196644,15.52007922,12.57985176,26.39393153,11.20348628,6.536738681,12.7039354,4.539446551,6.083267733,0,0
633,76.77439972,100.3394499,5.258590293,6.05254759,15.53220038,12.58322619,26.4240013,11.22312408,6.540811717,12.71410549,4.543688796,6.091583019,0,0
634,76.88317636,100.5343392,5.259641416,6.053966404,15.54851892,12.58814151,26.4470324,11.22710297,6.544884753,12.72428606,4.545884093,6.095011808,0,0
635,76.96305142,100.655303,5.262177575,6.058522149,15.56042521,12.61084654,26.45307192,11.22918508,6.54842643,12.73458791,4.548966498,6.099918418,0,0
636,77.08649556,100.8364171,5.266568254,6.062911944,15.56745346,12.61797614,26.47095746,11.25198394,6.551968107,12.74489898,4.55453008,6.106893625,0,0
637,77.16497456,100.9822416,5.27046665,6.067287249,15.57455297,12.62530689,26.48111223,11.25880659,6.555509784,12.75521926,4.557702394,6.115875749,0,0
638,77.27830401,101.1324614,5.276072463,6.068232426,15.57972945,12.63252989,26.48713447,11.26280536,6.55958282,12.76543774,4.561466167,6.122146094,0,0
639,77.37510914,101.2648727,5.284064105,6.085180963,15.58501122,12.63970149,26.50851828,11.27779085,6.563655855,12.77566659,4.563803901,6.12694516,0,0
640,77.47301894,101.418032,5.289699909,6.0939019,15.59434992,12.6472528,26.51632398,11.280313,6.567728891,12.78590579,4.565501805,6.128522859,0,0
641,77.55875352,101.5665485,5.29338709,6.099455066,15.59813184,12.65206649,26.51913465,11.28177838,6.571801927,12.7961553,4.567466666,6.13246274,0,0
642,77.64023627,101.6935482,5.295693163,6.104042851,15.60191377,12.6568913,26.52677162,11.28673356,6.575874962,12.8064151,4.571262163,6.142786274,0,0
643,77.7301737,101.8358458,5.297883441,6.105650722,15.60687343,12.66381305,26.53825915,11.28937326,6.579416639,12.81678986,4.574176031,6.14933257,0,0
644,77.85085199,102.0436685,5.299669891,6.107221692,15.63066932,12.68719159,26.54238589,11.28750498,6.583489675,12.82706893,4.57622613,6.153930823,0,0
645,77.98445863,102.2069498,5.305122742,6.112964803,15.64579411,12.71112916,26.54881103,11.29028306,6.587562711,12.83735821,4.578913736,6.160157036,0,0
646,78.11508587,102.3942299,5.307762309,6.116595435,15.65657322,12.73234953,26.5563978,11.29430093,6.591635747,12.8476577,4.580581704,6.16354584,0,0
647,78.224507,102.5304839,5.309355176,6.120298297,15.66420498,12.74113605,26.57557348,11.30689854,6.595177424,12.85806835,4.583489696,6.167319165,0,0
648,78.33226573,102.6594608,5.311423907,6.123488188,15.66798691,12.74609616,26.57883795,11.30846155,6.598719101,12.86848796,4.586450167,6.172300929,0,0
649,78.41867621,102.8451962,5.314626701,6.12927967,15.67176883,12.75106719,26.6026932,11.3310448,6.602260778,12.87891652,4.590488361,6.179021518,0,0
650,78.54228254,102.9897283,5.320319944,6.140327591,15.67836112,12.75781261,26.62736548,11.32754046,6.605802455,12.889354,4.592640691,6.183128175,0,0
651,78.65156943,103.1769705,5.324640269,6.141726627,15.68793186,12.75758746,26.63258752,11.32638093,6.609344132,12.89980038,4.595003874,6.187193615,0,0
652,78.74197045,103.3353334,5.330203606,6.147816303,15.69060189,12.76078066,26.64906408,11.33699493,6.612885809,12.91025565,4.600029458,6.195883261,0,0
653,78.81448068,103.4756966,5.344544353,6.190724495,15.6953479,12.76464255,26.65835912,11.34393076,6.616427486,12.92071977,4.604705582,6.203331168,0,0
654,78.92026355,103.6458982,5.347909293,6.196611675,15.70013708,12.76774126,26.66354246,11.34696153,6.619969163,12.93119273,4.607397464,6.205122329,0,0
655,79.03803642,103.8540305,5.349927631,6.200551129,15.71447369,12.76567476,26.67552656,11.35533844,6.62351084,12.9416745,4.611123807,6.213433777,0,0
656,79.14888462,104.0575773,5.350666279,6.20131628,15.71843298,12.7714713,26.68724158,11.36774993,6.627052517,12.95216507,4.615699547,6.221989118,0,0
657,79.2467437,104.2435441,5.357658711,6.21064215,15.72176757,12.77467165,26.70407344,11.38396139,6.630915242,12.96279379,4.618119795,6.226021473,0,0
658,79.37822728,104.421437,5.362152474,6.211523547,15.72986872,12.7750999,26.71406188,11.38032829,6.634777967,12.97343135,4.620995474,6.231210406,0,0
659,79.45122311,104.5289236,5.367256572,6.215364973,15.74080787,12.78057109,26.71983735,11.38775189,6.638640692,12.98407772,4.626272373,6.235657657,0,0
660,79.52404053,104.6630794,5.368185238,6.216281175,15.74469509,12.78554259,26.72852506,11.38917356,6.642503416,12.9947329,4.629405808,6.242778729,0,0
661,79.63138211,104.8585558,5.371881747,6.221937877,15.74847701,12.79059816,26.73677692,11.39030269,6.646366141,13.00539684,4.635537301,6.254375135,0,0
662,79.69224373,104.9601678,5.375564845,6.229582111,15.75470759,12.79622064,26.75108229,11.40524124,6.650228866,13.01606954,4.638889011,6.262442517,0,0
663,79.84564194,105.181485,5.382051018,6.234989112,15.7609448,12.80265224,26.76321847,11.41505175,6.653770543,13.02661991,4.641289208,6.26755389,0,0
664,79.9332889,105.3372229,5.383116621,6.238105934,15.76935847,12.8091084,26.76742844,11.41548864,6.657633268,13.03730977,4.643951525,6.272373932,0,0
665,80.0622844,105.5262679,5.387313484,6.246291244,15.78207944,12.81387792,26.77718686,11.41359934,6.661495993,13.04800832,4.648530275,6.281355787,0,0
666,80.12579393,105.633106,5.391178133,6.248395679,15.79208863,12.82814945,26.78059099,11.41550539,6.666149281,13.05864829,4.65238192,6.28620471,0,0
667,80.23694613,105.8242194,5.394189,6.254424662,15.79552852,12.83132104,26.7894472,11.41740843,6.670012006,13.06936397,4.6547985,6.290252952,0,0
668,80.30992117,105.9552368,5.400234175,6.259534117,15.81699094,12.82262451,26.79514149,11.41805976,6.673874731,13.08008827,4.657727045,6.295396434,0,0
669,80.37237205,106.0426199,5.4041982,6.265127251,15.83448802,12.82509725,26.80375685,11.4199252,6.677737455,13.09082118,4.661727154,6.303833288,0,0
670,80.48594787,106.2191185,5.406982338,6.270113828,15.83705275,12.82844598,26.81312736,11.43355128,6.682390743,13.10149756,4.664453796,6.307879199,0,0
671,80.58246347,106.3313738,5.413566287,6.276284188,15.84114822,12.83121086,26.83590616,11.45131988,6.686253468,13.11224743,4.670590075,6.316508973,0,0
672,80.66137082,106.4634123,5.41525305,6.277601365,15.84851586,12.83520455,26.8504438,11.4743179,6.690116193,13.12300584,4.676953241,6.330085336,0,0
673,80.76240422,106.6648227,5.417712489,6.282903955,15.85118588,12.83849449,26.86412162,11.49672679,6.701643719,13.14091583,4.680315983,6.335211516,0,0
674,80.88362223,106.8647808,5.419430672,6.286807147,15.85385591,12.84178993,26.87115392,11.50363568,6.705506443,13.15168312,4.684471218,6.342054416,0,0
675,81.00207583,107.0238809,5.423732358,6.295867353,15.85668803,12.84509619,26.88840504,11.49216255,6.709369168,13.16245889,4.688556813,6.351706279,0,0
676,81.10567855,107.1857584,5.428445203,6.305213818,15.87599815,12.83346147,26.89763931,11.49962947,6.713231893,13.17324313,4.695601053,6.361939966,0,0
677,81.20606336,107.3249067,5.432782358,6.314386367,15.89288034,12.8298897,26.91701491,11.50166056,6.717094618,13.18403582,4.698665826,6.367517123,0,0
678,81.33954481,107.5322606,5.440354779,6.31930455,15.89544508,12.83328092,26.92918788,11.51287197,6.720957343,13.19483693,4.700466753,6.370766685,0,0
679,81.45909731,107.7217736,5.445402616,6.32678152,15.90019109,12.83740988,26.93808608,11.51543965,6.724820068,13.20564645,4.703241199,6.375871876,0,0
680,81.54732013,107.9006623,5.446885214,6.330137013,15.90286111,12.84073742,26.95006293,11.52949793,6.728682793,13.21646435,4.705076041,6.380239852,0,0
681,81.62942139,108.0486149,5.448522713,6.333471823,15.91077447,12.84388356,26.96093155,11.53841363,6.732545517,13.22729061,4.710320827,6.390730991,0,0
682,81.74236688,108.2141475,5.453791169,6.335998412,15.91360659,12.84722679,26.97458148,11.54436609,6.737198805,13.23806032,4.714164542,6.398228642,0,0
683,81.85172007,108.3082222,5.458703138,6.342081894,15.91861997,12.85132665,26.98429831,11.55303207,6.74106153,13.24890306,4.719072768,6.407470094,0,0
684,81.95459976,108.5132007,5.461557036,6.347461982,15.93262886,12.85625628,26.99148891,11.55508656,6.744924255,13.25975411,4.722939222,6.408794226,0,0
685,82.06572198,108.7014431,5.464691687,6.351248068,15.93519359,12.85968041,26.99677264,11.55870608,6.74878698,13.27061344,4.727201962,6.413847457,0,0
686,82.19025075,108.8867981,5.46801824,6.356682793,15.95218133,12.8622521,27.01333443,11.57267037,6.752649705,13.28148102,4.729757907,6.418941875,0,0
687,82.28890632,109.0802407,5.470994392,6.363776937,15.95551592,12.86559469,27.03148589,11.57790535,6.75651243,13.29235685,4.732911865,6.423156064,0,0
688,82.37621227,109.2016597,5.474502903,6.365610158,15.96142602,12.86978844,27.05866891,11.57787684,6.762342444,13.30292525,4.747043286,6.430952905,0,0
689,82.50767536,109.4084443,5.475714968,6.368747125,15.96614891,12.87394427,27.06831371,11.59095032,6.766205169,13.31381718,4.749985301,6.436111907,0,0
690,82.62492524,109.5699171,5.481134648,6.375990978,15.97010194,12.87820042,27.08013554,11.58707508,6.770067894,13.32471729,4.753360642,6.443695576,0,0
691,82.77512479,109.781343,5.486249208,6.386698193,15.98331746,12.88373665,27.09176837,11.59312249,6.773930618,13.33562556,4.756439609,6.448916511,0,0
692,82.85952484,109.9485439,5.488324134,6.389815399,15.98665206,12.88710755,27.10659047,11.60718441,6.777793343,13.34654197,4.760484515,6.457815893,0,0
693,82.93211103,110.0793373,5.491535537,6.390281639,15.99737924,12.89024533,27.11161691,11.60889107,6.781656068,13.3574665,4.763093825,6.462577992,0,0
694,83.02588412,110.2612394,5.496977832,6.399525879,16.00212965,12.89288685,27.1133826,11.6101352,6.785197745,13.36826052,4.76489113,6.466133461,0,0
695,83.1638103,110.4585763,5.50032435,6.406666239,16.01169836,12.91480663,27.11642453,11.61143622,6.78906047,13.37920097,4.768574226,6.473999061,0,0
696,83.33018062,110.7197726,5.510765486,6.417954012,16.0248453,12.92407412,27.11893476,11.61438386,6.792923195,13.39014948,4.771027624,6.478974106,0,0
697,83.45765542,110.9325541,5.517325547,6.427336557,16.0346675,12.94674251,27.15625862,11.61768202,6.79678592,13.40110604,4.774100198,6.481324845,0,0
698,83.54687906,111.1073874,5.521408569,6.435439083,16.03800209,12.95021639,27.16108449,11.61869031,6.800648645,13.41207061,4.781363882,6.485126017,0,0
699,83.66892982,111.2967789,5.526757248,6.444291437,16.04133669,12.9536986,27.1753801,11.6297066,6.80451137,13.42304319,4.784785254,6.490517681,0,0
700,83.75465287,111.4230135,5.529775248,6.447899156,16.05584461,12.95248989,27.18345247,11.63462489,6.808374094,13.43402376,4.78918813,6.498780832,0,0
701,83.85692075,111.5776892,5.532641544,6.449308529,16.0605675,12.95679922,27.19867328,11.63685664,6.812236819,13.44501228,4.793234524,6.506637709,0,0
702,83.99384907,111.7352292,5.535121052,6.454700051,16.0648275,12.95768016,27.20817209,11.64252108,6.816099544,13.45600875,4.795744771,6.51144734,0,0
703,84.10128018,111.8933379,5.537342591,6.457834375,16.07313805,12.96124136,27.22060118,11.66194113,6.819962269,13.46701315,4.802129953,6.521127827,0,0
704,84.22559723,112.067948,5.543096026,6.465353773,16.09358194,12.96033938,27.23093249,11.66002321,6.823824994,13.47802545,4.804212868,6.524797652,0,0
705,84.33706645,112.2270984,5.545067557,6.466680968,16.10919152,12.96763009,27.24162046,11.67769141,6.827687719,13.48904563,4.806634805,6.52865628,0,0
706,84.45660339,112.3760999,5.551585698,6.478046942,16.11786085,12.97169256,27.25231039,11.68713942,6.831550444,13.50007369,4.809002901,6.533425605,0,0
707,84.56900948,112.559184,5.553027097,6.481331702,16.12461952,12.97456556,27.26588105,11.68878867,6.835413168,13.51110959,4.812255016,6.541064941,0,0
708,84.62841695,112.6319514,5.556834989,6.486894618,16.13203042,12.98151804,27.28726679,11.70768871,6.839275893,13.52215331,4.815004089,6.546024432,0,0
709,84.74009021,112.8224773,5.55923222,6.492665415,16.1364292,12.98569052,27.29311343,11.71087774,6.843138618,13.53320485,4.822398074,6.560668689,0,0
710,84.83675529,112.9935724,5.561053651,6.49621024,16.13943969,12.98904123,27.30615787,11.71769829,6.847001343,13.54426418,4.824673781,6.56451439,0,0
711,84.98413024,113.2117923,5.564125207,6.502344514,16.14287957,12.99252727,27.31596511,11.72585717,6.850864068,13.55533128,4.826939854,6.569422603,0,0
712,85.09876617,113.3322433,5.570274665,6.506758745,16.15119012,12.99635044,27.32955481,11.74209576,6.854726793,13.56640612,4.829286399,6.573555503,0,0
713,85.19435998,113.494737,5.573620481,6.511002046,16.16168378,13.00112489,27.33490822,11.74557327,6.858589518,13.57748871,4.831283964,6.577223913,0,0
714,85.28796094,113.6074813,5.575573954,6.512340867,16.17620427,13.00613501,27.34361551,11.7542659,6.862452242,13.588579,4.836015481,6.588480898,0,0
715,85.45496749,113.7958198,5.583314373,6.522018859,16.18255098,13.01253883,27.35073484,11.75265222,6.866314967,13.59967699,4.839934215,6.59854428,0,0
716,85.52781898,113.9035589,5.584207919,6.523761411,16.18599086,13.01605942,27.36031444,11.75804152,6.870177692,13.61078266,4.843092497,6.606175567,0,0
717,85.65379515,114.0566249,5.589457803,6.533681963,16.19430141,13.02013208,27.38072635,11.77706311,6.874040417,13.62189598,4.845130761,6.608066358,0,0
718,85.77181699,114.2350583,5.590597954,6.536895425,16.20115729,13.02244441,27.39472988,11.7823909,6.877903142,13.63301695,4.849396605,6.618077523,0,0
719,85.88010202,114.3881095,5.592340743,6.540294342,16.20994336,13.0295637,27.41296099,11.7724101,6.881765867,13.64414553,4.851437827,6.621917318,0,0
720,85.97916361,114.5496687,5.594090716,6.544350938,16.22718042,13.02893263,27.41920979,11.77657135,6.885628592,13.65528171,4.853480616,6.623615396,0,0
721,86.09624457,114.6800445,5.596916725,6.549720219,16.23447382,13.03120351,27.42911777,11.7830432,6.889491316,13.66642548,4.856797396,6.627423094,0,0
722,86.18515729,114.8072949,5.600343828,6.551266889,16.25151226,13.03363711,27.43479423,11.78495017,6.893354041,13.67757681,4.861460604,6.637571839,0,0
723,86.23848604,114.8910089,5.60409633,6.558511336,16.26410972,13.03897809,27.45214258,11.79955481,6.897216766,13.68873568,4.871579437,6.650521307,0,0
724,86.3579679,115.04249,5.607819663,6.563523797,16.28152853,13.0495463,27.46251149,11.81191231,6.901079491,13.69990209,4.876006926,6.65936039,0,0
725,86.44549333,115.2121291,5.61189033,6.569746975,16.28625142,13.05404032,27.46889021,11.81507292,6.904942216,13.711076,4.881196812,6.67216389,0,0
726,86.53930484,115.3454534,5.616121809,6.573670135,16.29107151,13.0578671,27.48176778,11.83456629,6.908804941,13.7222574,4.883963983,6.677057556,0,0
727,86.64434325,115.4860066,5.621249792,6.577436807,16.2972431,13.0613505,27.50214004,11.82923295,6.912667666,13.73344628,4.887475955,6.682216843,0,0
728,86.73909751,115.6098778,5.623807785,6.58186713,16.30057769,13.06503152,27.50462614,11.83042269,6.91653039,13.74464261,4.893545554,6.694004129,0,0
729,86.83466661,115.7520574,5.630181483,6.590962217,16.30837977,13.06842356,27.5077368,11.83106516,6.920393115,13.75584637,4.895094517,6.697417773,0,0
730,86.94629955,115.9096873,5.633996289,6.596254385,16.31752591,13.06985434,27.50888525,11.83168269,6.92425584,13.76705755,4.898524702,6.705445962,0,0
731,87.05616138,116.1232707,5.637622382,6.601273435,16.32227632,13.07282171,27.51858506,11.83417707,6.928118565,13.77827614,4.901735116,6.710803463,0,0
732,87.1793772,116.2991805,5.640231912,6.603529088,16.32484106,13.07652578,27.52442566,11.83656736,6.93198129,13.7895021,4.903610129,6.714540068,0,0
733,87.25976771,116.4567342,5.642459512,6.604293357,16.34564532,13.06859708,27.54114143,11.84916229,6.935844015,13.80073543,4.907015458,6.720142906,0,0
734,87.35642262,116.6164446,5.646611081,6.610573995,16.35126097,13.07088368,27.5733921,11.8682912,6.93970674,13.8119761,4.909804931,6.725131483,0,0
735,87.45910913,116.7956095,5.650806131,6.615147133,16.36607606,13.07644689,27.58466645,11.8809832,6.943569464,13.8232241,4.913077914,6.734180643,0,0
736,87.54297902,116.9394835,5.652979188,6.620171615,16.37874348,13.07753747,27.59552836,11.88352702,6.947432189,13.83447941,4.916356837,6.739637481,0,0
737,87.6276455,117.0954575,5.666316006,6.640544655,16.38130821,13.08126296,27.63956349,11.91341632,6.951294914,13.84574201,4.920749991,6.748129596,0,0
738,87.74326429,117.2912778,5.67011257,6.645194687,16.38572472,13.08500178,27.65387504,11.92446904,6.955157639,13.85701189,4.925434707,6.756235368,0,0
739,87.85659402,117.4619956,5.67206889,6.64979334,16.38828946,13.08873721,27.6757527,11.91490682,6.967966967,13.8636217,4.927777922,6.761154181,0,0
740,87.96380448,117.6457562,5.676261599,6.651650899,16.3930373,13.09333762,27.6887171,11.93184915,6.971562317,13.87475885,4.929221703,6.764464229,0,0
741,88.05555567,117.7865903,5.678678857,6.656389791,16.39626829,13.09760889,27.69470221,11.938796,6.975157666,13.8859033,4.932732905,6.769345832,0,0
742,88.14997433,117.9276214,5.681200654,6.662924537,16.40408041,13.10032663,27.70483388,11.95079914,6.979020391,13.89720281,4.934210856,6.77250955,0,0
743,88.28353597,118.1262437,5.686082357,6.666329866,16.40664515,13.10408282,27.71275777,11.95678017,6.982883115,13.9085095,4.936578951,6.777394752,0,0
744,88.34458746,118.2366621,5.687612399,6.666886005,16.41069539,13.10801124,27.71991146,11.96066878,6.986478465,13.91967535,4.939220228,6.782199422,0,0
745,88.43322079,118.4258609,5.694515023,6.68018178,16.41571541,13.113004,27.72416826,11.96244153,6.990341189,13.93099625,4.941638307,6.788493496,0,0
746,88.5585109,118.5975484,5.699593754,6.68649661,16.42650633,13.11349079,27.72837234,11.96513209,6.994203914,13.94232428,4.942903454,6.7918575,0,0
747,88.68905527,118.8221913,5.702001118,6.691756408,16.42907107,13.11726561,27.73474041,11.97157843,6.998066639,13.95365944,4.948379362,6.800069703,0,0
748,88.85062466,119.0337111,5.712426878,6.696753568,16.43355883,13.1211271,27.73981036,11.97469681,7.001929364,13.96500169,4.953467524,6.809721145,0,0
749,88.94767274,119.1463401,5.714870585,6.702661351,16.43760907,13.12508578,27.74511744,11.97679376,7.005524713,13.97620273,4.957092675,6.818736275,0,0
750,89.03820091,119.2986991,5.719533914,6.705560766,16.44017381,13.12887518,27.76096007,11.98803775,7.009387438,13.98755902,4.960426695,6.821227074,0,0
751,89.16663351,119.4818573,5.722402233,6.710700053,16.44299203,13.13313579,27.77555807,11.99696574,7.012982787,13.99877412,4.963345724,6.82661578,0,0
752,89.25614768,119.6168784,5.724170762,6.714679501,16.44747979,13.13703215,27.79734023,12.01491054,7.016845512,14.01014437,4.965426204,6.83037322,0,0
753,89.36437629,119.8056524,5.726637889,6.717353858,16.44904691,13.13797978,27.80600454,12.01941844,7.020440861,14.02137348,4.968003567,6.835357727,0,0
754,89.52247983,119.99529,5.728587148,6.720229281,16.45061404,13.13892924,27.81980446,12.02541233,7.024036211,14.03260966,4.971206581,6.844385081,0,0
755,89.63556514,120.1574711,5.73116911,6.724333629,16.45317877,13.14273672,27.82919194,12.03277451,7.027898935,14.04400068,4.974086317,6.849751844,0,0
756,89.76979693,120.3475939,5.736292144,6.731294416,16.45574351,13.14654928,27.83445041,12.03542001,7.031494285,14.05525076,4.975305224,6.852961063,0,0
757,89.89504264,120.4941638,5.739023974,6.73905185,16.45830825,13.15036692,27.84294049,12.0443422,7.035357009,14.06665557,4.978608308,6.8597017,0,0
758,90.00938909,120.686502,5.739106371,6.739055941,16.47014819,13.15996775,27.85588719,12.05669057,7.038952359,14.07791949,4.981144667,6.864608208,0,0
759,90.13281319,120.8880819,5.744415018,6.74320215,16.48611244,13.16148746,27.87095922,12.06254185,7.042815083,14.08933803,4.98602301,6.869514128,0,0
760,90.25614929,121.0575637,5.747000333,6.749832265,16.49654099,13.16072317,27.87878811,12.06894277,7.046410433,14.10061572,4.989373096,6.875566255,0,0
761,90.35103152,121.1847142,5.752463157,6.757597233,16.49910573,13.16456282,27.88299974,12.071103,7.050273158,14.11204792,4.991468727,6.880293443,0,0
762,90.51170665,121.3471936,5.756935797,6.763734904,16.50712195,13.17237309,27.88712643,12.07451802,7.063349862,14.11935347,4.994908659,6.888805411,0,0
763,90.60811604,121.5011413,5.760239164,6.763952819,16.50968669,13.1762288,27.90724952,12.07971159,7.066945211,14.13065251,4.998456715,6.89571779,0,0
764,90.72918385,121.66248,5.761628562,6.76576192,16.51225142,13.18008955,27.91299768,12.08586799,7.070807936,14.14210593,5.004255424,6.909668281,0,0
765,90.83166129,121.7682874,5.766894501,6.773398732,16.51481616,13.18395534,27.92177141,12.09132222,7.07467066,14.15356616,5.008278946,6.917929032,0,0
766,90.97313389,121.9645928,5.770953209,6.775697629,16.5173809,13.18782618,27.94922836,12.10669888,7.07826601,14.1648855,5.0119587,6.924423047,0,0
767,91.05218769,122.1207576,5.775905702,6.785411515,16.52314011,13.19277226,27.95832305,12.11559615,7.082128735,14.1763592,5.015717276,6.928617427,0,0
768,91.13784856,122.2829616,5.792170319,6.788891751,16.52570485,13.19665411,27.96697493,12.12041001,7.085724084,14.18769204,5.018819813,6.936091529,0,0
769,91.22792446,122.4078654,5.794157177,6.793287251,16.52826958,13.20054099,27.97777545,12.12130027,7.089319433,14.1990317,5.022104349,6.943730966,0,0
770,91.34584496,122.5614406,5.79779221,6.800476118,16.53275735,13.20456759,27.97980488,12.12231639,7.093182158,14.21052542,5.025581392,6.948072103,0,0
771,91.44239011,122.7246026,5.800709681,6.803985064,16.53717386,13.20846642,27.99940545,12.13010439,7.097044883,14.22202587,5.029106821,6.958213381,0,0
772,91.55626445,122.9248858,5.803852208,6.808492487,16.55031407,13.20363437,28.01791645,12.14873946,7.100640232,14.23338553,5.034735509,6.969442156,0,0
773,91.68552827,123.0988373,5.80592664,6.814339766,16.55287881,13.20753641,28.02026743,12.15155391,7.104235581,14.24475194,5.040651794,6.983973824,0,0
774,91.83227959,123.2705423,5.817005659,6.838589361,16.55544355,13.21144346,28.04325544,12.17308499,7.10783093,14.2561251,5.042467111,6.985871939,0,0
775,91.92082661,123.3973116,5.821042042,6.845713464,16.55949379,13.2155348,28.04920599,12.17998973,7.111426279,14.26750499,5.044271848,6.989502271,0,0
776,92.03736971,123.5912064,5.823317445,6.847842299,16.57239029,13.20991409,28.05165446,12.1811824,7.115021629,14.27889159,5.04649119,6.991570843,0,0
777,92.12318791,123.7170284,5.825000979,6.851892979,16.57523004,13.21355562,28.06940256,12.1974455,7.118616978,14.29028487,5.04823807,6.995234181,0,0
778,92.22891675,123.886645,5.828791531,6.859360967,16.58288994,13.22039921,28.07637062,12.20268835,7.122479703,14.30183121,5.052333303,7.00374126,0,0
779,92.33337272,124.0742284,5.832199782,6.862982038,16.58971043,13.21994192,28.08263381,12.20833266,7.126075052,14.31323765,5.056939663,7.012137363,0,0
780,92.44721338,124.2704917,5.838402391,6.875257107,16.59227517,13.22387074,28.08778562,12.2147766,7.129670401,14.32465074,5.05904064,7.015470289,0,0
781,92.54193579,124.4478311,5.84003418,6.877587883,16.59462596,13.22563005,28.08936489,12.21639002,7.13326575,14.33607046,5.0626422,7.020843143,0,0
782,92.63067887,124.5707251,5.841123582,6.879122408,16.5971907,13.22956417,28.09154214,12.2186096,7.136861099,14.3474968,5.066811719,7.028568339,0,0
783,92.7080592,124.6973449,5.843320678,6.884877489,16.59875782,13.23057234,28.09926946,12.22286653,7.149670428,14.35516852,5.070192883,7.034321295,0,0
784,92.80685341,124.8531539,5.845553757,6.888762604,16.60136217,13.23152568,28.10186711,12.22395406,7.153265777,14.36660869,5.077097241,7.044377286,0,0
785,92.84292851,124.9153449,5.847965518,6.892876129,16.60392691,13.23546777,28.11527409,12.22483274,7.156861126,14.37805542,5.08005757,7.049934931,0,0
786,92.92204156,125.0746309,5.851538453,6.892927437,16.60543193,13.23648999,28.11953135,12.22835195,7.160456475,14.3895087,5.08358197,7.055766029,0,0
787,93.0255284,125.2515998,5.855990523,6.899783085,16.60699905,13.23750515,28.12839244,12.23798577,7.164051825,14.40096853,5.086851954,7.061355675,0,0
788,93.1106933,125.3395822,5.863038836,6.909309409,16.61268916,13.23378005,28.13216877,12.239691,7.167647174,14.41243487,5.092563986,7.065358886,0,0
789,93.17507284,125.4704965,5.863473603,6.909926914,16.61384851,13.23463205,28.14029786,12.24354567,7.171242523,14.42390772,5.095103381,7.069938549,0,0
790,93.26842488,125.6351002,5.873165018,6.914460754,16.61693089,13.23562419,28.1542352,12.25021919,7.174837872,14.43538705,5.098059426,7.073756281,0,0
791,93.38268684,125.7964871,5.876736354,6.923397764,16.61809024,13.23647829,28.16050879,12.25318028,7.178433221,14.44687287,5.101302046,7.079501786,0,0
792,93.46661936,125.9541418,5.883213731,6.932434893,16.62680885,13.23297007,28.16495082,12.25821287,7.182028571,14.45836514,5.103480532,7.083258617,0,0
793,93.53672166,126.0756942,5.884581224,6.933985107,16.64063518,13.23804227,28.17242017,12.26668895,7.18562392,14.46986385,5.106011397,7.088523751,0,0
794,93.6284402,126.2503606,5.887873683,6.940648279,16.64246968,13.23899828,28.19821059,12.27787886,7.189219269,14.48136899,5.109257938,7.094055798,0,0
795,93.7216994,126.435512,5.891252401,6.947703373,16.6440368,13.24002365,28.20837768,12.28921222,7.192814618,14.49288055,5.111759085,7.1012133,0,0
796,93.83383959,126.5908719,5.893159142,6.950794723,16.65329779,13.23640054,28.2117414,12.29186799,7.196409967,14.5043985,5.11413878,7.106482115,0,0
797,93.91350811,126.7290599,5.899043206,6.957496819,16.65613636,13.23843546,28.23004075,12.30273077,7.200005316,14.51592284,5.116984348,7.112119068,0,0
798,94.03401129,126.9022928,5.901633357,6.962896351,16.65797086,13.2394001,28.23820035,12.30532865,7.203600666,14.52745354,5.121449341,7.121082403,0,0
799,94.16411326,127.0644399,5.903667173,6.966176715,16.67487502,13.23975653,28.25337929,12.33252621,7.207196015,14.53899059,5.124825544,7.126859359,0,0
800,94.25062767,127.2415078,5.907559698,6.968503542,16.68405891,13.23870972,28.26454944,12.34646224,7.210791364,14.55053399,5.130043808,7.13936119,0,0
801,94.37747393,127.4511058,5.91029231,6.972998751,16.69277751,13.23565925,28.26724739,12.34822449,7.214386713,14.5620837,5.132379916,7.144563725,0,0
802,94.50674449,127.6548415,5.914483907,6.980837106,16.69916597,13.24163015,28.27186173,12.35387897,7.217982062,14.57363972,5.134918948,7.151146424,0,0
803,94.63550613,127.8558364,5.916752013,6.986745776,16.70200454,13.24370273,28.27473416,12.35659778,7.221577412,14.58520203,5.136668863,7.154084246,0,0
804,94.74095482,128.0068429,5.919660755,6.991190667,16.71048034,13.24885713,28.27995584,12.3601962,7.225172761,14.59677062,5.140970645,7.160761059,0,0
805,94.84997024,128.2233364,5.921933123,6.995360514,16.72161168,13.25573112,28.28956871,12.35619537,7.22876811,14.60834547,5.148994114,7.166586361,0,0
806,94.95992084,128.3805551,5.924477837,6.998891121,16.7231788,13.25678008,28.29873394,12.36444949,7.232363459,14.61992657,5.153600645,7.176962772,0,0
807,95.0873196,128.5774107,5.930768431,7.003938731,16.72945656,13.25919704,28.30285638,12.36761177,7.235958808,14.6315139,5.154738893,7.177617926,0,0
808,95.19315127,128.7243441,5.935908724,7.010881034,16.73102368,13.26024916,28.30449889,12.36802723,7.239554158,14.64310744,5.157187311,7.183068641,0,0
809,95.30123848,128.8752926,5.937821205,7.01266053,16.73245805,13.26085215,28.31904911,12.37570828,7.243416882,14.65484809,5.160804666,7.19083448,0,0
810,95.4397874,129.0973069,5.940171494,7.01814719,16.73343098,13.2616516,28.33016095,12.3826773,7.247012232,14.66645385,5.16416706,7.199376128,0,0
811,95.57972669,129.3184869,5.941422438,7.02145029,16.7349981,13.26270757,28.33458557,12.38505772,7.250874956,14.67820662,5.168490083,7.210204212,0,0
812,95.7491492,129.5874825,5.948875474,7.023090503,16.73656522,13.26376534,28.34341285,12.39300727,7.254737681,14.68996547,5.171360521,7.215377048,0,0
813,95.82240617,129.7290922,5.955398928,7.033390065,16.74723694,13.26727453,28.34960262,12.39618347,7.258333031,14.70158935,5.173515867,7.220526753,0,0
814,95.94163512,129.9157234,5.95839387,7.040997784,16.74907908,13.26805803,28.35385804,12.39844689,7.262195755,14.71336024,5.176957968,7.225944084,0,0
815,96.04952377,130.0907822,5.961481406,7.045932544,16.7506462,13.26911989,28.36606968,12.39897447,7.265791105,14.72499619,5.179872397,7.233735532,0,0
816,96.17507096,130.2712626,5.964430714,7.051639573,16.75221332,13.27018353,28.37624792,12.40598876,7.269386454,14.73663824,5.183687456,7.239127291,0,0
817,96.25625432,130.3821779,5.967539806,7.053715327,16.75371834,13.27125796,28.38178511,12.40631621,7.272981803,14.74828638,5.185620872,7.244618853,0,0
818,96.34651626,130.5334377,5.970573207,7.061048864,16.75487769,13.27214657,28.38495237,12.40796463,7.276844528,14.76008105,5.188700664,7.249930507,0,0
819,96.45017116,130.6435582,5.975643967,7.063903666,16.76904484,13.28055272,28.38848982,12.40748485,7.280707253,14.77188171,5.19149306,7.255450882,0,0
820,96.52191029,130.7746562,5.979047489,7.071102499,16.77281,13.28149615,28.39411122,12.41172986,7.284302602,14.78354767,5.194004892,7.260903173,0,0
821,96.6339843,130.9371901,5.981750827,7.075454145,16.77437712,13.28256781,28.41625881,12.42639911,7.287897951,14.79521966,5.196226568,7.264633107,0,0
822,96.74716678,131.1090153,5.983255257,7.079348358,16.77594424,13.28364126,28.43944251,12.44359162,7.290103727,14.80092749,5.202011245,7.269701382,0,0
823,96.84035796,131.2807604,5.985748439,7.084834205,16.77751136,13.2847165,28.44781536,12.44942832,7.292309502,14.80664095,5.205321208,7.277549579,0,0
824,96.93858767,131.4315101,5.986763293,7.086326618,16.77907848,13.28579351,28.46378907,12.47158326,7.294515278,14.81236,5.209813419,7.287482517,0,0
825,97.04880248,131.6123211,5.990166734,7.086008664,16.79095674,13.28970719,28.47263161,12.46892521,7.296721054,14.81808466,5.214816381,7.296765992,0,0
826,97.17406699,131.7898991,5.992605811,7.090881353,16.79406268,13.29178338,28.47631593,12.47012444,7.29892683,14.82381491,5.217120141,7.301942127,0,0
827,97.30150099,131.9766123,5.995711122,7.095668295,16.80069857,13.29245126,28.47934253,12.47321424,7.301132605,14.82955075,5.219968051,7.307547667,0,0
828,97.40454201,132.1528775,6.002287018,7.098049173,16.80401497,13.2955944,28.50020892,12.48792042,7.303338381,14.83529217,5.223499898,7.313497206,0,0
829,97.48908114,132.2638998,6.0075506,7.107601212,16.80585711,13.29640343,28.50658119,12.4934608,7.305544157,14.84103916,5.227787633,7.323332409,0,0
830,97.59827818,132.4167751,6.009446207,7.111076368,16.8091771,13.29759811,28.51088141,12.4963622,7.307749932,14.84679172,5.230463172,7.328994269,0,0
831,97.69974539,132.5995631,6.013401036,7.114796051,16.81074422,13.29868658,28.52639898,12.50436295,7.309955708,14.85254985,5.23425308,7.335075535,0,0
832,97.80151818,132.773388,6.023177612,7.122665814,16.8138578,13.30058339,28.53235681,12.5093015,7.312161484,14.85831352,5.235955337,7.337262768,0,0
833,97.91595428,132.9340091,6.024323266,7.126025209,16.81569993,13.3014017,28.55154705,12.52185122,7.314367259,14.86408275,5.237761864,7.340669123,0,0
834,98.01271825,133.0742603,6.029692017,7.126522279,16.81908607,13.30434923,28.55485492,12.52323,7.316573035,14.86985751,5.241495804,7.346067192,0,0
835,98.11746437,133.2095557,6.031176942,7.131226499,16.82092821,13.30517148,28.56239983,12.53273877,7.318778811,14.87563781,5.24476791,7.351825731,0,0
836,98.236412,133.4253074,6.041141485,7.148082989,16.83034476,13.30973967,28.56877506,12.535272,7.320984586,14.88142364,5.246913316,7.356672698,0,0
837,98.33268508,133.5800557,6.044274896,7.157889881,16.8321869,13.31056491,28.58291341,12.54518326,7.323190362,14.887215,5.249742956,7.364819021,0,0
838,98.43775966,133.7453323,6.047731779,7.166291528,16.83648431,13.31257689,28.59671665,12.54007775,7.325396138,14.89301186,5.252554209,7.370010888,0,0
839,98.52933984,133.9378209,6.049635087,7.171305702,16.84316942,13.31293967,28.60179295,12.5450093,7.327601913,14.89881424,5.25646039,7.378844186,0,0
840,98.64177334,134.0933741,6.052027452,7.174040295,16.84501155,13.31377026,28.60368199,12.54648114,7.329807689,14.90462212,5.257960046,7.382449328,0,0
841,98.73776803,134.2587413,6.056877218,7.18032575,16.85758851,13.31658916,28.60711095,12.54878412,7.332013465,14.9104355,5.265770812,7.390507359,0,0
842,98.83717745,134.4167936,6.058133056,7.182904005,16.86916956,13.3211474,28.61203033,12.55105755,7.334219241,14.91625437,5.268899455,7.395781631,0,0
843,98.9172386,134.5491592,6.059432603,7.185516185,16.8804756,13.32640309,28.62106889,12.55470995,7.336425016,14.92207872,5.271610717,7.401407125,0,0
844,99.01334559,134.7210354,6.062898422,7.191378726,16.88759361,13.33290275,28.6477526,12.58140978,7.338630792,14.92790855,5.273937927,7.4049708,0,0
845,99.11179748,134.9175405,6.066637559,7.198429965,16.90717176,13.34379244,28.65900449,12.59445933,7.340836568,14.93374385,5.285331685,7.408713247,0,0
846,99.2231161,135.0863321,6.067297296,7.199194133,16.91001033,13.34600352,28.67515977,12.59002663,7.343042343,14.93958461,5.288369305,7.413528172,0,0
847,99.37009018,135.3052315,6.072908567,7.204888836,16.91433035,13.35002881,28.68259565,12.5956035,7.345248119,14.94543083,5.291224685,7.421648977,0,0
848,99.469068,135.4811395,6.076632706,7.208465764,16.92636594,13.35603324,28.69066,12.59546034,7.347453895,14.95128251,5.29666351,7.433561559,0,0
849,99.53761802,135.571775,6.082752282,7.215542291,16.92866262,13.35750178,28.70057926,12.60065111,7.34965967,14.95713963,5.301264833,7.444499031,0,0
850,99.61798558,135.7200188,6.085463476,7.220344054,16.93022974,13.35861618,28.70866581,12.60836374,7.351865446,14.96300218,5.303767072,7.446266259,0,0
851,99.7245676,135.8539089,6.088344986,7.224614901,16.93451701,13.35977779,28.71940798,12.62348966,7.354071222,14.96887018,5.305941152,7.448566645,0,0
852,99.82207812,136.0388458,6.088978344,7.225470991,16.93811244,13.36097803,28.72369526,12.62657294,7.356276997,14.97474359,5.308825849,7.454430384,0,0
853,99.91446618,136.1765788,6.091385152,7.228582102,16.93967957,13.36209903,28.73161875,12.62499565,7.358482773,14.98062243,5.31316962,7.460602728,0,0
854,100.0087824,136.3268617,6.095868033,7.234601635,16.94550243,13.35893686,28.74663821,12.63117079,7.360688549,14.98650668,5.317021673,7.467846451,0,0
855,100.1017691,136.482333,6.09814518,7.240363369,16.94706955,13.36006125,28.7700686,12.65544674,7.362894324,14.99239633,5.320049606,7.473788503,0,0
856,100.2021746,136.6265677,6.10345184,7.246342422,16.94936623,13.36154437,28.77892298,12.66502126,7.3651001,14.99829139,5.322177907,7.478760498,0,0
857,100.3092834,136.8012136,6.110510309,7.258263154,16.95357535,13.36001258,28.79018807,12.67569856,7.367305876,15.00419184,5.325037165,7.484456449,0,0
858,100.389971,136.8940243,6.113617599,7.26033765,16.96906299,13.36602774,28.80323182,12.69002207,7.369511652,15.01009768,5.327615732,7.489856131,0,0
859,100.4709273,137.0419778,6.115466717,7.262709126,16.97063011,13.36715902,28.82571708,12.71134416,7.371717427,15.0160089,5.330696425,7.495487307,0,0
860,100.5867338,137.164076,6.117796573,7.266205204,16.97219723,13.36829206,28.83147709,12.7151752,7.373923203,15.0219255,5.335550361,7.504795062,0,0
861,100.6775962,137.2847585,6.12027722,7.272035526,16.97449391,13.36978464,28.83707041,12.7179676,7.376128979,15.02784747,5.338022734,7.507263218,0,0
862,100.8046183,137.4908402,6.123931974,7.276992274,16.99147435,13.36788436,28.85757353,12.71341056,7.378334754,15.03377479,5.340040281,7.512628736,0,0
863,100.8952264,137.6518427,6.126078501,7.282003299,17.02563825,13.34355748,28.86270053,12.71816424,7.38054053,15.03970748,5.343388897,7.517878355,0,0
864,100.9721489,137.7326493,6.128141933,7.285621189,17.03416173,13.34479926,28.88077696,12.73401448,7.385412109,15.04453113,5.345111862,7.522822045,0,0
865,101.0562742,137.8331872,6.131118033,7.287426515,17.0419755,13.34958509,28.90024829,12.75180812,7.387617884,15.05047455,5.346876536,7.526173331,0,0
866,101.149879,137.9826526,6.133972029,7.292619458,17.04354262,13.35072553,28.92832976,12.77737183,7.38982366,15.0564233,5.35181093,7.536868338,0,0
867,101.2465354,138.1467375,6.135965779,7.296654919,17.04781383,13.34924673,28.93068891,12.77941199,7.392029436,15.06237739,5.355193909,7.5425266,0,0
868,101.341645,138.2864935,6.137976544,7.301672402,17.06496719,13.35277984,28.93732776,12.78080483,7.394235211,15.06833681,5.357664248,7.548640774,0,0
869,101.4413857,138.4847341,6.141346816,7.307686495,17.06793011,13.35482026,28.94247777,12.78280812,7.396440987,15.07430154,5.360207651,7.55434794,0,0
870,101.5296937,138.6049923,6.145769178,7.316264719,17.07325912,13.35481038,28.94805928,12.78782428,7.398646763,15.08027158,5.365848295,7.559257753,0,0
871,101.6486841,138.7750285,6.147871781,7.319237201,17.07566109,13.3562479,28.9582003,12.78846915,7.400852538,15.08624693,5.369645161,7.561442692,0,0
872,101.7497169,138.8966185,6.149344605,7.320551193,17.07758699,13.35782099,28.97299826,12.80068879,7.403058314,15.09222758,5.372254374,7.566937101,0,0
873,101.8402152,139.0614993,6.153163386,7.325540872,17.09045127,13.37758993,28.97711384,12.80187734,7.40526409,15.09821353,5.375670783,7.573079134,0,0
874,101.974681,139.2387547,6.158253046,7.33625449,17.09810485,13.37742635,28.98389582,12.80689781,7.407469865,15.10420476,5.378296821,7.575294496,0,0
875,102.0950375,139.4113932,6.160505337,7.339702366,17.10537822,13.38025873,28.99159233,12.81338074,7.409675641,15.11020127,5.380724363,7.581134718,0,0
876,102.2125591,139.5799939,6.162064356,7.340518693,17.10694534,13.38143549,28.99618802,12.81635833,7.411881417,15.11620305,5.382305176,7.58607468,0,0
877,102.3119242,139.7158104,6.16401214,7.34511883,17.11054825,13.38110935,29.00362218,12.82383719,7.414087193,15.12221011,5.384296828,7.591073022,0,0
878,102.399981,139.879525,6.167131179,7.350495369,17.11211537,13.38228951,29.02091785,12.83346745,7.416292968,15.12822242,5.387325605,7.597078185,0,0
879,102.4998751,140.0556912,6.171084194,7.352038015,17.11665396,13.38082108,29.02342547,12.83546588,7.418498744,15.13423999,5.388975744,7.600936168,0,0
880,102.6097938,140.2282865,6.178004406,7.358644623,17.11891969,13.38240449,29.04726703,12.84558755,7.42070452,15.14026281,5.394786716,7.615058154,0,0
881,102.6886726,140.3679389,6.179090305,7.36208717,17.12787719,13.38593109,29.05294516,12.8533044,7.422910295,15.14629088,5.400338639,7.624323867,0,0
882,102.779032,140.4963018,6.184056078,7.366574353,17.13594637,13.38759686,29.06462019,12.86879255,7.425116071,15.15232418,5.403190085,7.629922667,0,0
883,102.8694508,140.6103462,6.185986791,7.371639914,17.14142058,13.38794121,29.06961209,12.87286076,7.427321847,15.15836271,5.406981842,7.638526521,0,0
884,102.984916,140.7971588,6.190316409,7.381081052,17.14335684,13.38959826,29.10183582,12.89139148,7.429527622,15.16440646,5.409715045,7.646458018,0,0
885,103.0821481,140.9181937,6.192372188,7.383318751,17.14519133,13.3907334,29.1055294,12.89593609,7.431733398,15.17045544,5.41183238,7.651884161,0,0
886,103.1470071,141.0587677,6.196784311,7.385215091,17.14723288,13.39231572,29.1162268,12.90049083,7.433939174,15.17650962,5.415243122,7.657529556,0,0
887,103.2491328,141.1942245,6.202756529,7.389779442,17.15236601,13.39625794,29.1270233,12.90782553,7.436144949,15.18256901,5.416957451,7.661457014,0,0
888,103.327082,141.3108152,6.206366722,7.395480138,17.1542005,13.39739955,29.1440873,12.90863658,7.438350725,15.1886336,5.421313318,7.67068704,0,0
889,103.4050409,141.4658295,6.209010864,7.400116317,17.15847172,13.39603726,29.14783371,12.9101123,7.440556501,15.19470339,5.423685582,7.676319296,0,0
890,103.515122,141.6238716,6.210343843,7.404181648,17.17083795,13.39349174,29.15979774,12.92085776,7.442762276,15.20077836,5.428086456,7.681738121,0,0
891,103.6317365,141.7900864,6.212422168,7.404764444,17.17240507,13.39469462,29.16561113,12.92160917,7.444968052,15.20685851,5.43066699,7.68746895,0,0
892,103.7519016,141.995189,6.214815315,7.409883968,17.19521077,13.39875106,29.17213305,12.92103824,7.447173828,15.21294384,5.436072926,7.694390339,0,0
893,103.8487153,142.1073135,6.219346742,7.419839711,17.20301257,13.40066159,29.17553554,12.92156451,7.449379604,15.21903433,5.436803815,7.69492323,0,0
894,103.9315514,142.2464626,6.22199109,7.425463092,17.20468498,13.40179107,29.1938381,12.92823099,7.451585379,15.22512999,5.440080053,7.701746468,0,0
895,104.0250531,142.4088119,6.223619447,7.427798277,17.2062521,13.40300133,29.20114599,12.93701534,7.453791155,15.2312308,5.446149465,7.713656251,0,0
896,104.0927136,142.5635346,6.226866425,7.433289735,17.2080866,13.40415608,29.22148236,12.95260761,7.455996931,15.23733676,5.449127156,7.718340137,0,0
897,104.212957,142.7251803,6.229930057,7.439394099,17.21401476,13.40109753,29.22429254,12.95171172,7.458202706,15.24344787,5.452462794,7.724218054,0,0
898,104.2937034,142.8198981,6.232316366,7.442997173,17.21595455,13.40217675,29.22961555,12.95534565,7.460408482,15.24956411,5.455712582,7.730338557,0,0
899,104.3662239,142.9481868,6.233662153,7.446490786,17.2185186,13.4036949,29.23296245,12.95962887,7.462614258,15.25568548,5.45856491,7.738450069,0,0
900,104.4246212,143.0692146,6.236344169,7.452584118,17.22442405,13.40454882,29.23899396,12.9627591,7.464820033,15.26181198,5.460462532,7.74066736,0,0
901,104.5166761,143.2280514,6.239487304,7.459879642,17.24266215,13.41081501,29.25715077,12.97200867,7.467025809,15.2679436,5.463152944,7.743895523,0,0
902,104.6300912,143.3793249,6.240879395,7.461310992,17.25004754,13.41748582,29.25989321,12.97433944,7.469231585,15.27408033,5.464724759,7.747600527,0,0
903,104.7511404,143.4953105,6.243135954,7.466350161,17.25573136,13.41770229,29.27369402,12.97851537,7.47143736,15.28022217,5.468472602,7.75230574,0,0
904,104.8781085,143.6797977,6.249143177,7.476210268,17.26058131,13.41778306,29.28460113,12.9982976,7.473643136,15.28636911,5.472738281,7.76144465,0,0
905,104.9846911,143.7978925,6.256278927,7.483804255,17.26287799,13.4193779,29.29133534,12.99978905,7.475848912,15.29252114,5.475400901,7.766912262,0,0
906,105.0695883,143.9509465,6.258504949,7.489137775,17.26998709,13.42759303,29.30457498,13.01182926,7.478054688,15.29867826,5.480841081,7.772832707,0,0
907,105.1314988,144.0403433,6.262353991,7.493350008,17.27182923,13.42856755,29.30624069,13.01332185,7.480260463,15.30484046,5.484421735,7.777899262,0,0
908,105.2392304,144.2101424,6.267272612,7.500532173,17.28059885,13.43560407,29.30995292,13.01578309,7.482466239,15.31100774,5.487168933,7.783501749,0,0
909,105.3674496,144.3337883,6.273265868,7.5083934,17.28227126,13.43677036,29.32002078,13.02022643,7.484672015,15.31718008,5.489542803,7.789322135,0,0
910,105.4531841,144.4622095,6.275002726,7.512938914,17.2876877,13.43717992,29.33009398,13.01971368,7.48687779,15.32335749,5.491723932,7.794607165,0,0
911,105.5706839,144.6326436,6.277502113,7.517203194,17.28925482,13.43842854,29.33973531,13.02551674,7.489083566,15.32953996,5.495948172,7.804430404,0,0
912,105.6543981,144.7854519,6.278668063,7.520692294,17.29092723,13.43959964,29.34814696,13.02983017,7.491289342,15.33572748,5.499771171,7.811025754,0,0
913,105.7365881,144.9707913,6.283743719,7.527730218,17.29249435,13.44085171,29.35473809,13.03640996,7.493495117,15.34192005,5.501837371,7.816115273,0,0
914,105.8061104,145.0868392,6.284818534,7.530600103,17.29416677,13.4420263,29.3669346,13.04869125,7.495700893,15.34811765,5.506473081,7.824627877,0,0
915,105.9220736,145.2375263,6.28687322,7.534739409,17.29573389,13.44328183,29.37937949,13.06086677,7.497906669,15.35432029,5.50932846,7.833023198,0,0
916,106.0354911,145.3965273,6.290350638,7.540854733,17.29730101,13.4445391,29.3847373,13.06546836,7.500112444,15.36052795,5.513776242,7.842103546,0,0
917,106.1753528,145.5850271,6.294024439,7.546030971,17.31175539,13.44138765,29.40278303,13.06482666,7.50231822,15.36674063,5.516976139,7.850101294,0,0
918,106.2721346,145.7400495,6.295765502,7.550778599,17.3191435,13.44327929,29.40741719,13.06698035,7.504523996,15.37295833,5.520963538,7.853814026,0,0
919,106.362648,145.8462228,6.299996455,7.556731994,17.32805071,13.45130542,29.4120745,13.06998467,7.506729771,15.37918104,5.523091839,7.858990946,0,0
920,106.4467159,145.9669988,6.302569143,7.561371267,17.32972312,13.4524869,29.41725948,13.07426589,7.508935547,15.38540875,5.524833604,7.859430071,0,0
921,106.5231943,146.04878,6.307246852,7.566000727,17.33139553,13.45367016,29.4479493,13.08239768,7.511141323,15.39164146,5.529050739,7.869524188,0,0
922,106.6223352,146.1820332,6.311573307,7.572217718,17.33786608,13.45040313,29.45990623,13.0893768,7.513347099,15.39787915,5.532578493,7.876604389,0,0
923,106.7319141,146.3134664,6.31467574,7.577339905,17.35275333,13.44050068,29.48514978,13.10039254,7.515552874,15.40412184,5.534983984,7.882273474,0,0
924,106.8494426,146.4411395,6.316367545,7.581677297,17.35432046,13.44176889,29.48862598,13.10374089,7.51775865,15.4103695,5.538291384,7.890801972,0,0
925,106.9143206,146.5361321,6.318083955,7.585487604,17.36462734,13.44092992,29.4933804,13.10820722,7.519964426,15.41662213,5.540844151,7.896874397,0,0
926,107.0033751,146.6839804,6.320344509,7.591395557,17.37843993,13.4407078,29.50765879,13.1205743,7.522170201,15.42287973,5.543959895,7.90250493,0,0
927,107.0958588,146.8538482,6.322965444,7.597116378,17.38131887,13.44194662,29.51228623,13.12411248,7.524375977,15.42914228,5.54697624,7.908509325,0,0
928,107.1760908,146.9379308,6.325038341,7.599472505,17.38313307,13.44318267,29.51928383,13.1300746,7.526581753,15.4354098,5.548433689,7.910402698,0,0
929,107.2661044,147.1006216,6.328489439,7.605622178,17.38561905,13.44458304,29.53232369,13.14614899,7.528787528,15.44168226,5.551177621,7.916299244,0,0
930,107.4104262,147.2497593,6.331173154,7.607293373,17.3890889,13.44603791,29.53660676,13.15218975,7.530993304,15.44795966,5.553192301,7.921353691,0,0
931,107.4990496,147.3645613,6.332012149,7.608183037,17.39825249,13.44591047,29.54104765,13.15550527,7.53319908,15.454242,5.555715353,7.926805896,0,0
932,107.6287963,147.5927676,6.335099801,7.610596277,17.40052888,13.44758095,29.5523507,13.16286995,7.535404855,15.46052927,5.558210114,7.932056926,0,0
933,107.7345001,147.7701809,6.33938432,7.620371784,17.40334715,13.4502134,29.55818163,13.16022317,7.537610631,15.46682146,5.563730016,7.937971884,0,0
934,107.8182586,147.9197555,6.340773134,7.621364525,17.40516135,13.45146596,29.56411993,13.16506522,7.539816407,15.47311857,5.568702354,7.946961894,0,0
935,107.9182081,148.1212368,6.342529509,7.623531184,17.40640569,13.45244197,29.57810161,13.16788804,7.542022182,15.47942059,5.573361787,7.956324142,0,0
936,107.9983058,148.2440907,6.343572875,7.624512634,17.40832519,13.45361798,29.58793778,13.1744235,7.544227958,15.48572752,5.57876743,7.961303052,0,0
937,108.0946005,148.372831,6.346225818,7.63042215,17.41086894,13.45524318,29.59220206,13.17952374,7.546433734,15.49203935,5.581015333,7.963957024,0,0
938,108.1917659,148.5670797,6.348750825,7.6305315,17.41227538,13.45624585,29.60140258,13.19180933,7.54863951,15.49835607,5.586117528,7.969697131,0,0
939,108.2946465,148.686845,6.351401769,7.634051049,17.41419487,13.45742704,29.6036643,13.19422564,7.550845285,15.50467768,5.589907762,7.974482412,0,0
940,108.3643755,148.8425723,6.352926037,7.636643629,17.42673232,13.47312742,29.62198189,13.21416572,7.553051061,15.51100417,5.593373125,7.980947873,0,0
941,108.4285142,148.9740299,6.355307844,7.640194021,17.42865181,13.47430861,29.62694229,13.21619488,7.555256837,15.51733554,5.595137483,7.983463921,0,0
942,108.4969928,149.0907187,6.356858216,7.641741827,17.45393667,13.47218564,29.62917709,13.21596989,7.557462612,15.52367178,5.597149527,7.989074903,0,0
943,108.5506939,149.1729082,6.358898997,7.646767779,17.45507572,13.47324546,29.64438936,13.22510589,7.559668388,15.53001288,5.598944249,7.993050083,0,0
944,108.6138111,149.2893282,6.359992503,7.647594978,17.45672784,13.4744833,29.65944965,13.23871243,7.561874164,15.53635884,5.603649299,8.001756422,0,0
945,108.6953,149.4389451,6.361840535,7.651577609,17.46279779,13.47165941,29.67209121,13.24565169,7.564079939,15.54270966,5.606660607,8.007838894,0,0
946,108.8010663,149.597579,6.364066411,7.656899766,17.46471728,13.47284488,29.6746888,13.24680506,7.566285715,15.54906531,5.610019285,8.013783081,0,0
947,108.8863086,149.7960374,6.368164801,7.664301772,17.47425353,13.47292351,29.67702542,13.24729858,7.568491491,15.55542581,5.613040631,8.02003014,0,0
948,108.9626088,149.9252826,6.370374695,7.667919735,17.47738237,13.4754801,29.68905518,13.25050675,7.570697266,15.56179115,5.614838611,8.02510757,0,0
949,109.0059633,150.0202484,6.373481204,7.673838833,17.47862672,13.47647347,29.69058684,13.25170232,7.572903042,15.56816131,5.617488009,8.029146667,0,0
950,109.0891506,150.206625,6.381108982,7.686658137,17.48027883,13.47772748,29.70517605,13.26473228,7.575108818,15.5745363,5.620342972,8.036913886,0,0
951,109.1788918,150.3655067,6.382373269,7.687577706,17.48799117,13.48264488,29.70810902,13.26571011,7.577314594,15.5809161,5.624546333,8.046864171,0,0
952,109.2935925,150.5512676,6.383362544,7.688340887,17.48964329,13.48390115,29.71276264,13.26978778,7.579520369,15.58730071,5.633206562,8.052717907,0,0
953,109.3976643,150.6571279,6.386305487,7.694601036,17.49096858,13.48475115,29.7151412,13.27238477,7.581726145,15.59369013,5.639756176,8.057508646,0,0
954,109.5002368,150.823153,6.389637498,7.699851406,17.4926207,13.4860101,29.71840074,13.27558984,7.583931921,15.60008434,5.642929552,8.066079616,0,0
955,109.5722513,150.9537638,6.39284693,7.706961454,17.5011803,13.49139106,29.73573526,13.27079479,7.586137696,15.60648335,5.649810834,8.072511826,0,0
956,109.6469215,151.0622733,6.397795234,7.71489092,17.50242465,13.49238997,29.75047868,13.28663059,7.588343472,15.61288715,5.651638147,8.077930648,0,0
957,109.7484292,151.2333936,6.402747227,7.725928967,17.50434414,13.49359673,29.76701545,13.28859808,7.590549248,15.61929573,5.655535558,8.086745947,0,0
958,109.8731919,151.4214524,6.404783231,7.731201931,17.50558849,13.49459783,29.77164453,13.29220589,7.592755023,15.62570908,5.658305818,8.090983068,0,0
959,109.98939,151.6019481,6.408704325,7.735481931,17.50775522,13.49590016,29.78085206,13.29709675,7.594960799,15.6321272,5.660107217,8.095144423,0,0
960,110.0980897,151.7677412,6.41176632,7.740618933,17.51244005,13.49594467,29.78750257,13.29667461,7.597166575,15.63855009,5.66285115,8.10115266,0,0
961,110.1738688,151.9132702,6.413827177,7.746507646,17.5136844,13.49694877,29.80528862,13.30704134,7.598983727,15.64323592,5.665160195,8.106826619,0,0
962,110.2722374,152.0797065,6.414632299,7.747914679,17.51492875,13.49795401,29.80852761,13.31003428,7.60080088,15.6479244,5.666178842,8.110152866,0,0
963,110.3585443,152.1869348,6.420632635,7.755050557,17.52183354,13.49552201,29.81662807,13.31737982,7.602618033,15.65261553,5.668703363,8.116049844,0,0
964,110.4833079,152.3509781,6.422243756,7.758921132,17.53233471,13.50094023,29.82800878,13.32573988,7.604435186,15.65730932,5.671209349,8.122008344,0,0
965,110.551728,152.480652,6.426377691,7.761037255,17.53824257,13.49827116,29.83001031,13.32707875,7.606147048,15.66201809,5.673732347,8.127816707,0,0
966,110.6407976,152.6384994,6.431010311,7.771078907,17.53989469,13.4995433,29.8318381,13.32889676,7.607964201,15.66671714,5.675688518,8.133236927,0,0
967,110.7136014,152.7711868,6.43394666,7.773418041,17.54181418,13.500763,29.84791185,13.34210466,7.609781354,15.67141883,5.676539774,8.136537311,0,0
968,110.8200581,152.9404719,6.434951104,7.776232511,17.55385754,13.50044219,29.86437782,13.36094988,7.611598506,15.67612317,5.679726949,8.142620692,0,0
969,110.945767,153.1318811,6.438962219,7.78026039,17.55704847,13.50305273,29.88387952,13.37686588,7.613415659,15.68083014,5.682202193,8.148610237,0,0
970,111.01656,153.2661778,6.443396041,7.790749192,17.56665783,13.50176263,29.88662952,13.37890329,7.615232812,15.68553976,5.686023174,8.153565138,0,0
971,111.1229673,153.4061546,6.446929218,7.79855473,17.56857732,13.50299157,29.89996665,13.38448207,7.617049965,15.69025201,5.688903755,8.159656975,0,0
972,111.1773359,153.4973254,6.44905541,7.799567307,17.58353507,13.49937201,29.91904418,13.3739534,7.618867117,15.69496689,5.691463227,8.165254266,0,0
973,111.259891,153.6329572,6.452123903,7.804899732,17.58545456,13.50060908,29.92376228,13.37540551,7.62068427,15.6996844,5.694437957,8.171750351,0,0
974,111.3389868,153.7105765,6.454046668,7.807713982,17.58710668,13.50190133,29.93009269,13.38293223,7.622501423,15.70440454,5.697737808,8.180213593,0,0
975,111.4022812,153.8215235,6.456233726,7.810986954,17.60591096,13.49560436,29.94177895,13.39462112,7.624318576,15.7091273,5.700315329,8.18847853,0,0
976,111.5273928,153.9750249,6.45897203,7.81550405,17.60829264,13.4972736,29.95245947,13.39670769,7.626135728,15.71385269,5.702561997,8.193865551,0,0
977,111.6258598,154.128297,6.460561943,7.817143744,17.61067431,13.49894668,29.9665509,13.40277709,7.627952881,15.71858069,5.703938935,8.197864055,0,0
978,111.7098457,154.2385877,6.463673319,7.822276943,17.61596609,13.50276547,29.97479034,13.40856686,7.630526932,15.72303672,5.705738778,8.201555664,0,0
979,111.7713518,154.3462892,6.467747413,7.834424007,17.61861514,13.50438958,29.98052536,13.41169022,7.632344084,15.72776996,5.710565686,8.211783566,0,0
980,111.839075,154.4408102,6.470812335,7.838923876,17.61985949,13.50541783,29.98135536,13.41176605,7.634161237,15.73250581,5.71173799,8.215366396,0,0
981,111.8701115,154.4900264,6.476640436,7.848147187,17.63592801,13.51710261,29.99069755,13.41725131,7.63597839,15.73724427,5.713857018,8.220799469,0,0
982,111.9634027,154.636664,6.478214995,7.85110152,17.64147827,13.52119237,29.99800499,13.41996841,7.637795543,15.74198534,5.715499932,8.226065899,0,0
983,112.0740862,154.8068698,6.47983559,7.854661702,17.64497399,13.52391586,30.01141513,13.42639529,7.639612695,15.74672901,5.717925868,8.232104031,0,0
984,112.165353,154.9895097,6.483795405,7.860671935,17.65019567,13.52721889,30.02221231,13.43390747,7.64186108,15.75128811,5.719191015,8.235736459,0,0
985,112.2363634,155.1327393,6.485123715,7.863189524,17.65537061,13.53165567,30.02541685,13.43754803,7.643251895,15.75583311,5.721025191,8.239744804,0,0
986,112.3278974,155.2681137,6.486611292,7.867404283,17.66830505,13.53326016,30.03345014,13.44189809,7.645069047,15.76058427,5.724702383,8.245429492,0,0
987,112.3971153,155.3947892,6.489619113,7.86912893,17.67180077,13.53602699,30.04367231,13.44728165,7.646565152,15.76512224,5.731887434,8.251014356,0,0
988,112.4598442,155.5097995,6.493196196,7.874868144,17.67570426,13.53908832,30.05369683,13.45533154,7.648813537,15.76969186,5.733732009,8.255403955,0,0
989,112.5283253,155.611814,6.496081009,7.878632242,17.67735638,13.54039479,30.05778781,13.46054686,7.651061922,15.77426478,5.735639373,8.26089124,0,0
990,112.5766946,155.7260413,6.498263801,7.882980792,17.68285647,13.53770027,30.06659092,13.47147316,7.652879075,15.77902603,5.738947595,8.267510764,0,0
991,112.6661304,155.8623827,6.500876059,7.88730516,17.68450859,13.53900938,30.06876438,13.47340532,7.655127459,15.78360486,5.740535633,8.271462949,0,0
992,112.7622833,156.0338857,6.501806768,7.888710934,17.68702438,13.54148284,30.07848745,13.48054659,7.657375844,15.78818699,5.742164747,8.27536311,0,0
993,112.8239055,156.1417124,6.504057163,7.891181799,17.69688311,13.54487101,30.08455672,13.48188127,7.659624229,15.79277242,5.74370133,8.27915117,0,0
994,112.8958573,156.2886803,6.50832615,7.891889563,17.69812745,13.54591687,30.09107679,13.48622831,7.661441382,15.79754402,5.745957842,8.283483913,0,0
995,112.9906722,156.4281216,6.51135562,7.8959827,17.71349935,13.54093094,30.09483309,13.48973723,7.663258534,15.8023182,5.747534416,8.285620174,0,0
996,113.0894014,156.5808004,6.513241704,7.899219861,17.71699507,13.54374958,30.11585474,13.50580788,7.665401629,15.80692347,5.750069653,8.2901725,0,0
997,113.1650124,156.6864707,6.514316519,7.902184902,17.71823942,13.5447976,30.12905032,13.51705776,7.667218782,15.81170277,5.752805412,8.29588223,0,0
998,113.2693282,156.8281597,6.518195466,7.908634096,17.72021332,13.54622375,30.13973977,13.53686766,7.668930644,15.816496,5.756079028,8.301937356,0,0
999,113.3508037,156.9489389,6.520525534,7.911560865,17.72145767,13.54727392,30.15093361,13.54346036,7.670747797,15.82128042,5.758225727,8.305935188,0,0
1000,113.4164607,157.0614738,6.522275755,7.914646881,17.72270202,13.5483252,30.15822624,13.54878736,7.67256495,15.8260674,5.760647549,8.311628259,0,0

